Bregman three-operator splitting methods

The paper presents primal-dual proximal splitting methods for convex optimization, in which generalized Bregman distances are used to define the primal and dual proximal update steps. The methods extend the primal and dual Condat-Vu algorithms and the primal-dual three-operator (PD3O) algorithm. The Bregman extensions of the Condat-Vu algorithms are derived from the Bregman proximal point method applied to a monotone inclusion problem. Based on this interpretation, a unified framework for the convergence analysis of the two methods is presented. We also introduce a line search procedure for stepsize selection in the Bregman dual Condat-Vu algorithm applied to equality-constrained problems. Finally, we propose a Bregman extension of PD3O and analyze its convergence.

==> result-1.csv <==
cvtime, cviter, cvobj, lstime, lsiter, lsobj, pdtime, pditer, pdobj
5.46E-03,2.00E+00,2.67E-02,6.02E-03,2.00E+00,3.47E-02,6.12E-03,2.00E+00,3.47E-02
1.91E-02,7.00E+00,4.00E-02,2.11E-02,7.00E+00,6.12E-02,2.14E-02,7.00E+00,6.08E-02
3.27E-02,1.20E+01,5.31E-02,3.61E-02,1.20E+01,8.67E-02,3.67E-02,1.20E+01,8.50E-02
4.64E-02,1.70E+01,6.58E-02,5.12E-02,1.70E+01,1.11E-01,5.21E-02,1.70E+01,1.06E-01
6.00E-02,2.20E+01,7.80E-02,6.62E-02,2.20E+01,1.32E-01,6.74E-02,2.20E+01,1.24E-01
7.37E-02,2.70E+01,8.96E-02,8.13E-02,2.70E+01,1.52E-01,8.27E-02,2.70E+01,1.38E-01
8.73E-02,3.20E+01,1.00E-01,9.63E-02,3.20E+01,1.69E-01,9.80E-02,3.20E+01,1.46E-01
1.01E-01,3.70E+01,1.10E-01,1.11E-01,3.70E+01,1.82E-01,1.13E-01,3.70E+01,1.50E-01
1.15E-01,4.20E+01,1.19E-01,1.26E-01,4.20E+01,1.93E-01,1.29E-01,4.20E+01,1.50E-01
1.28E-01,4.70E+01,1.27E-01,1.41E-01,4.70E+01,2.00E-01,1.44E-01,4.70E+01,1.45E-01
1.42E-01,5.20E+01,1.34E-01,1.56E-01,5.20E+01,2.03E-01,1.59E-01,5.20E+01,1.38E-01
1.56E-01,5.70E+01,1.40E-01,1.72E-01,5.70E+01,2.04E-01,1.75E-01,5.70E+01,1.28E-01
1.69E-01,6.20E+01,1.45E-01,1.87E-01,6.20E+01,2.01E-01,1.90E-01,6.20E+01,1.18E-01
1.83E-01,6.70E+01,1.48E-01,2.02E-01,6.70E+01,1.96E-01,2.05E-01,6.70E+01,1.09E-01
1.96E-01,7.20E+01,1.50E-01,2.17E-01,7.20E+01,1.88E-01,2.20E-01,7.20E+01,1.03E-01
2.10E-01,7.70E+01,1.51E-01,2.32E-01,7.70E+01,1.79E-01,2.36E-01,7.70E+01,1.03E-01
2.24E-01,8.20E+01,1.51E-01,2.47E-01,8.20E+01,1.69E-01,2.51E-01,8.20E+01,1.08E-01
2.37E-01,8.70E+01,1.50E-01,2.62E-01,8.70E+01,1.59E-01,2.66E-01,8.70E+01,1.16E-01
2.51E-01,9.20E+01,1.48E-01,2.77E-01,9.20E+01,1.49E-01,2.82E-01,9.20E+01,1.25E-01
2.65E-01,9.70E+01,1.44E-01,2.92E-01,9.70E+01,1.42E-01,2.97E-01,9.70E+01,1.34E-01
2.78E-01,1.02E+02,1.41E-01,3.07E-01,1.02E+02,1.38E-01,3.12E-01,1.02E+02,1.41E-01
2.92E-01,1.07E+02,1.36E-01,3.22E-01,1.07E+02,1.38E-01,3.28E-01,1.07E+02,1.45E-01
3.06E-01,1.12E+02,1.31E-01,3.37E-01,1.12E+02,1.41E-01,3.43E-01,1.12E+02,1.46E-01
3.19E-01,1.17E+02,1.26E-01,3.52E-01,1.17E+02,1.46E-01,3.58E-01,1.17E+02,1.44E-01
3.33E-01,1.22E+02,1.21E-01,3.67E-01,1.22E+02,1.54E-01,3.74E-01,1.22E+02,1.40E-01
3.46E-01,1.27E+02,1.16E-01,3.82E-01,1.27E+02,1.63E-01,3.89E-01,1.27E+02,1.35E-01
3.60E-01,1.32E+02,1.11E-01,3.97E-01,1.32E+02,1.73E-01,4.04E-01,1.32E+02,1.29E-01
3.74E-01,1.37E+02,1.07E-01,4.12E-01,1.37E+02,1.81E-01,4.20E-01,1.37E+02,1.24E-01
3.87E-01,1.42E+02,1.05E-01,4.27E-01,1.42E+02,1.87E-01,4.35E-01,1.42E+02,1.20E-01
4.01E-01,1.47E+02,1.03E-01,4.42E-01,1.47E+02,1.92E-01,4.50E-01,1.47E+02,1.17E-01
4.15E-01,1.52E+02,1.03E-01,4.57E-01,1.52E+02,1.95E-01,4.65E-01,1.52E+02,1.16E-01
4.28E-01,1.57E+02,1.04E-01,4.72E-01,1.57E+02,1.95E-01,4.81E-01,1.57E+02,1.17E-01
4.42E-01,1.62E+02,1.07E-01,4.88E-01,1.62E+02,1.94E-01,4.96E-01,1.62E+02,1.19E-01
4.56E-01,1.67E+02,1.10E-01,5.03E-01,1.67E+02,1.91E-01,5.11E-01,1.67E+02,1.21E-01
4.69E-01,1.72E+02,1.15E-01,5.18E-01,1.72E+02,1.88E-01,5.27E-01,1.72E+02,1.23E-01
4.83E-01,1.77E+02,1.19E-01,5.33E-01,1.77E+02,1.83E-01,5.42E-01,1.77E+02,1.24E-01
4.97E-01,1.82E+02,1.24E-01,5.48E-01,1.82E+02,1.79E-01,5.57E-01,1.82E+02,1.24E-01
5.10E-01,1.87E+02,1.29E-01,5.63E-01,1.87E+02,1.74E-01,5.73E-01,1.87E+02,1.22E-01
5.24E-01,1.92E+02,1.34E-01,5.78E-01,1.92E+02,1.71E-01,5.88E-01,1.92E+02,1.21E-01
5.37E-01,1.97E+02,1.38E-01,5.93E-01,1.97E+02,1.67E-01,6.03E-01,1.97E+02,1.19E-01
5.51E-01,2.02E+02,1.42E-01,6.08E-01,2.02E+02,1.64E-01,6.19E-01,2.02E+02,1.18E-01
5.65E-01,2.07E+02,1.45E-01,6.23E-01,2.07E+02,1.62E-01,6.34E-01,2.07E+02,1.17E-01
5.78E-01,2.12E+02,1.47E-01,6.38E-01,2.12E+02,1.60E-01,6.49E-01,2.12E+02,1.16E-01
5.92E-01,2.17E+02,1.49E-01,6.53E-01,2.17E+02,1.60E-01,6.64E-01,2.17E+02,1.15E-01
6.06E-01,2.22E+02,1.49E-01,6.68E-01,2.22E+02,1.61E-01,6.80E-01,2.22E+02,1.16E-01
6.19E-01,2.27E+02,1.49E-01,6.83E-01,2.27E+02,1.61E-01,6.95E-01,2.27E+02,1.17E-01
6.33E-01,2.32E+02,1.48E-01,6.98E-01,2.32E+02,1.63E-01,7.10E-01,2.32E+02,1.18E-01
6.47E-01,2.37E+02,1.46E-01,7.13E-01,2.37E+02,1.63E-01,7.26E-01,2.37E+02,1.20E-01
6.60E-01,2.42E+02,1.44E-01,7.28E-01,2.42E+02,1.64E-01,7.41E-01,2.42E+02,1.20E-01
6.74E-01,2.47E+02,1.41E-01,7.43E-01,2.47E+02,1.64E-01,7.56E-01,2.47E+02,1.21E-01
6.88E-01,2.52E+02,1.38E-01,7.58E-01,2.52E+02,1.64E-01,7.72E-01,2.52E+02,1.21E-01
7.01E-01,2.57E+02,1.36E-01,7.73E-01,2.57E+02,1.64E-01,7.87E-01,2.57E+02,1.21E-01
7.15E-01,2.62E+02,1.33E-01,7.88E-01,2.62E+02,1.64E-01,8.02E-01,2.62E+02,1.21E-01
7.28E-01,2.67E+02,1.30E-01,8.04E-01,2.67E+02,1.63E-01,8.18E-01,2.67E+02,1.21E-01
7.42E-01,2.72E+02,1.27E-01,8.19E-01,2.72E+02,1.63E-01,8.33E-01,2.72E+02,1.21E-01
7.56E-01,2.77E+02,1.25E-01,8.34E-01,2.77E+02,1.63E-01,8.48E-01,2.77E+02,1.21E-01
7.69E-01,2.82E+02,1.23E-01,8.49E-01,2.82E+02,1.63E-01,8.64E-01,2.82E+02,1.21E-01
7.83E-01,2.87E+02,1.21E-01,8.64E-01,2.87E+02,1.63E-01,8.79E-01,2.87E+02,1.20E-01
7.97E-01,2.92E+02,1.20E-01,8.79E-01,2.92E+02,1.62E-01,8.94E-01,2.92E+02,1.20E-01
8.10E-01,2.97E+02,1.19E-01,8.94E-01,2.97E+02,1.62E-01,9.09E-01,2.97E+02,1.19E-01
8.24E-01,3.02E+02,1.19E-01,9.09E-01,3.02E+02,1.61E-01,9.25E-01,3.02E+02,1.18E-01
8.38E-01,3.07E+02,1.19E-01,9.24E-01,3.07E+02,1.61E-01,9.40E-01,3.07E+02,1.17E-01
8.51E-01,3.12E+02,1.20E-01,9.39E-01,3.12E+02,1.60E-01,9.55E-01,3.12E+02,1.16E-01
8.65E-01,3.17E+02,1.21E-01,9.54E-01,3.17E+02,1.61E-01,9.71E-01,3.17E+02,1.15E-01
8.79E-01,3.22E+02,1.22E-01,9.69E-01,3.22E+02,1.62E-01,9.86E-01,3.22E+02,1.15E-01
8.92E-01,3.27E+02,1.23E-01,9.84E-01,3.27E+02,1.62E-01,1.00E+00,3.27E+02,1.15E-01
9.06E-01,3.32E+02,1.25E-01,9.99E-01,3.32E+02,1.62E-01,1.02E+00,3.32E+02,1.15E-01
9.19E-01,3.37E+02,1.26E-01,1.01E+00,3.37E+02,1.62E-01,1.03E+00,3.37E+02,1.15E-01
9.33E-01,3.42E+02,1.27E-01,1.03E+00,3.42E+02,1.63E-01,1.05E+00,3.42E+02,1.15E-01
9.47E-01,3.47E+02,1.27E-01,1.04E+00,3.47E+02,1.64E-01,1.06E+00,3.47E+02,1.15E-01
9.60E-01,3.52E+02,1.28E-01,1.06E+00,3.52E+02,1.64E-01,1.08E+00,3.52E+02,1.16E-01
9.74E-01,3.57E+02,1.28E-01,1.07E+00,3.57E+02,1.64E-01,1.09E+00,3.57E+02,1.16E-01
9.88E-01,3.62E+02,1.28E-01,1.09E+00,3.62E+02,1.64E-01,1.11E+00,3.62E+02,1.16E-01
1.00E+00,3.67E+02,1.27E-01,1.10E+00,3.67E+02,1.64E-01,1.12E+00,3.67E+02,1.16E-01
1.01E+00,3.72E+02,1.27E-01,1.12E+00,3.72E+02,1.64E-01,1.14E+00,3.72E+02,1.16E-01
1.03E+00,3.77E+02,1.26E-01,1.13E+00,3.77E+02,1.65E-01,1.15E+00,3.77E+02,1.15E-01
1.04E+00,3.82E+02,1.25E-01,1.15E+00,3.82E+02,1.65E-01,1.17E+00,3.82E+02,1.14E-01
1.06E+00,3.87E+02,1.24E-01,1.16E+00,3.87E+02,1.65E-01,1.19E+00,3.87E+02,1.13E-01
1.07E+00,3.92E+02,1.23E-01,1.18E+00,3.92E+02,1.66E-01,1.20E+00,3.92E+02,1.13E-01
1.08E+00,3.97E+02,1.23E-01,1.19E+00,3.97E+02,1.65E-01,1.22E+00,3.97E+02,1.12E-01
1.10E+00,4.02E+02,1.22E-01,1.21E+00,4.02E+02,1.65E-01,1.23E+00,4.02E+02,1.12E-01
1.11E+00,4.07E+02,1.22E-01,1.22E+00,4.07E+02,1.65E-01,1.25E+00,4.07E+02,1.12E-01
1.12E+00,4.12E+02,1.21E-01,1.24E+00,4.12E+02,1.64E-01,1.26E+00,4.12E+02,1.12E-01
1.14E+00,4.17E+02,1.21E-01,1.25E+00,4.17E+02,1.64E-01,1.28E+00,4.17E+02,1.13E-01
1.15E+00,4.22E+02,1.21E-01,1.27E+00,4.22E+02,1.63E-01,1.29E+00,4.22E+02,1.14E-01
1.16E+00,4.27E+02,1.20E-01,1.29E+00,4.27E+02,1.63E-01,1.31E+00,4.27E+02,1.14E-01
1.18E+00,4.32E+02,1.20E-01,1.30E+00,4.32E+02,1.62E-01,1.32E+00,4.32E+02,1.13E-01
1.19E+00,4.37E+02,1.20E-01,1.32E+00,4.37E+02,1.61E-01,1.34E+00,4.37E+02,1.13E-01
1.21E+00,4.42E+02,1.20E-01,1.33E+00,4.42E+02,1.61E-01,1.35E+00,4.42E+02,1.12E-01
1.22E+00,4.47E+02,1.21E-01,1.35E+00,4.47E+02,1.60E-01,1.37E+00,4.47E+02,1.11E-01
1.23E+00,4.52E+02,1.21E-01,1.36E+00,4.52E+02,1.60E-01,1.38E+00,4.52E+02,1.10E-01
1.25E+00,4.57E+02,1.22E-01,1.38E+00,4.57E+02,1.59E-01,1.40E+00,4.57E+02,1.10E-01
1.26E+00,4.62E+02,1.23E-01,1.39E+00,4.62E+02,1.58E-01,1.41E+00,4.62E+02,1.09E-01
1.27E+00,4.67E+02,1.24E-01,1.41E+00,4.67E+02,1.58E-01,1.43E+00,4.67E+02,1.09E-01
1.29E+00,4.72E+02,1.25E-01,1.42E+00,4.72E+02,1.57E-01,1.45E+00,4.72E+02,1.09E-01
1.30E+00,4.77E+02,1.26E-01,1.44E+00,4.77E+02,1.57E-01,1.46E+00,4.77E+02,1.10E-01
1.32E+00,4.82E+02,1.26E-01,1.45E+00,4.82E+02,1.57E-01,1.48E+00,4.82E+02,1.11E-01
1.33E+00,4.87E+02,1.26E-01,1.47E+00,4.87E+02,1.58E-01,1.49E+00,4.87E+02,1.11E-01
1.34E+00,4.92E+02,1.26E-01,1.48E+00,4.92E+02,1.59E-01,1.51E+00,4.92E+02,1.11E-01
1.36E+00,4.97E+02,1.27E-01,1.50E+00,4.97E+02,1.60E-01,1.52E+00,4.97E+02,1.11E-01
1.37E+00,5.02E+02,1.27E-01,1.51E+00,5.02E+02,1.62E-01,1.54E+00,5.02E+02,1.10E-01
1.38E+00,5.07E+02,1.27E-01,1.53E+00,5.07E+02,1.63E-01,1.55E+00,5.07E+02,1.09E-01
1.40E+00,5.12E+02,1.27E-01,1.54E+00,5.12E+02,1.64E-01,1.57E+00,5.12E+02,1.09E-01
1.41E+00,5.17E+02,1.27E-01,1.56E+00,5.17E+02,1.63E-01,1.58E+00,5.17E+02,1.08E-01
1.42E+00,5.22E+02,1.27E-01,1.57E+00,5.22E+02,1.62E-01,1.60E+00,5.22E+02,1.08E-01
1.44E+00,5.27E+02,1.27E-01,1.59E+00,5.27E+02,1.62E-01,1.61E+00,5.27E+02,1.08E-01
1.45E+00,5.32E+02,1.27E-01,1.60E+00,5.32E+02,1.61E-01,1.63E+00,5.32E+02,1.08E-01
1.47E+00,5.37E+02,1.27E-01,1.62E+00,5.37E+02,1.60E-01,1.64E+00,5.37E+02,1.08E-01
1.48E+00,5.42E+02,1.27E-01,1.63E+00,5.42E+02,1.59E-01,1.66E+00,5.42E+02,1.07E-01
1.49E+00,5.47E+02,1.27E-01,1.65E+00,5.47E+02,1.58E-01,1.67E+00,5.47E+02,1.07E-01
1.51E+00,5.52E+02,1.27E-01,1.66E+00,5.52E+02,1.56E-01,1.69E+00,5.52E+02,1.06E-01
1.52E+00,5.57E+02,1.27E-01,1.68E+00,5.57E+02,1.56E-01,1.71E+00,5.57E+02,1.06E-01
1.53E+00,5.62E+02,1.27E-01,1.69E+00,5.62E+02,1.56E-01,1.72E+00,5.62E+02,1.05E-01
1.55E+00,5.67E+02,1.27E-01,1.71E+00,5.67E+02,1.56E-01,1.74E+00,5.67E+02,1.05E-01
1.56E+00,5.72E+02,1.27E-01,1.72E+00,5.72E+02,1.56E-01,1.75E+00,5.72E+02,1.04E-01
1.57E+00,5.77E+02,1.27E-01,1.74E+00,5.77E+02,1.56E-01,1.77E+00,5.77E+02,1.04E-01
1.59E+00,5.82E+02,1.26E-01,1.75E+00,5.82E+02,1.57E-01,1.78E+00,5.82E+02,1.04E-01
1.60E+00,5.87E+02,1.26E-01,1.77E+00,5.87E+02,1.58E-01,1.80E+00,5.87E+02,1.04E-01
1.62E+00,5.92E+02,1.26E-01,1.78E+00,5.92E+02,1.58E-01,1.81E+00,5.92E+02,1.04E-01
1.63E+00,5.97E+02,1.25E-01,1.80E+00,5.97E+02,1.57E-01,1.83E+00,5.97E+02,1.05E-01
1.64E+00,6.02E+02,1.25E-01,1.81E+00,6.02E+02,1.57E-01,1.84E+00,6.02E+02,1.05E-01
1.66E+00,6.07E+02,1.25E-01,1.83E+00,6.07E+02,1.57E-01,1.86E+00,6.07E+02,1.04E-01
1.67E+00,6.12E+02,1.24E-01,1.84E+00,6.12E+02,1.57E-01,1.87E+00,6.12E+02,1.04E-01
1.68E+00,6.17E+02,1.24E-01,1.86E+00,6.17E+02,1.57E-01,1.89E+00,6.17E+02,1.04E-01
1.70E+00,6.22E+02,1.23E-01,1.87E+00,6.22E+02,1.58E-01,1.90E+00,6.22E+02,1.05E-01
1.71E+00,6.27E+02,1.22E-01,1.89E+00,6.27E+02,1.58E-01,1.92E+00,6.27E+02,1.06E-01
1.72E+00,6.32E+02,1.22E-01,1.90E+00,6.32E+02,1.59E-01,1.94E+00,6.32E+02,1.07E-01
1.74E+00,6.37E+02,1.22E-01,1.92E+00,6.37E+02,1.59E-01,1.95E+00,6.37E+02,1.07E-01
1.75E+00,6.42E+02,1.22E-01,1.93E+00,6.42E+02,1.59E-01,1.97E+00,6.42E+02,1.07E-01
1.77E+00,6.47E+02,1.22E-01,1.95E+00,6.47E+02,1.60E-01,1.98E+00,6.47E+02,1.06E-01
1.78E+00,6.52E+02,1.22E-01,1.96E+00,6.52E+02,1.60E-01,2.00E+00,6.52E+02,1.05E-01
1.79E+00,6.57E+02,1.22E-01,1.98E+00,6.57E+02,1.60E-01,2.01E+00,6.57E+02,1.04E-01
1.81E+00,6.62E+02,1.23E-01,1.99E+00,6.62E+02,1.59E-01,2.03E+00,6.62E+02,1.04E-01
1.82E+00,6.67E+02,1.23E-01,2.01E+00,6.67E+02,1.59E-01,2.04E+00,6.67E+02,1.03E-01
1.83E+00,6.72E+02,1.23E-01,2.02E+00,6.72E+02,1.58E-01,2.06E+00,6.72E+02,1.04E-01
1.85E+00,6.77E+02,1.23E-01,2.04E+00,6.77E+02,1.56E-01,2.07E+00,6.77E+02,1.04E-01
1.86E+00,6.82E+02,1.23E-01,2.05E+00,6.82E+02,1.54E-01,2.09E+00,6.82E+02,1.05E-01
1.87E+00,6.87E+02,1.23E-01,2.07E+00,6.87E+02,1.53E-01,2.10E+00,6.87E+02,1.05E-01
1.89E+00,6.92E+02,1.23E-01,2.08E+00,6.92E+02,1.52E-01,2.12E+00,6.92E+02,1.05E-01
1.90E+00,6.97E+02,1.23E-01,2.10E+00,6.97E+02,1.52E-01,2.13E+00,6.97E+02,1.05E-01
1.92E+00,7.02E+02,1.23E-01,2.11E+00,7.02E+02,1.53E-01,2.15E+00,7.02E+02,1.04E-01
1.93E+00,7.07E+02,1.24E-01,2.13E+00,7.07E+02,1.53E-01,2.16E+00,7.07E+02,1.03E-01
1.94E+00,7.12E+02,1.24E-01,2.14E+00,7.12E+02,1.54E-01,2.18E+00,7.12E+02,1.03E-01
1.96E+00,7.17E+02,1.24E-01,2.16E+00,7.17E+02,1.54E-01,2.20E+00,7.17E+02,1.03E-01
1.97E+00,7.22E+02,1.24E-01,2.17E+00,7.22E+02,1.54E-01,2.21E+00,7.22E+02,1.03E-01
1.98E+00,7.27E+02,1.25E-01,2.19E+00,7.27E+02,1.54E-01,2.23E+00,7.27E+02,1.02E-01
2.00E+00,7.32E+02,1.25E-01,2.20E+00,7.32E+02,1.55E-01,2.24E+00,7.32E+02,1.03E-01
2.01E+00,7.37E+02,1.25E-01,2.22E+00,7.37E+02,1.55E-01,2.26E+00,7.37E+02,1.02E-01
2.02E+00,7.42E+02,1.25E-01,2.23E+00,7.42E+02,1.56E-01,2.27E+00,7.42E+02,1.02E-01
2.04E+00,7.47E+02,1.25E-01,2.25E+00,7.47E+02,1.55E-01,2.29E+00,7.47E+02,1.01E-01
2.05E+00,7.52E+02,1.25E-01,2.26E+00,7.52E+02,1.54E-01,2.30E+00,7.52E+02,1.01E-01
2.07E+00,7.57E+02,1.24E-01,2.28E+00,7.57E+02,1.53E-01,2.32E+00,7.57E+02,1.01E-01
2.08E+00,7.62E+02,1.24E-01,2.29E+00,7.62E+02,1.52E-01,2.33E+00,7.62E+02,1.02E-01
2.09E+00,7.67E+02,1.23E-01,2.31E+00,7.67E+02,1.51E-01,2.35E+00,7.67E+02,1.02E-01
2.11E+00,7.72E+02,1.23E-01,2.32E+00,7.72E+02,1.50E-01,2.36E+00,7.72E+02,1.02E-01
2.12E+00,7.77E+02,1.22E-01,2.34E+00,7.77E+02,1.50E-01,2.38E+00,7.77E+02,1.02E-01
2.13E+00,7.82E+02,1.22E-01,2.35E+00,7.82E+02,1.51E-01,2.39E+00,7.82E+02,1.02E-01
2.15E+00,7.87E+02,1.21E-01,2.37E+00,7.87E+02,1.52E-01,2.41E+00,7.87E+02,1.01E-01
2.16E+00,7.92E+02,1.21E-01,2.38E+00,7.92E+02,1.52E-01,2.43E+00,7.92E+02,9.96E-02
2.17E+00,7.97E+02,1.20E-01,2.40E+00,7.97E+02,1.53E-01,2.44E+00,7.97E+02,9.86E-02
2.19E+00,8.02E+02,1.20E-01,2.41E+00,8.02E+02,1.54E-01,2.46E+00,8.02E+02,9.84E-02
2.20E+00,8.07E+02,1.21E-01,2.43E+00,8.07E+02,1.55E-01,2.47E+00,8.07E+02,9.89E-02
2.22E+00,8.12E+02,1.21E-01,2.44E+00,8.12E+02,1.56E-01,2.49E+00,8.12E+02,9.97E-02
2.23E+00,8.17E+02,1.21E-01,2.46E+00,8.17E+02,1.56E-01,2.50E+00,8.17E+02,1.01E-01
2.24E+00,8.22E+02,1.21E-01,2.47E+00,8.22E+02,1.55E-01,2.52E+00,8.22E+02,1.01E-01
2.26E+00,8.27E+02,1.22E-01,2.49E+00,8.27E+02,1.55E-01,2.53E+00,8.27E+02,1.02E-01
2.27E+00,8.32E+02,1.22E-01,2.50E+00,8.32E+02,1.54E-01,2.55E+00,8.32E+02,1.02E-01
2.28E+00,8.37E+02,1.23E-01,2.52E+00,8.37E+02,1.54E-01,2.56E+00,8.37E+02,1.03E-01
2.30E+00,8.42E+02,1.23E-01,2.53E+00,8.42E+02,1.53E-01,2.58E+00,8.42E+02,1.02E-01
2.31E+00,8.47E+02,1.24E-01,2.55E+00,8.47E+02,1.53E-01,2.59E+00,8.47E+02,1.03E-01
2.32E+00,8.52E+02,1.24E-01,2.56E+00,8.52E+02,1.53E-01,2.61E+00,8.52E+02,1.03E-01
2.34E+00,8.57E+02,1.23E-01,2.58E+00,8.57E+02,1.54E-01,2.62E+00,8.57E+02,1.03E-01
2.35E+00,8.62E+02,1.23E-01,2.59E+00,8.62E+02,1.54E-01,2.64E+00,8.62E+02,1.02E-01
2.37E+00,8.67E+02,1.23E-01,2.61E+00,8.67E+02,1.54E-01,2.65E+00,8.67E+02,1.01E-01
2.38E+00,8.72E+02,1.23E-01,2.62E+00,8.72E+02,1.54E-01,2.67E+00,8.72E+02,1.01E-01
2.39E+00,8.77E+02,1.23E-01,2.64E+00,8.77E+02,1.53E-01,2.69E+00,8.77E+02,1.01E-01
2.41E+00,8.82E+02,1.23E-01,2.65E+00,8.82E+02,1.53E-01,2.70E+00,8.82E+02,1.02E-01
2.42E+00,8.87E+02,1.22E-01,2.67E+00,8.87E+02,1.53E-01,2.72E+00,8.87E+02,1.02E-01
2.43E+00,8.92E+02,1.22E-01,2.68E+00,8.92E+02,1.52E-01,2.73E+00,8.92E+02,1.03E-01
2.45E+00,8.97E+02,1.21E-01,2.70E+00,8.97E+02,1.53E-01,2.75E+00,8.97E+02,1.03E-01
2.46E+00,9.02E+02,1.21E-01,2.71E+00,9.02E+02,1.53E-01,2.76E+00,9.02E+02,1.03E-01
2.47E+00,9.07E+02,1.20E-01,2.73E+00,9.07E+02,1.54E-01,2.78E+00,9.07E+02,1.03E-01
2.49E+00,9.12E+02,1.20E-01,2.74E+00,9.12E+02,1.55E-01,2.79E+00,9.12E+02,1.02E-01
2.50E+00,9.17E+02,1.20E-01,2.76E+00,9.17E+02,1.55E-01,2.81E+00,9.17E+02,1.01E-01
2.52E+00,9.22E+02,1.19E-01,2.77E+00,9.22E+02,1.55E-01,2.82E+00,9.22E+02,1.00E-01
2.53E+00,9.27E+02,1.19E-01,2.79E+00,9.27E+02,1.56E-01,2.84E+00,9.27E+02,9.97E-02
2.54E+00,9.32E+02,1.19E-01,2.80E+00,9.32E+02,1.55E-01,2.85E+00,9.32E+02,9.93E-02
2.56E+00,9.37E+02,1.19E-01,2.82E+00,9.37E+02,1.54E-01,2.87E+00,9.37E+02,9.96E-02
2.57E+00,9.42E+02,1.19E-01,2.83E+00,9.42E+02,1.53E-01,2.88E+00,9.42E+02,1.00E-01
2.58E+00,9.47E+02,1.19E-01,2.85E+00,9.47E+02,1.52E-01,2.90E+00,9.47E+02,1.01E-01
2.60E+00,9.52E+02,1.20E-01,2.86E+00,9.52E+02,1.51E-01,2.92E+00,9.52E+02,1.02E-01
2.61E+00,9.57E+02,1.21E-01,2.88E+00,9.57E+02,1.50E-01,2.93E+00,9.57E+02,1.04E-01
2.62E+00,9.62E+02,1.22E-01,2.90E+00,9.62E+02,1.50E-01,2.95E+00,9.62E+02,1.04E-01
2.64E+00,9.67E+02,1.22E-01,2.91E+00,9.67E+02,1.51E-01,2.96E+00,9.67E+02,1.04E-01
2.65E+00,9.72E+02,1.23E-01,2.93E+00,9.72E+02,1.53E-01,2.98E+00,9.72E+02,1.03E-01
2.67E+00,9.77E+02,1.23E-01,2.94E+00,9.77E+02,1.54E-01,2.99E+00,9.77E+02,1.02E-01
2.68E+00,9.82E+02,1.22E-01,2.96E+00,9.82E+02,1.56E-01,3.01E+00,9.82E+02,1.01E-01
2.69E+00,9.87E+02,1.22E-01,2.97E+00,9.87E+02,1.57E-01,3.02E+00,9.87E+02,1.01E-01
2.71E+00,9.92E+02,1.22E-01,2.99E+00,9.92E+02,1.57E-01,3.04E+00,9.92E+02,1.01E-01
2.72E+00,9.97E+02,1.22E-01,3.00E+00,9.97E+02,1.55E-01,3.05E+00,9.97E+02,1.02E-01
2.73E+00,1.00E+03,1.21E-01,3.02E+00,1.00E+03,1.54E-01,3.07E+00,1.00E+03,1.02E-01
2.75E+00,1.01E+03,1.21E-01,3.03E+00,1.01E+03,1.52E-01,3.08E+00,1.01E+03,1.02E-01
2.76E+00,1.01E+03,1.21E-01,3.05E+00,1.01E+03,1.50E-01,3.10E+00,1.01E+03,1.02E-01
2.77E+00,1.02E+03,1.21E-01,3.06E+00,1.02E+03,1.49E-01,3.11E+00,1.02E+03,1.02E-01
2.79E+00,1.02E+03,1.21E-01,3.08E+00,1.02E+03,1.50E-01,3.13E+00,1.02E+03,1.02E-01
2.80E+00,1.03E+03,1.21E-01,3.09E+00,1.03E+03,1.51E-01,3.14E+00,1.03E+03,1.02E-01
2.82E+00,1.03E+03,1.20E-01,3.11E+00,1.03E+03,1.52E-01,3.16E+00,1.03E+03,1.01E-01
2.83E+00,1.04E+03,1.20E-01,3.12E+00,1.04E+03,1.53E-01,3.18E+00,1.04E+03,1.02E-01
2.84E+00,1.04E+03,1.20E-01,3.14E+00,1.04E+03,1.55E-01,3.19E+00,1.04E+03,1.02E-01
2.86E+00,1.05E+03,1.20E-01,3.15E+00,1.05E+03,1.56E-01,3.21E+00,1.05E+03,1.02E-01
2.87E+00,1.05E+03,1.20E-01,3.17E+00,1.05E+03,1.56E-01,3.22E+00,1.05E+03,1.02E-01
2.88E+00,1.06E+03,1.20E-01,3.18E+00,1.06E+03,1.57E-01,3.24E+00,1.06E+03,1.01E-01
2.90E+00,1.06E+03,1.20E-01,3.20E+00,1.06E+03,1.58E-01,3.25E+00,1.06E+03,1.01E-01
2.91E+00,1.07E+03,1.20E-01,3.21E+00,1.07E+03,1.57E-01,3.27E+00,1.07E+03,1.01E-01
2.92E+00,1.07E+03,1.20E-01,3.23E+00,1.07E+03,1.56E-01,3.28E+00,1.07E+03,1.01E-01
2.94E+00,1.08E+03,1.20E-01,3.24E+00,1.08E+03,1.55E-01,3.30E+00,1.08E+03,1.01E-01
2.95E+00,1.08E+03,1.20E-01,3.26E+00,1.08E+03,1.54E-01,3.31E+00,1.08E+03,1.00E-01
2.97E+00,1.09E+03,1.19E-01,3.27E+00,1.09E+03,1.54E-01,3.33E+00,1.09E+03,1.01E-01
2.98E+00,1.09E+03,1.19E-01,3.29E+00,1.09E+03,1.52E-01,3.34E+00,1.09E+03,1.01E-01
2.99E+00,1.10E+03,1.19E-01,3.30E+00,1.10E+03,1.51E-01,3.36E+00,1.10E+03,1.01E-01
3.01E+00,1.10E+03,1.19E-01,3.32E+00,1.10E+03,1.50E-01,3.37E+00,1.10E+03,1.01E-01
3.02E+00,1.11E+03,1.19E-01,3.33E+00,1.11E+03,1.49E-01,3.39E+00,1.11E+03,1.01E-01
3.03E+00,1.11E+03,1.18E-01,3.35E+00,1.11E+03,1.49E-01,3.41E+00,1.11E+03,1.01E-01
3.05E+00,1.12E+03,1.18E-01,3.36E+00,1.12E+03,1.50E-01,3.42E+00,1.12E+03,1.00E-01
3.06E+00,1.12E+03,1.18E-01,3.38E+00,1.12E+03,1.50E-01,3.44E+00,1.12E+03,9.94E-02
3.07E+00,1.13E+03,1.18E-01,3.39E+00,1.13E+03,1.52E-01,3.45E+00,1.13E+03,9.84E-02
3.09E+00,1.13E+03,1.17E-01,3.41E+00,1.13E+03,1.52E-01,3.47E+00,1.13E+03,9.76E-02
3.10E+00,1.14E+03,1.16E-01,3.42E+00,1.14E+03,1.52E-01,3.48E+00,1.14E+03,9.71E-02
3.12E+00,1.14E+03,1.16E-01,3.44E+00,1.14E+03,1.52E-01,3.50E+00,1.14E+03,9.72E-02
3.13E+00,1.15E+03,1.16E-01,3.45E+00,1.15E+03,1.51E-01,3.51E+00,1.15E+03,9.78E-02
3.14E+00,1.15E+03,1.16E-01,3.47E+00,1.15E+03,1.51E-01,3.53E+00,1.15E+03,9.91E-02
3.16E+00,1.16E+03,1.16E-01,3.48E+00,1.16E+03,1.52E-01,3.54E+00,1.16E+03,9.97E-02
3.17E+00,1.16E+03,1.17E-01,3.50E+00,1.16E+03,1.53E-01,3.56E+00,1.16E+03,9.98E-02
3.18E+00,1.17E+03,1.17E-01,3.51E+00,1.17E+03,1.54E-01,3.57E+00,1.17E+03,9.96E-02
3.20E+00,1.17E+03,1.17E-01,3.53E+00,1.17E+03,1.55E-01,3.59E+00,1.17E+03,9.99E-02
3.21E+00,1.18E+03,1.17E-01,3.54E+00,1.18E+03,1.57E-01,3.60E+00,1.18E+03,1.00E-01
3.22E+00,1.18E+03,1.18E-01,3.56E+00,1.18E+03,1.58E-01,3.62E+00,1.18E+03,9.99E-02
3.24E+00,1.19E+03,1.18E-01,3.57E+00,1.19E+03,1.58E-01,3.63E+00,1.19E+03,9.93E-02
3.25E+00,1.19E+03,1.18E-01,3.59E+00,1.19E+03,1.58E-01,3.65E+00,1.19E+03,9.87E-02
3.27E+00,1.20E+03,1.18E-01,3.60E+00,1.20E+03,1.57E-01,3.67E+00,1.20E+03,9.80E-02
3.28E+00,1.20E+03,1.18E-01,3.62E+00,1.20E+03,1.56E-01,3.68E+00,1.20E+03,9.77E-02
3.29E+00,1.21E+03,1.17E-01,3.63E+00,1.21E+03,1.56E-01,3.70E+00,1.21E+03,9.77E-02
3.31E+00,1.21E+03,1.17E-01,3.65E+00,1.21E+03,1.56E-01,3.71E+00,1.21E+03,9.76E-02
3.32E+00,1.22E+03,1.17E-01,3.66E+00,1.22E+03,1.56E-01,3.73E+00,1.22E+03,9.71E-02
3.33E+00,1.22E+03,1.17E-01,3.68E+00,1.22E+03,1.57E-01,3.74E+00,1.22E+03,9.67E-02
3.35E+00,1.23E+03,1.17E-01,3.69E+00,1.23E+03,1.57E-01,3.76E+00,1.23E+03,9.65E-02
3.36E+00,1.23E+03,1.17E-01,3.71E+00,1.23E+03,1.57E-01,3.77E+00,1.23E+03,9.64E-02
3.37E+00,1.24E+03,1.17E-01,3.72E+00,1.24E+03,1.56E-01,3.79E+00,1.24E+03,9.65E-02
3.39E+00,1.24E+03,1.18E-01,3.74E+00,1.24E+03,1.56E-01,3.80E+00,1.24E+03,9.66E-02
3.40E+00,1.25E+03,1.19E-01,3.75E+00,1.25E+03,1.56E-01,3.82E+00,1.25E+03,9.64E-02
3.42E+00,1.25E+03,1.20E-01,3.77E+00,1.25E+03,1.56E-01,3.83E+00,1.25E+03,9.63E-02
3.43E+00,1.26E+03,1.20E-01,3.78E+00,1.26E+03,1.56E-01,3.85E+00,1.26E+03,9.65E-02
3.44E+00,1.26E+03,1.21E-01,3.80E+00,1.26E+03,1.55E-01,3.86E+00,1.26E+03,9.68E-02
3.46E+00,1.27E+03,1.22E-01,3.81E+00,1.27E+03,1.56E-01,3.88E+00,1.27E+03,9.72E-02
3.47E+00,1.27E+03,1.22E-01,3.83E+00,1.27E+03,1.56E-01,3.90E+00,1.27E+03,9.72E-02
3.48E+00,1.28E+03,1.22E-01,3.84E+00,1.28E+03,1.56E-01,3.91E+00,1.28E+03,9.66E-02
3.50E+00,1.28E+03,1.22E-01,3.86E+00,1.28E+03,1.56E-01,3.93E+00,1.28E+03,9.62E-02
3.51E+00,1.29E+03,1.21E-01,3.87E+00,1.29E+03,1.56E-01,3.94E+00,1.29E+03,9.61E-02
3.52E+00,1.29E+03,1.21E-01,3.89E+00,1.29E+03,1.56E-01,3.96E+00,1.29E+03,9.65E-02
3.54E+00,1.30E+03,1.20E-01,3.90E+00,1.30E+03,1.55E-01,3.97E+00,1.30E+03,9.69E-02
3.55E+00,1.30E+03,1.20E-01,3.92E+00,1.30E+03,1.54E-01,3.99E+00,1.30E+03,9.68E-02
3.57E+00,1.31E+03,1.19E-01,3.93E+00,1.31E+03,1.54E-01,4.00E+00,1.31E+03,9.61E-02
3.58E+00,1.31E+03,1.18E-01,3.95E+00,1.31E+03,1.54E-01,4.02E+00,1.31E+03,9.55E-02
3.59E+00,1.32E+03,1.18E-01,3.96E+00,1.32E+03,1.54E-01,4.03E+00,1.32E+03,9.48E-02
3.61E+00,1.32E+03,1.18E-01,3.98E+00,1.32E+03,1.56E-01,4.05E+00,1.32E+03,9.45E-02
3.62E+00,1.33E+03,1.17E-01,3.99E+00,1.33E+03,1.57E-01,4.06E+00,1.33E+03,9.42E-02
3.63E+00,1.33E+03,1.17E-01,4.01E+00,1.33E+03,1.58E-01,4.08E+00,1.33E+03,9.38E-02
3.65E+00,1.34E+03,1.17E-01,4.02E+00,1.34E+03,1.58E-01,4.09E+00,1.34E+03,9.33E-02
3.66E+00,1.34E+03,1.17E-01,4.04E+00,1.34E+03,1.59E-01,4.11E+00,1.34E+03,9.32E-02
3.67E+00,1.35E+03,1.17E-01,4.05E+00,1.35E+03,1.60E-01,4.12E+00,1.35E+03,9.29E-02
3.69E+00,1.35E+03,1.18E-01,4.07E+00,1.35E+03,1.60E-01,4.14E+00,1.35E+03,9.27E-02
3.70E+00,1.36E+03,1.19E-01,4.08E+00,1.36E+03,1.60E-01,4.16E+00,1.36E+03,9.27E-02
3.72E+00,1.36E+03,1.19E-01,4.10E+00,1.36E+03,1.59E-01,4.17E+00,1.36E+03,9.27E-02
3.73E+00,1.37E+03,1.20E-01,4.11E+00,1.37E+03,1.58E-01,4.19E+00,1.37E+03,9.31E-02
3.74E+00,1.37E+03,1.20E-01,4.13E+00,1.37E+03,1.59E-01,4.20E+00,1.37E+03,9.39E-02
3.76E+00,1.38E+03,1.20E-01,4.14E+00,1.38E+03,1.59E-01,4.22E+00,1.38E+03,9.41E-02
3.77E+00,1.38E+03,1.20E-01,4.16E+00,1.38E+03,1.59E-01,4.23E+00,1.38E+03,9.42E-02
3.78E+00,1.39E+03,1.20E-01,4.17E+00,1.39E+03,1.59E-01,4.25E+00,1.39E+03,9.44E-02
3.80E+00,1.39E+03,1.20E-01,4.19E+00,1.39E+03,1.60E-01,4.26E+00,1.39E+03,9.46E-02
3.81E+00,1.40E+03,1.20E-01,4.20E+00,1.40E+03,1.60E-01,4.28E+00,1.40E+03,9.46E-02
3.83E+00,1.40E+03,1.19E-01,4.22E+00,1.40E+03,1.59E-01,4.29E+00,1.40E+03,9.51E-02
3.84E+00,1.41E+03,1.19E-01,4.23E+00,1.41E+03,1.59E-01,4.31E+00,1.41E+03,9.55E-02
3.85E+00,1.41E+03,1.18E-01,4.25E+00,1.41E+03,1.59E-01,4.32E+00,1.41E+03,9.57E-02
3.87E+00,1.42E+03,1.18E-01,4.26E+00,1.42E+03,1.59E-01,4.34E+00,1.42E+03,9.57E-02
3.88E+00,1.42E+03,1.18E-01,4.28E+00,1.42E+03,1.59E-01,4.35E+00,1.42E+03,9.53E-02
3.89E+00,1.43E+03,1.17E-01,4.29E+00,1.43E+03,1.58E-01,4.37E+00,1.43E+03,9.45E-02
3.91E+00,1.43E+03,1.17E-01,4.31E+00,1.43E+03,1.57E-01,4.38E+00,1.43E+03,9.33E-02
3.92E+00,1.44E+03,1.17E-01,4.32E+00,1.44E+03,1.57E-01,4.40E+00,1.44E+03,9.20E-02
3.93E+00,1.44E+03,1.17E-01,4.34E+00,1.44E+03,1.58E-01,4.42E+00,1.44E+03,9.10E-02
3.95E+00,1.45E+03,1.17E-01,4.35E+00,1.45E+03,1.58E-01,4.43E+00,1.45E+03,8.99E-02
3.96E+00,1.45E+03,1.17E-01,4.37E+00,1.45E+03,1.58E-01,4.45E+00,1.45E+03,8.89E-02
3.98E+00,1.46E+03,1.17E-01,4.38E+00,1.46E+03,1.58E-01,4.46E+00,1.46E+03,8.85E-02
3.99E+00,1.46E+03,1.17E-01,4.40E+00,1.46E+03,1.59E-01,4.48E+00,1.46E+03,8.81E-02
4.00E+00,1.47E+03,1.17E-01,4.41E+00,1.47E+03,1.58E-01,4.49E+00,1.47E+03,8.75E-02
4.02E+00,1.47E+03,1.17E-01,4.43E+00,1.47E+03,1.57E-01,4.51E+00,1.47E+03,8.66E-02
4.03E+00,1.48E+03,1.17E-01,4.44E+00,1.48E+03,1.57E-01,4.52E+00,1.48E+03,8.64E-02
4.04E+00,1.48E+03,1.17E-01,4.46E+00,1.48E+03,1.55E-01,4.54E+00,1.48E+03,8.62E-02
4.06E+00,1.49E+03,1.17E-01,4.48E+00,1.49E+03,1.55E-01,4.55E+00,1.49E+03,8.60E-02
4.07E+00,1.49E+03,1.16E-01,4.49E+00,1.49E+03,1.55E-01,4.57E+00,1.49E+03,8.64E-02
4.08E+00,1.50E+03,1.16E-01,4.51E+00,1.50E+03,1.56E-01,4.58E+00,1.50E+03,8.71E-02
4.10E+00,1.50E+03,1.16E-01,4.52E+00,1.50E+03,1.56E-01,4.60E+00,1.50E+03,8.73E-02
4.11E+00,1.51E+03,1.16E-01,4.54E+00,1.51E+03,1.55E-01,4.61E+00,1.51E+03,8.76E-02
4.13E+00,1.51E+03,1.16E-01,4.55E+00,1.51E+03,1.56E-01,4.63E+00,1.51E+03,8.82E-02
4.14E+00,1.52E+03,1.17E-01,4.57E+00,1.52E+03,1.57E-01,4.65E+00,1.52E+03,8.89E-02
4.15E+00,1.52E+03,1.17E-01,4.58E+00,1.52E+03,1.58E-01,4.66E+00,1.52E+03,8.93E-02
4.17E+00,1.53E+03,1.18E-01,4.60E+00,1.53E+03,1.58E-01,4.68E+00,1.53E+03,8.95E-02
4.18E+00,1.53E+03,1.18E-01,4.61E+00,1.53E+03,1.56E-01,4.69E+00,1.53E+03,8.95E-02
4.19E+00,1.54E+03,1.19E-01,4.63E+00,1.54E+03,1.55E-01,4.71E+00,1.54E+03,9.00E-02
4.21E+00,1.54E+03,1.19E-01,4.64E+00,1.54E+03,1.52E-01,4.72E+00,1.54E+03,9.10E-02
4.22E+00,1.55E+03,1.19E-01,4.66E+00,1.55E+03,1.51E-01,4.74E+00,1.55E+03,9.15E-02
4.23E+00,1.55E+03,1.18E-01,4.67E+00,1.55E+03,1.51E-01,4.75E+00,1.55E+03,9.15E-02
4.25E+00,1.56E+03,1.18E-01,4.69E+00,1.56E+03,1.51E-01,4.77E+00,1.56E+03,9.12E-02
4.26E+00,1.56E+03,1.18E-01,4.70E+00,1.56E+03,1.53E-01,4.78E+00,1.56E+03,9.04E-02
4.28E+00,1.57E+03,1.17E-01,4.72E+00,1.57E+03,1.53E-01,4.80E+00,1.57E+03,8.95E-02
4.29E+00,1.57E+03,1.17E-01,4.73E+00,1.57E+03,1.54E-01,4.81E+00,1.57E+03,8.89E-02
4.30E+00,1.58E+03,1.16E-01,4.75E+00,1.58E+03,1.55E-01,4.83E+00,1.58E+03,8.81E-02
4.32E+00,1.58E+03,1.15E-01,4.76E+00,1.58E+03,1.55E-01,4.84E+00,1.58E+03,8.79E-02
4.33E+00,1.59E+03,1.14E-01,4.78E+00,1.59E+03,1.54E-01,4.86E+00,1.59E+03,8.86E-02
4.34E+00,1.59E+03,1.14E-01,4.79E+00,1.59E+03,1.54E-01,4.87E+00,1.59E+03,8.93E-02
4.36E+00,1.60E+03,1.14E-01,4.81E+00,1.60E+03,1.54E-01,4.89E+00,1.60E+03,8.97E-02
4.37E+00,1.60E+03,1.14E-01,4.82E+00,1.60E+03,1.53E-01,4.91E+00,1.60E+03,8.99E-02
4.38E+00,1.61E+03,1.14E-01,4.84E+00,1.61E+03,1.52E-01,4.92E+00,1.61E+03,8.95E-02
4.40E+00,1.61E+03,1.14E-01,4.85E+00,1.61E+03,1.51E-01,4.94E+00,1.61E+03,8.87E-02
4.41E+00,1.62E+03,1.14E-01,4.87E+00,1.62E+03,1.50E-01,4.95E+00,1.62E+03,8.85E-02
4.43E+00,1.62E+03,1.15E-01,4.88E+00,1.62E+03,1.51E-01,4.97E+00,1.62E+03,8.86E-02
4.44E+00,1.63E+03,1.16E-01,4.90E+00,1.63E+03,1.52E-01,4.98E+00,1.63E+03,8.90E-02
4.45E+00,1.63E+03,1.16E-01,4.91E+00,1.63E+03,1.52E-01,5.00E+00,1.63E+03,8.89E-02
4.47E+00,1.64E+03,1.16E-01,4.93E+00,1.64E+03,1.53E-01,5.01E+00,1.64E+03,8.88E-02
4.48E+00,1.64E+03,1.16E-01,4.94E+00,1.64E+03,1.55E-01,5.03E+00,1.64E+03,8.88E-02
4.49E+00,1.65E+03,1.16E-01,4.96E+00,1.65E+03,1.55E-01,5.04E+00,1.65E+03,8.88E-02
4.51E+00,1.65E+03,1.17E-01,4.97E+00,1.65E+03,1.54E-01,5.06E+00,1.65E+03,8.85E-02
4.52E+00,1.66E+03,1.17E-01,4.99E+00,1.66E+03,1.54E-01,5.07E+00,1.66E+03,8.77E-02
4.53E+00,1.66E+03,1.18E-01,5.00E+00,1.66E+03,1.55E-01,5.09E+00,1.66E+03,8.76E-02
4.55E+00,1.67E+03,1.18E-01,5.02E+00,1.67E+03,1.54E-01,5.10E+00,1.67E+03,8.74E-02
4.56E+00,1.67E+03,1.19E-01,5.03E+00,1.67E+03,1.52E-01,5.12E+00,1.67E+03,8.68E-02
4.58E+00,1.68E+03,1.19E-01,5.05E+00,1.68E+03,1.51E-01,5.14E+00,1.68E+03,8.64E-02
4.59E+00,1.68E+03,1.19E-01,5.06E+00,1.68E+03,1.49E-01,5.15E+00,1.68E+03,8.62E-02
4.60E+00,1.69E+03,1.18E-01,5.08E+00,1.69E+03,1.47E-01,5.17E+00,1.69E+03,8.57E-02
4.62E+00,1.69E+03,1.19E-01,5.09E+00,1.69E+03,1.46E-01,5.18E+00,1.69E+03,8.54E-02
4.63E+00,1.70E+03,1.19E-01,5.11E+00,1.70E+03,1.46E-01,5.20E+00,1.70E+03,8.52E-02
4.64E+00,1.70E+03,1.19E-01,5.12E+00,1.70E+03,1.46E-01,5.21E+00,1.70E+03,8.58E-02
4.66E+00,1.71E+03,1.19E-01,5.14E+00,1.71E+03,1.46E-01,5.23E+00,1.71E+03,8.64E-02
4.67E+00,1.71E+03,1.19E-01,5.15E+00,1.71E+03,1.46E-01,5.24E+00,1.71E+03,8.69E-02
4.68E+00,1.72E+03,1.18E-01,5.17E+00,1.72E+03,1.46E-01,5.26E+00,1.72E+03,8.72E-02
4.70E+00,1.72E+03,1.18E-01,5.18E+00,1.72E+03,1.47E-01,5.27E+00,1.72E+03,8.70E-02
4.71E+00,1.73E+03,1.17E-01,5.20E+00,1.73E+03,1.47E-01,5.29E+00,1.73E+03,8.69E-02
4.73E+00,1.73E+03,1.17E-01,5.21E+00,1.73E+03,1.47E-01,5.30E+00,1.73E+03,8.66E-02
4.74E+00,1.74E+03,1.16E-01,5.23E+00,1.74E+03,1.47E-01,5.32E+00,1.74E+03,8.63E-02
4.75E+00,1.74E+03,1.16E-01,5.24E+00,1.74E+03,1.47E-01,5.33E+00,1.74E+03,8.63E-02
4.77E+00,1.75E+03,1.16E-01,5.26E+00,1.75E+03,1.46E-01,5.35E+00,1.75E+03,8.60E-02
4.78E+00,1.75E+03,1.16E-01,5.27E+00,1.75E+03,1.48E-01,5.36E+00,1.75E+03,8.55E-02
4.79E+00,1.76E+03,1.17E-01,5.29E+00,1.76E+03,1.49E-01,5.38E+00,1.76E+03,8.53E-02
4.81E+00,1.76E+03,1.17E-01,5.30E+00,1.76E+03,1.49E-01,5.40E+00,1.76E+03,8.49E-02
4.82E+00,1.77E+03,1.17E-01,5.32E+00,1.77E+03,1.49E-01,5.41E+00,1.77E+03,8.49E-02
4.83E+00,1.77E+03,1.18E-01,5.33E+00,1.77E+03,1.48E-01,5.43E+00,1.77E+03,8.46E-02
4.85E+00,1.78E+03,1.18E-01,5.35E+00,1.78E+03,1.46E-01,5.44E+00,1.78E+03,8.42E-02
4.86E+00,1.78E+03,1.19E-01,5.36E+00,1.78E+03,1.45E-01,5.46E+00,1.78E+03,8.38E-02
4.88E+00,1.79E+03,1.20E-01,5.38E+00,1.79E+03,1.44E-01,5.47E+00,1.79E+03,8.35E-02
4.89E+00,1.79E+03,1.20E-01,5.39E+00,1.79E+03,1.44E-01,5.49E+00,1.79E+03,8.35E-02
4.90E+00,1.80E+03,1.21E-01,5.41E+00,1.80E+03,1.44E-01,5.50E+00,1.80E+03,8.42E-02
4.92E+00,1.80E+03,1.21E-01,5.42E+00,1.80E+03,1.45E-01,5.52E+00,1.80E+03,8.48E-02
4.93E+00,1.81E+03,1.21E-01,5.44E+00,1.81E+03,1.46E-01,5.53E+00,1.81E+03,8.47E-02
4.94E+00,1.81E+03,1.21E-01,5.45E+00,1.81E+03,1.48E-01,5.55E+00,1.81E+03,8.47E-02
4.96E+00,1.82E+03,1.21E-01,5.47E+00,1.82E+03,1.50E-01,5.56E+00,1.82E+03,8.48E-02
4.97E+00,1.82E+03,1.20E-01,5.48E+00,1.82E+03,1.51E-01,5.58E+00,1.82E+03,8.52E-02
4.98E+00,1.83E+03,1.19E-01,5.50E+00,1.83E+03,1.52E-01,5.59E+00,1.83E+03,8.51E-02
5.00E+00,1.83E+03,1.18E-01,5.51E+00,1.83E+03,1.52E-01,5.61E+00,1.83E+03,8.54E-02
5.01E+00,1.84E+03,1.17E-01,5.53E+00,1.84E+03,1.51E-01,5.63E+00,1.84E+03,8.55E-02
5.03E+00,1.84E+03,1.17E-01,5.54E+00,1.84E+03,1.49E-01,5.64E+00,1.84E+03,8.57E-02
5.04E+00,1.85E+03,1.16E-01,5.56E+00,1.85E+03,1.48E-01,5.66E+00,1.85E+03,8.62E-02
5.05E+00,1.85E+03,1.16E-01,5.57E+00,1.85E+03,1.48E-01,5.67E+00,1.85E+03,8.60E-02
5.07E+00,1.86E+03,1.16E-01,5.59E+00,1.86E+03,1.49E-01,5.69E+00,1.86E+03,8.55E-02
5.08E+00,1.86E+03,1.15E-01,5.60E+00,1.86E+03,1.49E-01,5.70E+00,1.86E+03,8.49E-02
5.09E+00,1.87E+03,1.15E-01,5.62E+00,1.87E+03,1.49E-01,5.72E+00,1.87E+03,8.45E-02
5.11E+00,1.87E+03,1.16E-01,5.63E+00,1.87E+03,1.48E-01,5.73E+00,1.87E+03,8.38E-02
5.12E+00,1.88E+03,1.16E-01,5.65E+00,1.88E+03,1.48E-01,5.75E+00,1.88E+03,8.32E-02
5.13E+00,1.88E+03,1.16E-01,5.66E+00,1.88E+03,1.48E-01,5.76E+00,1.88E+03,8.31E-02
5.15E+00,1.89E+03,1.17E-01,5.68E+00,1.89E+03,1.47E-01,5.78E+00,1.89E+03,8.30E-02
5.16E+00,1.89E+03,1.17E-01,5.69E+00,1.89E+03,1.46E-01,5.79E+00,1.89E+03,8.32E-02
5.18E+00,1.90E+03,1.18E-01,5.71E+00,1.90E+03,1.45E-01,5.81E+00,1.90E+03,8.35E-02
5.19E+00,1.90E+03,1.19E-01,5.72E+00,1.90E+03,1.44E-01,5.82E+00,1.90E+03,8.43E-02
5.20E+00,1.91E+03,1.20E-01,5.74E+00,1.91E+03,1.43E-01,5.84E+00,1.91E+03,8.54E-02
5.22E+00,1.91E+03,1.21E-01,5.75E+00,1.91E+03,1.43E-01,5.85E+00,1.91E+03,8.55E-02
5.23E+00,1.92E+03,1.22E-01,5.77E+00,1.92E+03,1.42E-01,5.87E+00,1.92E+03,8.56E-02
5.24E+00,1.92E+03,1.22E-01,5.78E+00,1.92E+03,1.42E-01,5.89E+00,1.92E+03,8.54E-02
5.26E+00,1.93E+03,1.23E-01,5.80E+00,1.93E+03,1.42E-01,5.90E+00,1.93E+03,8.53E-02
5.27E+00,1.93E+03,1.23E-01,5.81E+00,1.93E+03,1.43E-01,5.92E+00,1.93E+03,8.50E-02
5.28E+00,1.94E+03,1.22E-01,5.83E+00,1.94E+03,1.43E-01,5.93E+00,1.94E+03,8.45E-02
5.30E+00,1.94E+03,1.22E-01,5.84E+00,1.94E+03,1.43E-01,5.95E+00,1.94E+03,8.40E-02
5.31E+00,1.95E+03,1.21E-01,5.86E+00,1.95E+03,1.43E-01,5.96E+00,1.95E+03,8.37E-02
5.33E+00,1.95E+03,1.20E-01,5.87E+00,1.95E+03,1.42E-01,5.98E+00,1.95E+03,8.34E-02
5.34E+00,1.96E+03,1.19E-01,5.89E+00,1.96E+03,1.43E-01,5.99E+00,1.96E+03,8.33E-02
5.35E+00,1.96E+03,1.19E-01,5.90E+00,1.96E+03,1.44E-01,6.01E+00,1.96E+03,8.33E-02
5.37E+00,1.97E+03,1.19E-01,5.92E+00,1.97E+03,1.44E-01,6.02E+00,1.97E+03,8.30E-02
5.38E+00,1.97E+03,1.18E-01,5.93E+00,1.97E+03,1.43E-01,6.04E+00,1.97E+03,8.22E-02
5.39E+00,1.98E+03,1.18E-01,5.95E+00,1.98E+03,1.42E-01,6.05E+00,1.98E+03,8.14E-02
5.41E+00,1.98E+03,1.18E-01,5.96E+00,1.98E+03,1.41E-01,6.07E+00,1.98E+03,8.05E-02
5.42E+00,1.99E+03,1.19E-01,5.98E+00,1.99E+03,1.40E-01,6.08E+00,1.99E+03,7.98E-02
5.43E+00,1.99E+03,1.19E-01,5.99E+00,1.99E+03,1.40E-01,6.10E+00,1.99E+03,7.99E-02
5.45E+00,2.00E+03,1.19E-01,6.01E+00,2.00E+03,1.41E-01,6.12E+00,2.00E+03,8.05E-02
5.46E+00,2.00E+03,1.19E-01,6.02E+00,2.00E+03,1.42E-01,6.13E+00,2.00E+03,8.14E-02
5.48E+00,2.01E+03,1.19E-01,6.04E+00,2.01E+03,1.43E-01,6.15E+00,2.01E+03,8.19E-02
5.49E+00,2.01E+03,1.20E-01,6.05E+00,2.01E+03,1.44E-01,6.16E+00,2.01E+03,8.22E-02
5.50E+00,2.02E+03,1.20E-01,6.07E+00,2.02E+03,1.45E-01,6.18E+00,2.02E+03,8.24E-02
5.52E+00,2.02E+03,1.20E-01,6.09E+00,2.02E+03,1.46E-01,6.19E+00,2.02E+03,8.27E-02
5.53E+00,2.03E+03,1.20E-01,6.10E+00,2.03E+03,1.46E-01,6.21E+00,2.03E+03,8.22E-02
5.54E+00,2.03E+03,1.20E-01,6.12E+00,2.03E+03,1.45E-01,6.22E+00,2.03E+03,8.15E-02
5.56E+00,2.04E+03,1.20E-01,6.13E+00,2.04E+03,1.43E-01,6.24E+00,2.04E+03,8.12E-02
5.57E+00,2.04E+03,1.20E-01,6.15E+00,2.04E+03,1.42E-01,6.25E+00,2.04E+03,8.13E-02
5.58E+00,2.05E+03,1.20E-01,6.16E+00,2.05E+03,1.42E-01,6.27E+00,2.05E+03,8.14E-02
5.60E+00,2.05E+03,1.20E-01,6.18E+00,2.05E+03,1.41E-01,6.28E+00,2.05E+03,8.12E-02
5.61E+00,2.06E+03,1.20E-01,6.19E+00,2.06E+03,1.41E-01,6.30E+00,2.06E+03,8.12E-02
5.63E+00,2.06E+03,1.20E-01,6.21E+00,2.06E+03,1.41E-01,6.31E+00,2.06E+03,8.08E-02
5.64E+00,2.07E+03,1.20E-01,6.22E+00,2.07E+03,1.41E-01,6.33E+00,2.07E+03,8.08E-02
5.65E+00,2.07E+03,1.20E-01,6.24E+00,2.07E+03,1.42E-01,6.34E+00,2.07E+03,8.08E-02
5.67E+00,2.08E+03,1.20E-01,6.25E+00,2.08E+03,1.43E-01,6.36E+00,2.08E+03,8.04E-02
5.68E+00,2.08E+03,1.20E-01,6.27E+00,2.08E+03,1.45E-01,6.38E+00,2.08E+03,8.09E-02
5.69E+00,2.09E+03,1.20E-01,6.28E+00,2.09E+03,1.47E-01,6.39E+00,2.09E+03,8.16E-02
5.71E+00,2.09E+03,1.20E-01,6.30E+00,2.09E+03,1.48E-01,6.41E+00,2.09E+03,8.21E-02
5.72E+00,2.10E+03,1.20E-01,6.31E+00,2.10E+03,1.49E-01,6.42E+00,2.10E+03,8.21E-02
5.73E+00,2.10E+03,1.20E-01,6.33E+00,2.10E+03,1.49E-01,6.44E+00,2.10E+03,8.22E-02
5.75E+00,2.11E+03,1.20E-01,6.34E+00,2.11E+03,1.48E-01,6.45E+00,2.11E+03,8.20E-02
5.76E+00,2.11E+03,1.19E-01,6.36E+00,2.11E+03,1.48E-01,6.47E+00,2.11E+03,8.18E-02
5.78E+00,2.12E+03,1.19E-01,6.37E+00,2.12E+03,1.47E-01,6.48E+00,2.12E+03,8.14E-02
5.79E+00,2.12E+03,1.19E-01,6.39E+00,2.12E+03,1.45E-01,6.50E+00,2.12E+03,8.09E-02
5.80E+00,2.13E+03,1.19E-01,6.40E+00,2.13E+03,1.43E-01,6.51E+00,2.13E+03,7.99E-02
5.82E+00,2.13E+03,1.19E-01,6.42E+00,2.13E+03,1.42E-01,6.53E+00,2.13E+03,7.95E-02
5.83E+00,2.14E+03,1.19E-01,6.43E+00,2.14E+03,1.42E-01,6.54E+00,2.14E+03,7.94E-02
5.84E+00,2.14E+03,1.19E-01,6.45E+00,2.14E+03,1.41E-01,6.56E+00,2.14E+03,7.96E-02
5.86E+00,2.15E+03,1.18E-01,6.46E+00,2.15E+03,1.41E-01,6.57E+00,2.15E+03,7.95E-02
5.87E+00,2.15E+03,1.18E-01,6.48E+00,2.15E+03,1.40E-01,6.59E+00,2.15E+03,7.92E-02
5.88E+00,2.16E+03,1.18E-01,6.49E+00,2.16E+03,1.40E-01,6.61E+00,2.16E+03,7.86E-02
5.90E+00,2.16E+03,1.18E-01,6.51E+00,2.16E+03,1.40E-01,6.62E+00,2.16E+03,7.76E-02
5.91E+00,2.17E+03,1.18E-01,6.52E+00,2.17E+03,1.40E-01,6.64E+00,2.17E+03,7.69E-02
5.93E+00,2.17E+03,1.19E-01,6.54E+00,2.17E+03,1.42E-01,6.65E+00,2.17E+03,7.61E-02
5.94E+00,2.18E+03,1.19E-01,6.55E+00,2.18E+03,1.43E-01,6.67E+00,2.18E+03,7.56E-02
5.95E+00,2.18E+03,1.20E-01,6.57E+00,2.18E+03,1.42E-01,6.68E+00,2.18E+03,7.59E-02
5.97E+00,2.19E+03,1.20E-01,6.58E+00,2.19E+03,1.42E-01,6.70E+00,2.19E+03,7.68E-02
5.98E+00,2.19E+03,1.19E-01,6.60E+00,2.19E+03,1.41E-01,6.71E+00,2.19E+03,7.78E-02
5.99E+00,2.20E+03,1.19E-01,6.61E+00,2.20E+03,1.40E-01,6.73E+00,2.20E+03,7.86E-02
6.01E+00,2.20E+03,1.19E-01,6.63E+00,2.20E+03,1.40E-01,6.74E+00,2.20E+03,7.94E-02
6.02E+00,2.21E+03,1.19E-01,6.64E+00,2.21E+03,1.39E-01,6.76E+00,2.21E+03,7.95E-02
6.03E+00,2.21E+03,1.19E-01,6.66E+00,2.21E+03,1.39E-01,6.77E+00,2.21E+03,7.93E-02
6.05E+00,2.22E+03,1.19E-01,6.67E+00,2.22E+03,1.38E-01,6.79E+00,2.22E+03,7.91E-02
6.06E+00,2.22E+03,1.19E-01,6.69E+00,2.22E+03,1.37E-01,6.80E+00,2.22E+03,7.87E-02
6.08E+00,2.23E+03,1.18E-01,6.70E+00,2.23E+03,1.37E-01,6.82E+00,2.23E+03,7.88E-02
6.09E+00,2.23E+03,1.18E-01,6.72E+00,2.23E+03,1.36E-01,6.83E+00,2.23E+03,7.88E-02
6.10E+00,2.24E+03,1.18E-01,6.73E+00,2.24E+03,1.36E-01,6.85E+00,2.24E+03,7.84E-02
6.12E+00,2.24E+03,1.18E-01,6.75E+00,2.24E+03,1.37E-01,6.87E+00,2.24E+03,7.84E-02
6.13E+00,2.25E+03,1.17E-01,6.76E+00,2.25E+03,1.38E-01,6.88E+00,2.25E+03,7.82E-02
6.14E+00,2.25E+03,1.17E-01,6.78E+00,2.25E+03,1.39E-01,6.90E+00,2.25E+03,7.79E-02
6.16E+00,2.26E+03,1.16E-01,6.79E+00,2.26E+03,1.40E-01,6.91E+00,2.26E+03,7.76E-02
6.17E+00,2.26E+03,1.16E-01,6.81E+00,2.26E+03,1.41E-01,6.93E+00,2.26E+03,7.70E-02
6.19E+00,2.27E+03,1.16E-01,6.82E+00,2.27E+03,1.42E-01,6.94E+00,2.27E+03,7.63E-02
6.20E+00,2.27E+03,1.15E-01,6.84E+00,2.27E+03,1.44E-01,6.96E+00,2.27E+03,7.58E-02
6.21E+00,2.28E+03,1.15E-01,6.85E+00,2.28E+03,1.44E-01,6.97E+00,2.28E+03,7.53E-02
6.23E+00,2.28E+03,1.15E-01,6.87E+00,2.28E+03,1.44E-01,6.99E+00,2.28E+03,7.51E-02
6.24E+00,2.29E+03,1.15E-01,6.88E+00,2.29E+03,1.44E-01,7.00E+00,2.29E+03,7.49E-02
6.25E+00,2.29E+03,1.15E-01,6.90E+00,2.29E+03,1.44E-01,7.02E+00,2.29E+03,7.52E-02
6.27E+00,2.30E+03,1.15E-01,6.91E+00,2.30E+03,1.44E-01,7.03E+00,2.30E+03,7.51E-02
6.28E+00,2.30E+03,1.16E-01,6.93E+00,2.30E+03,1.44E-01,7.05E+00,2.30E+03,7.50E-02
6.29E+00,2.31E+03,1.17E-01,6.94E+00,2.31E+03,1.44E-01,7.06E+00,2.31E+03,7.50E-02
6.31E+00,2.31E+03,1.17E-01,6.96E+00,2.31E+03,1.45E-01,7.08E+00,2.31E+03,7.48E-02
6.32E+00,2.32E+03,1.18E-01,6.97E+00,2.32E+03,1.46E-01,7.09E+00,2.32E+03,7.45E-02
6.34E+00,2.32E+03,1.18E-01,6.99E+00,2.32E+03,1.46E-01,7.11E+00,2.32E+03,7.39E-02
6.35E+00,2.33E+03,1.18E-01,7.00E+00,2.33E+03,1.47E-01,7.13E+00,2.33E+03,7.38E-02
6.36E+00,2.33E+03,1.19E-01,7.02E+00,2.33E+03,1.47E-01,7.14E+00,2.33E+03,7.38E-02
6.38E+00,2.34E+03,1.19E-01,7.03E+00,2.34E+03,1.46E-01,7.16E+00,2.34E+03,7.43E-02
6.39E+00,2.34E+03,1.19E-01,7.05E+00,2.34E+03,1.44E-01,7.17E+00,2.34E+03,7.50E-02
6.40E+00,2.35E+03,1.20E-01,7.06E+00,2.35E+03,1.41E-01,7.19E+00,2.35E+03,7.51E-02
6.42E+00,2.35E+03,1.20E-01,7.08E+00,2.35E+03,1.39E-01,7.20E+00,2.35E+03,7.50E-02
6.43E+00,2.36E+03,1.20E-01,7.09E+00,2.36E+03,1.38E-01,7.22E+00,2.36E+03,7.47E-02
6.44E+00,2.36E+03,1.20E-01,7.11E+00,2.36E+03,1.39E-01,7.23E+00,2.36E+03,7.45E-02
6.46E+00,2.37E+03,1.19E-01,7.12E+00,2.37E+03,1.39E-01,7.25E+00,2.37E+03,7.41E-02
6.47E+00,2.37E+03,1.19E-01,7.14E+00,2.37E+03,1.39E-01,7.26E+00,2.37E+03,7.31E-02
6.49E+00,2.38E+03,1.18E-01,7.15E+00,2.38E+03,1.40E-01,7.28E+00,2.38E+03,7.22E-02
6.50E+00,2.38E+03,1.18E-01,7.17E+00,2.38E+03,1.41E-01,7.29E+00,2.38E+03,7.17E-02
6.51E+00,2.39E+03,1.17E-01,7.18E+00,2.39E+03,1.41E-01,7.31E+00,2.39E+03,7.16E-02
6.53E+00,2.39E+03,1.16E-01,7.20E+00,2.39E+03,1.42E-01,7.32E+00,2.39E+03,7.20E-02
6.54E+00,2.40E+03,1.16E-01,7.21E+00,2.40E+03,1.42E-01,7.34E+00,2.40E+03,7.26E-02
6.55E+00,2.40E+03,1.16E-01,7.23E+00,2.40E+03,1.42E-01,7.36E+00,2.40E+03,7.35E-02
6.57E+00,2.41E+03,1.16E-01,7.24E+00,2.41E+03,1.41E-01,7.37E+00,2.41E+03,7.42E-02
6.58E+00,2.41E+03,1.16E-01,7.26E+00,2.41E+03,1.41E-01,7.39E+00,2.41E+03,7.46E-02
6.59E+00,2.42E+03,1.16E-01,7.27E+00,2.42E+03,1.41E-01,7.40E+00,2.42E+03,7.48E-02
6.61E+00,2.42E+03,1.17E-01,7.29E+00,2.42E+03,1.40E-01,7.42E+00,2.42E+03,7.49E-02
6.62E+00,2.43E+03,1.17E-01,7.30E+00,2.43E+03,1.38E-01,7.43E+00,2.43E+03,7.47E-02
6.64E+00,2.43E+03,1.16E-01,7.32E+00,2.43E+03,1.38E-01,7.45E+00,2.43E+03,7.46E-02
6.65E+00,2.44E+03,1.16E-01,7.33E+00,2.44E+03,1.37E-01,7.46E+00,2.44E+03,7.45E-02
6.66E+00,2.44E+03,1.15E-01,7.35E+00,2.44E+03,1.36E-01,7.48E+00,2.44E+03,7.44E-02
6.68E+00,2.45E+03,1.15E-01,7.36E+00,2.45E+03,1.37E-01,7.49E+00,2.45E+03,7.47E-02
6.69E+00,2.45E+03,1.15E-01,7.38E+00,2.45E+03,1.37E-01,7.51E+00,2.45E+03,7.46E-02
6.70E+00,2.46E+03,1.15E-01,7.39E+00,2.46E+03,1.37E-01,7.52E+00,2.46E+03,7.44E-02
6.72E+00,2.46E+03,1.15E-01,7.41E+00,2.46E+03,1.37E-01,7.54E+00,2.46E+03,7.42E-02
6.73E+00,2.47E+03,1.15E-01,7.42E+00,2.47E+03,1.37E-01,7.55E+00,2.47E+03,7.40E-02
6.74E+00,2.47E+03,1.15E-01,7.44E+00,2.47E+03,1.37E-01,7.57E+00,2.47E+03,7.35E-02
6.76E+00,2.48E+03,1.15E-01,7.45E+00,2.48E+03,1.37E-01,7.58E+00,2.48E+03,7.29E-02
6.77E+00,2.48E+03,1.16E-01,7.47E+00,2.48E+03,1.37E-01,7.60E+00,2.48E+03,7.20E-02
6.79E+00,2.49E+03,1.16E-01,7.48E+00,2.49E+03,1.36E-01,7.62E+00,2.49E+03,7.15E-02
6.80E+00,2.49E+03,1.15E-01,7.50E+00,2.49E+03,1.36E-01,7.63E+00,2.49E+03,7.14E-02
6.81E+00,2.50E+03,1.15E-01,7.51E+00,2.50E+03,1.37E-01,7.65E+00,2.50E+03,7.15E-02
6.83E+00,2.50E+03,1.15E-01,7.53E+00,2.50E+03,1.38E-01,7.66E+00,2.50E+03,7.17E-02
6.84E+00,2.51E+03,1.15E-01,7.54E+00,2.51E+03,1.38E-01,7.68E+00,2.51E+03,7.16E-02
6.85E+00,2.51E+03,1.16E-01,7.56E+00,2.51E+03,1.38E-01,7.69E+00,2.51E+03,7.14E-02
6.87E+00,2.52E+03,1.16E-01,7.57E+00,2.52E+03,1.37E-01,7.71E+00,2.52E+03,7.10E-02
6.88E+00,2.52E+03,1.16E-01,7.59E+00,2.52E+03,1.37E-01,7.72E+00,2.52E+03,7.04E-02
6.89E+00,2.53E+03,1.16E-01,7.60E+00,2.53E+03,1.38E-01,7.74E+00,2.53E+03,6.99E-02
6.91E+00,2.53E+03,1.16E-01,7.62E+00,2.53E+03,1.39E-01,7.75E+00,2.53E+03,6.97E-02
6.92E+00,2.54E+03,1.16E-01,7.63E+00,2.54E+03,1.40E-01,7.77E+00,2.54E+03,6.95E-02
6.94E+00,2.54E+03,1.16E-01,7.65E+00,2.54E+03,1.40E-01,7.78E+00,2.54E+03,6.97E-02
6.95E+00,2.55E+03,1.16E-01,7.66E+00,2.55E+03,1.40E-01,7.80E+00,2.55E+03,7.02E-02
6.96E+00,2.55E+03,1.16E-01,7.68E+00,2.55E+03,1.41E-01,7.81E+00,2.55E+03,7.08E-02
6.98E+00,2.56E+03,1.15E-01,7.70E+00,2.56E+03,1.41E-01,7.83E+00,2.56E+03,7.18E-02
6.99E+00,2.56E+03,1.15E-01,7.71E+00,2.56E+03,1.42E-01,7.85E+00,2.56E+03,7.26E-02
7.00E+00,2.57E+03,1.15E-01,7.73E+00,2.57E+03,1.41E-01,7.86E+00,2.57E+03,7.30E-02
7.02E+00,2.57E+03,1.15E-01,7.74E+00,2.57E+03,1.41E-01,7.88E+00,2.57E+03,7.29E-02
7.03E+00,2.58E+03,1.15E-01,7.76E+00,2.58E+03,1.40E-01,7.89E+00,2.58E+03,7.28E-02
7.04E+00,2.58E+03,1.16E-01,7.77E+00,2.58E+03,1.40E-01,7.91E+00,2.58E+03,7.27E-02
7.06E+00,2.59E+03,1.16E-01,7.79E+00,2.59E+03,1.40E-01,7.92E+00,2.59E+03,7.27E-02
7.07E+00,2.59E+03,1.17E-01,7.80E+00,2.59E+03,1.41E-01,7.94E+00,2.59E+03,7.27E-02
7.09E+00,2.60E+03,1.18E-01,7.82E+00,2.60E+03,1.40E-01,7.95E+00,2.60E+03,7.28E-02
7.10E+00,2.60E+03,1.18E-01,7.83E+00,2.60E+03,1.40E-01,7.97E+00,2.60E+03,7.33E-02
7.11E+00,2.61E+03,1.18E-01,7.85E+00,2.61E+03,1.39E-01,7.98E+00,2.61E+03,7.39E-02
7.13E+00,2.61E+03,1.17E-01,7.86E+00,2.61E+03,1.38E-01,8.00E+00,2.61E+03,7.48E-02
7.14E+00,2.62E+03,1.17E-01,7.88E+00,2.62E+03,1.38E-01,8.01E+00,2.62E+03,7.57E-02
7.15E+00,2.62E+03,1.16E-01,7.89E+00,2.62E+03,1.37E-01,8.03E+00,2.62E+03,7.65E-02
7.17E+00,2.63E+03,1.16E-01,7.91E+00,2.63E+03,1.35E-01,8.04E+00,2.63E+03,7.65E-02
7.18E+00,2.63E+03,1.15E-01,7.92E+00,2.63E+03,1.34E-01,8.06E+00,2.63E+03,7.60E-02
7.19E+00,2.64E+03,1.15E-01,7.94E+00,2.64E+03,1.33E-01,8.07E+00,2.64E+03,7.54E-02
7.21E+00,2.64E+03,1.14E-01,7.95E+00,2.64E+03,1.35E-01,8.09E+00,2.64E+03,7.46E-02
7.22E+00,2.65E+03,1.14E-01,7.97E+00,2.65E+03,1.36E-01,8.11E+00,2.65E+03,7.40E-02
7.24E+00,2.65E+03,1.14E-01,7.98E+00,2.65E+03,1.37E-01,8.12E+00,2.65E+03,7.36E-02
7.25E+00,2.66E+03,1.14E-01,8.00E+00,2.66E+03,1.37E-01,8.14E+00,2.66E+03,7.29E-02
7.26E+00,2.66E+03,1.13E-01,8.01E+00,2.66E+03,1.37E-01,8.15E+00,2.66E+03,7.24E-02
7.28E+00,2.67E+03,1.13E-01,8.03E+00,2.67E+03,1.36E-01,8.17E+00,2.67E+03,7.29E-02
7.29E+00,2.67E+03,1.13E-01,8.04E+00,2.67E+03,1.36E-01,8.18E+00,2.67E+03,7.29E-02
7.30E+00,2.68E+03,1.13E-01,8.06E+00,2.68E+03,1.34E-01,8.20E+00,2.68E+03,7.25E-02
7.32E+00,2.68E+03,1.13E-01,8.07E+00,2.68E+03,1.33E-01,8.21E+00,2.68E+03,7.17E-02
7.33E+00,2.69E+03,1.13E-01,8.09E+00,2.69E+03,1.32E-01,8.23E+00,2.69E+03,7.13E-02
7.34E+00,2.69E+03,1.13E-01,8.10E+00,2.69E+03,1.32E-01,8.24E+00,2.69E+03,7.07E-02
7.36E+00,2.70E+03,1.13E-01,8.12E+00,2.70E+03,1.31E-01,8.26E+00,2.70E+03,7.07E-02
7.37E+00,2.70E+03,1.13E-01,8.13E+00,2.70E+03,1.32E-01,8.27E+00,2.70E+03,7.09E-02
7.39E+00,2.71E+03,1.13E-01,8.15E+00,2.71E+03,1.32E-01,8.29E+00,2.71E+03,7.15E-02
7.40E+00,2.71E+03,1.13E-01,8.16E+00,2.71E+03,1.32E-01,8.30E+00,2.71E+03,7.24E-02
7.41E+00,2.72E+03,1.13E-01,8.18E+00,2.72E+03,1.33E-01,8.32E+00,2.72E+03,7.33E-02
7.43E+00,2.72E+03,1.13E-01,8.19E+00,2.72E+03,1.34E-01,8.34E+00,2.72E+03,7.37E-02
7.44E+00,2.73E+03,1.12E-01,8.21E+00,2.73E+03,1.34E-01,8.35E+00,2.73E+03,7.35E-02
7.45E+00,2.73E+03,1.13E-01,8.22E+00,2.73E+03,1.33E-01,8.37E+00,2.73E+03,7.32E-02
7.47E+00,2.74E+03,1.13E-01,8.24E+00,2.74E+03,1.33E-01,8.38E+00,2.74E+03,7.27E-02
7.48E+00,2.74E+03,1.13E-01,8.25E+00,2.74E+03,1.32E-01,8.40E+00,2.74E+03,7.22E-02
7.49E+00,2.75E+03,1.13E-01,8.27E+00,2.75E+03,1.32E-01,8.41E+00,2.75E+03,7.19E-02
7.51E+00,2.75E+03,1.13E-01,8.28E+00,2.75E+03,1.31E-01,8.43E+00,2.75E+03,7.22E-02
7.52E+00,2.76E+03,1.13E-01,8.30E+00,2.76E+03,1.30E-01,8.44E+00,2.76E+03,7.23E-02
7.54E+00,2.76E+03,1.13E-01,8.31E+00,2.76E+03,1.30E-01,8.46E+00,2.76E+03,7.20E-02
7.55E+00,2.77E+03,1.14E-01,8.33E+00,2.77E+03,1.30E-01,8.47E+00,2.77E+03,7.21E-02
7.56E+00,2.77E+03,1.14E-01,8.34E+00,2.77E+03,1.30E-01,8.49E+00,2.77E+03,7.21E-02
7.58E+00,2.78E+03,1.14E-01,8.36E+00,2.78E+03,1.31E-01,8.50E+00,2.78E+03,7.17E-02
7.59E+00,2.78E+03,1.14E-01,8.37E+00,2.78E+03,1.32E-01,8.52E+00,2.78E+03,7.15E-02
7.60E+00,2.79E+03,1.14E-01,8.39E+00,2.79E+03,1.33E-01,8.53E+00,2.79E+03,7.15E-02
7.62E+00,2.79E+03,1.14E-01,8.40E+00,2.79E+03,1.34E-01,8.55E+00,2.79E+03,7.16E-02
7.63E+00,2.80E+03,1.14E-01,8.42E+00,2.80E+03,1.35E-01,8.56E+00,2.80E+03,7.19E-02
7.64E+00,2.80E+03,1.14E-01,8.43E+00,2.80E+03,1.34E-01,8.58E+00,2.80E+03,7.25E-02
7.66E+00,2.81E+03,1.14E-01,8.45E+00,2.81E+03,1.34E-01,8.60E+00,2.81E+03,7.34E-02
7.67E+00,2.81E+03,1.15E-01,8.46E+00,2.81E+03,1.33E-01,8.61E+00,2.81E+03,7.39E-02
7.69E+00,2.82E+03,1.15E-01,8.48E+00,2.82E+03,1.33E-01,8.63E+00,2.82E+03,7.40E-02
7.70E+00,2.82E+03,1.15E-01,8.49E+00,2.82E+03,1.32E-01,8.64E+00,2.82E+03,7.36E-02
7.71E+00,2.83E+03,1.15E-01,8.51E+00,2.83E+03,1.31E-01,8.66E+00,2.83E+03,7.34E-02
7.73E+00,2.83E+03,1.15E-01,8.52E+00,2.83E+03,1.31E-01,8.67E+00,2.83E+03,7.31E-02
7.74E+00,2.84E+03,1.16E-01,8.54E+00,2.84E+03,1.32E-01,8.69E+00,2.84E+03,7.23E-02
7.75E+00,2.84E+03,1.16E-01,8.55E+00,2.84E+03,1.33E-01,8.70E+00,2.84E+03,7.19E-02
7.77E+00,2.85E+03,1.16E-01,8.57E+00,2.85E+03,1.34E-01,8.72E+00,2.85E+03,7.14E-02
7.78E+00,2.85E+03,1.16E-01,8.58E+00,2.85E+03,1.34E-01,8.73E+00,2.85E+03,7.07E-02
7.79E+00,2.86E+03,1.16E-01,8.60E+00,2.86E+03,1.33E-01,8.75E+00,2.86E+03,7.03E-02
7.81E+00,2.86E+03,1.15E-01,8.61E+00,2.86E+03,1.33E-01,8.76E+00,2.86E+03,7.01E-02
7.82E+00,2.87E+03,1.14E-01,8.63E+00,2.87E+03,1.33E-01,8.78E+00,2.87E+03,6.99E-02
7.84E+00,2.87E+03,1.13E-01,8.64E+00,2.87E+03,1.32E-01,8.79E+00,2.87E+03,7.00E-02
7.85E+00,2.88E+03,1.12E-01,8.66E+00,2.88E+03,1.32E-01,8.81E+00,2.88E+03,7.04E-02
7.86E+00,2.88E+03,1.11E-01,8.67E+00,2.88E+03,1.33E-01,8.83E+00,2.88E+03,7.10E-02
7.88E+00,2.89E+03,1.10E-01,8.69E+00,2.89E+03,1.33E-01,8.84E+00,2.89E+03,7.12E-02
7.89E+00,2.89E+03,1.10E-01,8.70E+00,2.89E+03,1.32E-01,8.86E+00,2.89E+03,7.15E-02
7.90E+00,2.90E+03,1.09E-01,8.72E+00,2.90E+03,1.32E-01,8.87E+00,2.90E+03,7.18E-02
7.92E+00,2.90E+03,1.08E-01,8.73E+00,2.90E+03,1.32E-01,8.89E+00,2.90E+03,7.21E-02
7.93E+00,2.91E+03,1.08E-01,8.75E+00,2.91E+03,1.32E-01,8.90E+00,2.91E+03,7.23E-02
7.94E+00,2.91E+03,1.08E-01,8.76E+00,2.91E+03,1.32E-01,8.92E+00,2.91E+03,7.23E-02
7.96E+00,2.92E+03,1.07E-01,8.78E+00,2.92E+03,1.31E-01,8.93E+00,2.92E+03,7.24E-02
7.97E+00,2.92E+03,1.07E-01,8.79E+00,2.92E+03,1.31E-01,8.95E+00,2.92E+03,7.21E-02
7.99E+00,2.93E+03,1.07E-01,8.81E+00,2.93E+03,1.31E-01,8.96E+00,2.93E+03,7.23E-02
8.00E+00,2.93E+03,1.07E-01,8.82E+00,2.93E+03,1.30E-01,8.98E+00,2.93E+03,7.21E-02
8.01E+00,2.94E+03,1.06E-01,8.84E+00,2.94E+03,1.29E-01,8.99E+00,2.94E+03,7.19E-02
8.03E+00,2.94E+03,1.06E-01,8.85E+00,2.94E+03,1.28E-01,9.01E+00,2.94E+03,7.17E-02
8.04E+00,2.95E+03,1.05E-01,8.87E+00,2.95E+03,1.27E-01,9.02E+00,2.95E+03,7.16E-02
8.05E+00,2.95E+03,1.05E-01,8.88E+00,2.95E+03,1.27E-01,9.04E+00,2.95E+03,7.14E-02
8.07E+00,2.96E+03,1.05E-01,8.90E+00,2.96E+03,1.27E-01,9.05E+00,2.96E+03,7.10E-02
8.08E+00,2.96E+03,1.05E-01,8.91E+00,2.96E+03,1.26E-01,9.07E+00,2.96E+03,7.03E-02
8.09E+00,2.97E+03,1.04E-01,8.93E+00,2.97E+03,1.26E-01,9.09E+00,2.97E+03,6.96E-02
8.11E+00,2.97E+03,1.04E-01,8.94E+00,2.97E+03,1.26E-01,9.10E+00,2.97E+03,6.93E-02
8.12E+00,2.98E+03,1.04E-01,8.96E+00,2.98E+03,1.25E-01,9.12E+00,2.98E+03,6.91E-02
8.14E+00,2.98E+03,1.04E-01,8.97E+00,2.98E+03,1.25E-01,9.13E+00,2.98E+03,6.87E-02
8.15E+00,2.99E+03,1.05E-01,8.99E+00,2.99E+03,1.25E-01,9.15E+00,2.99E+03,6.92E-02
8.16E+00,2.99E+03,1.06E-01,9.00E+00,2.99E+03,1.26E-01,9.16E+00,2.99E+03,6.95E-02
8.18E+00,3.00E+03,1.06E-01,9.02E+00,3.00E+03,1.26E-01,9.18E+00,3.00E+03,6.94E-02
8.19E+00,3.00E+03,1.07E-01,9.03E+00,3.00E+03,1.26E-01,9.19E+00,3.00E+03,6.94E-02
8.20E+00,3.01E+03,1.07E-01,9.05E+00,3.01E+03,1.26E-01,9.21E+00,3.01E+03,6.92E-02
8.22E+00,3.01E+03,1.08E-01,9.06E+00,3.01E+03,1.26E-01,9.22E+00,3.01E+03,6.91E-02
8.23E+00,3.02E+03,1.08E-01,9.08E+00,3.02E+03,1.27E-01,9.24E+00,3.02E+03,6.92E-02
8.24E+00,3.02E+03,1.09E-01,9.09E+00,3.02E+03,1.28E-01,9.25E+00,3.02E+03,6.96E-02
8.26E+00,3.03E+03,1.10E-01,9.11E+00,3.03E+03,1.30E-01,9.27E+00,3.03E+03,6.96E-02
8.27E+00,3.03E+03,1.10E-01,9.12E+00,3.03E+03,1.31E-01,9.28E+00,3.03E+03,6.97E-02
8.29E+00,3.04E+03,1.10E-01,9.14E+00,3.04E+03,1.33E-01,9.30E+00,3.04E+03,7.02E-02
8.30E+00,3.04E+03,1.10E-01,9.15E+00,3.04E+03,1.34E-01,9.32E+00,3.04E+03,7.03E-02
8.31E+00,3.05E+03,1.10E-01,9.17E+00,3.05E+03,1.34E-01,9.33E+00,3.05E+03,7.00E-02
8.33E+00,3.05E+03,1.10E-01,9.18E+00,3.05E+03,1.34E-01,9.35E+00,3.05E+03,6.96E-02
8.34E+00,3.06E+03,1.10E-01,9.20E+00,3.06E+03,1.34E-01,9.36E+00,3.06E+03,6.91E-02
8.35E+00,3.06E+03,1.09E-01,9.21E+00,3.06E+03,1.33E-01,9.38E+00,3.06E+03,6.89E-02
8.37E+00,3.07E+03,1.09E-01,9.23E+00,3.07E+03,1.31E-01,9.39E+00,3.07E+03,6.89E-02
8.38E+00,3.07E+03,1.09E-01,9.24E+00,3.07E+03,1.29E-01,9.41E+00,3.07E+03,6.88E-02
8.39E+00,3.08E+03,1.10E-01,9.26E+00,3.08E+03,1.27E-01,9.42E+00,3.08E+03,6.85E-02
8.41E+00,3.08E+03,1.10E-01,9.28E+00,3.08E+03,1.26E-01,9.44E+00,3.08E+03,6.84E-02
8.42E+00,3.09E+03,1.11E-01,9.29E+00,3.09E+03,1.25E-01,9.45E+00,3.09E+03,6.84E-02
8.44E+00,3.09E+03,1.11E-01,9.31E+00,3.09E+03,1.25E-01,9.47E+00,3.09E+03,6.82E-02
8.45E+00,3.10E+03,1.11E-01,9.32E+00,3.10E+03,1.24E-01,9.48E+00,3.10E+03,6.77E-02
8.46E+00,3.10E+03,1.11E-01,9.34E+00,3.10E+03,1.24E-01,9.50E+00,3.10E+03,6.74E-02
8.48E+00,3.11E+03,1.11E-01,9.35E+00,3.11E+03,1.23E-01,9.51E+00,3.11E+03,6.74E-02
8.49E+00,3.11E+03,1.11E-01,9.37E+00,3.11E+03,1.23E-01,9.53E+00,3.11E+03,6.70E-02
8.50E+00,3.12E+03,1.10E-01,9.38E+00,3.12E+03,1.22E-01,9.54E+00,3.12E+03,6.66E-02
8.52E+00,3.12E+03,1.10E-01,9.40E+00,3.12E+03,1.22E-01,9.56E+00,3.12E+03,6.63E-02
8.53E+00,3.13E+03,1.09E-01,9.41E+00,3.13E+03,1.22E-01,9.58E+00,3.13E+03,6.64E-02
8.54E+00,3.13E+03,1.09E-01,9.43E+00,3.13E+03,1.21E-01,9.59E+00,3.13E+03,6.63E-02
8.56E+00,3.14E+03,1.08E-01,9.44E+00,3.14E+03,1.21E-01,9.61E+00,3.14E+03,6.60E-02
8.57E+00,3.14E+03,1.08E-01,9.46E+00,3.14E+03,1.21E-01,9.62E+00,3.14E+03,6.64E-02
8.59E+00,3.15E+03,1.07E-01,9.47E+00,3.15E+03,1.22E-01,9.64E+00,3.15E+03,6.68E-02
8.60E+00,3.15E+03,1.06E-01,9.49E+00,3.15E+03,1.23E-01,9.65E+00,3.15E+03,6.70E-02
8.61E+00,3.16E+03,1.06E-01,9.50E+00,3.16E+03,1.23E-01,9.67E+00,3.16E+03,6.76E-02
8.63E+00,3.16E+03,1.07E-01,9.52E+00,3.16E+03,1.23E-01,9.68E+00,3.16E+03,6.80E-02
8.64E+00,3.17E+03,1.08E-01,9.53E+00,3.17E+03,1.23E-01,9.70E+00,3.17E+03,6.82E-02
8.65E+00,3.17E+03,1.09E-01,9.55E+00,3.17E+03,1.24E-01,9.71E+00,3.17E+03,6.81E-02
8.67E+00,3.18E+03,1.10E-01,9.56E+00,3.18E+03,1.24E-01,9.73E+00,3.18E+03,6.79E-02
8.68E+00,3.18E+03,1.10E-01,9.58E+00,3.18E+03,1.24E-01,9.74E+00,3.18E+03,6.78E-02
8.70E+00,3.19E+03,1.11E-01,9.59E+00,3.19E+03,1.24E-01,9.76E+00,3.19E+03,6.76E-02
8.71E+00,3.19E+03,1.11E-01,9.61E+00,3.19E+03,1.24E-01,9.77E+00,3.19E+03,6.72E-02
8.72E+00,3.20E+03,1.11E-01,9.62E+00,3.20E+03,1.24E-01,9.79E+00,3.20E+03,6.68E-02
8.74E+00,3.20E+03,1.10E-01,9.64E+00,3.20E+03,1.23E-01,9.80E+00,3.20E+03,6.64E-02
8.75E+00,3.21E+03,1.10E-01,9.65E+00,3.21E+03,1.23E-01,9.82E+00,3.21E+03,6.61E-02
8.76E+00,3.21E+03,1.09E-01,9.67E+00,3.21E+03,1.23E-01,9.84E+00,3.21E+03,6.58E-02
8.78E+00,3.22E+03,1.09E-01,9.68E+00,3.22E+03,1.23E-01,9.85E+00,3.22E+03,6.55E-02
8.79E+00,3.22E+03,1.08E-01,9.70E+00,3.22E+03,1.23E-01,9.87E+00,3.22E+03,6.52E-02
8.80E+00,3.23E+03,1.08E-01,9.71E+00,3.23E+03,1.23E-01,9.88E+00,3.23E+03,6.52E-02
8.82E+00,3.23E+03,1.08E-01,9.73E+00,3.23E+03,1.23E-01,9.90E+00,3.23E+03,6.50E-02
8.83E+00,3.24E+03,1.08E-01,9.74E+00,3.24E+03,1.23E-01,9.91E+00,3.24E+03,6.46E-02
8.85E+00,3.24E+03,1.08E-01,9.76E+00,3.24E+03,1.23E-01,9.93E+00,3.24E+03,6.41E-02
8.86E+00,3.25E+03,1.09E-01,9.77E+00,3.25E+03,1.24E-01,9.94E+00,3.25E+03,6.37E-02
8.87E+00,3.25E+03,1.09E-01,9.79E+00,3.25E+03,1.24E-01,9.96E+00,3.25E+03,6.36E-02
8.89E+00,3.26E+03,1.09E-01,9.80E+00,3.26E+03,1.24E-01,9.97E+00,3.26E+03,6.37E-02
8.90E+00,3.26E+03,1.10E-01,9.82E+00,3.26E+03,1.24E-01,9.99E+00,3.26E+03,6.35E-02
8.91E+00,3.27E+03,1.10E-01,9.83E+00,3.27E+03,1.23E-01,1.00E+01,3.27E+03,6.34E-02
8.93E+00,3.27E+03,1.10E-01,9.85E+00,3.27E+03,1.22E-01,1.00E+01,3.27E+03,6.35E-02
8.94E+00,3.28E+03,1.10E-01,9.86E+00,3.28E+03,1.21E-01,1.00E+01,3.28E+03,6.34E-02
8.95E+00,3.28E+03,1.10E-01,9.88E+00,3.28E+03,1.20E-01,1.00E+01,3.28E+03,6.33E-02
8.97E+00,3.29E+03,1.10E-01,9.89E+00,3.29E+03,1.18E-01,1.01E+01,3.29E+03,6.33E-02
8.98E+00,3.29E+03,1.10E-01,9.91E+00,3.29E+03,1.17E-01,1.01E+01,3.29E+03,6.32E-02
9.00E+00,3.30E+03,1.09E-01,9.92E+00,3.30E+03,1.16E-01,1.01E+01,3.30E+03,6.29E-02
9.01E+00,3.30E+03,1.09E-01,9.94E+00,3.30E+03,1.16E-01,1.01E+01,3.30E+03,6.23E-02
9.02E+00,3.31E+03,1.09E-01,9.95E+00,3.31E+03,1.15E-01,1.01E+01,3.31E+03,6.18E-02
9.04E+00,3.31E+03,1.08E-01,9.97E+00,3.31E+03,1.14E-01,1.01E+01,3.31E+03,6.17E-02
9.05E+00,3.32E+03,1.08E-01,9.98E+00,3.32E+03,1.15E-01,1.02E+01,3.32E+03,6.12E-02
9.06E+00,3.32E+03,1.08E-01,1.00E+01,3.32E+03,1.15E-01,1.02E+01,3.32E+03,6.10E-02
9.08E+00,3.33E+03,1.09E-01,1.00E+01,3.33E+03,1.16E-01,1.02E+01,3.33E+03,6.07E-02
9.09E+00,3.33E+03,1.09E-01,1.00E+01,3.33E+03,1.17E-01,1.02E+01,3.33E+03,6.08E-02
9.10E+00,3.34E+03,1.08E-01,1.00E+01,3.34E+03,1.18E-01,1.02E+01,3.34E+03,6.09E-02
9.12E+00,3.34E+03,1.08E-01,1.01E+01,3.34E+03,1.19E-01,1.02E+01,3.34E+03,6.08E-02
9.13E+00,3.35E+03,1.08E-01,1.01E+01,3.35E+03,1.20E-01,1.02E+01,3.35E+03,6.04E-02
9.15E+00,3.35E+03,1.07E-01,1.01E+01,3.35E+03,1.20E-01,1.03E+01,3.35E+03,6.06E-02
9.16E+00,3.36E+03,1.07E-01,1.01E+01,3.36E+03,1.20E-01,1.03E+01,3.36E+03,6.11E-02
9.17E+00,3.36E+03,1.07E-01,1.01E+01,3.36E+03,1.19E-01,1.03E+01,3.36E+03,6.20E-02
9.19E+00,3.37E+03,1.07E-01,1.01E+01,3.37E+03,1.18E-01,1.03E+01,3.37E+03,6.25E-02
9.20E+00,3.37E+03,1.06E-01,1.01E+01,3.37E+03,1.17E-01,1.03E+01,3.37E+03,6.25E-02
9.21E+00,3.38E+03,1.06E-01,1.02E+01,3.38E+03,1.17E-01,1.03E+01,3.38E+03,6.22E-02
9.23E+00,3.38E+03,1.06E-01,1.02E+01,3.38E+03,1.17E-01,1.04E+01,3.38E+03,6.18E-02
9.24E+00,3.39E+03,1.05E-01,1.02E+01,3.39E+03,1.17E-01,1.04E+01,3.39E+03,6.12E-02
9.25E+00,3.39E+03,1.05E-01,1.02E+01,3.39E+03,1.18E-01,1.04E+01,3.39E+03,6.05E-02
9.27E+00,3.40E+03,1.05E-01,1.02E+01,3.40E+03,1.18E-01,1.04E+01,3.40E+03,5.97E-02
9.28E+00,3.40E+03,1.05E-01,1.02E+01,3.40E+03,1.19E-01,1.04E+01,3.40E+03,5.92E-02
9.30E+00,3.41E+03,1.06E-01,1.03E+01,3.41E+03,1.19E-01,1.04E+01,3.41E+03,5.93E-02
9.31E+00,3.41E+03,1.06E-01,1.03E+01,3.41E+03,1.20E-01,1.04E+01,3.41E+03,5.95E-02
9.32E+00,3.42E+03,1.06E-01,1.03E+01,3.42E+03,1.20E-01,1.05E+01,3.42E+03,5.97E-02
9.34E+00,3.42E+03,1.07E-01,1.03E+01,3.42E+03,1.19E-01,1.05E+01,3.42E+03,6.01E-02
9.35E+00,3.43E+03,1.08E-01,1.03E+01,3.43E+03,1.19E-01,1.05E+01,3.43E+03,6.07E-02
9.36E+00,3.43E+03,1.08E-01,1.03E+01,3.43E+03,1.18E-01,1.05E+01,3.43E+03,6.08E-02
9.38E+00,3.44E+03,1.08E-01,1.03E+01,3.44E+03,1.18E-01,1.05E+01,3.44E+03,6.06E-02
9.39E+00,3.44E+03,1.08E-01,1.04E+01,3.44E+03,1.17E-01,1.05E+01,3.44E+03,6.04E-02
9.40E+00,3.45E+03,1.08E-01,1.04E+01,3.45E+03,1.16E-01,1.06E+01,3.45E+03,6.00E-02
9.42E+00,3.45E+03,1.08E-01,1.04E+01,3.45E+03,1.15E-01,1.06E+01,3.45E+03,6.02E-02
9.43E+00,3.46E+03,1.08E-01,1.04E+01,3.46E+03,1.14E-01,1.06E+01,3.46E+03,6.05E-02
9.45E+00,3.46E+03,1.08E-01,1.04E+01,3.46E+03,1.13E-01,1.06E+01,3.46E+03,6.05E-02
9.46E+00,3.47E+03,1.08E-01,1.04E+01,3.47E+03,1.12E-01,1.06E+01,3.47E+03,6.08E-02
9.47E+00,3.47E+03,1.08E-01,1.04E+01,3.47E+03,1.13E-01,1.06E+01,3.47E+03,6.12E-02
9.49E+00,3.48E+03,1.08E-01,1.05E+01,3.48E+03,1.13E-01,1.06E+01,3.48E+03,6.13E-02
9.50E+00,3.48E+03,1.08E-01,1.05E+01,3.48E+03,1.13E-01,1.07E+01,3.48E+03,6.13E-02
9.51E+00,3.49E+03,1.08E-01,1.05E+01,3.49E+03,1.13E-01,1.07E+01,3.49E+03,6.11E-02
9.53E+00,3.49E+03,1.08E-01,1.05E+01,3.49E+03,1.13E-01,1.07E+01,3.49E+03,6.10E-02
9.54E+00,3.50E+03,1.07E-01,1.05E+01,3.50E+03,1.13E-01,1.07E+01,3.50E+03,6.04E-02
9.55E+00,3.50E+03,1.06E-01,1.05E+01,3.50E+03,1.13E-01,1.07E+01,3.50E+03,5.99E-02
9.57E+00,3.51E+03,1.05E-01,1.06E+01,3.51E+03,1.13E-01,1.07E+01,3.51E+03,5.93E-02
9.58E+00,3.51E+03,1.05E-01,1.06E+01,3.51E+03,1.13E-01,1.08E+01,3.51E+03,5.90E-02
9.60E+00,3.52E+03,1.04E-01,1.06E+01,3.52E+03,1.12E-01,1.08E+01,3.52E+03,5.86E-02
9.61E+00,3.52E+03,1.04E-01,1.06E+01,3.52E+03,1.12E-01,1.08E+01,3.52E+03,5.82E-02
9.62E+00,3.53E+03,1.04E-01,1.06E+01,3.53E+03,1.12E-01,1.08E+01,3.53E+03,5.82E-02
9.64E+00,3.53E+03,1.05E-01,1.06E+01,3.53E+03,1.11E-01,1.08E+01,3.53E+03,5.85E-02
9.65E+00,3.54E+03,1.05E-01,1.06E+01,3.54E+03,1.11E-01,1.08E+01,3.54E+03,5.87E-02
9.66E+00,3.54E+03,1.05E-01,1.07E+01,3.54E+03,1.11E-01,1.08E+01,3.54E+03,5.90E-02
9.68E+00,3.55E+03,1.05E-01,1.07E+01,3.55E+03,1.12E-01,1.09E+01,3.55E+03,5.90E-02
9.69E+00,3.55E+03,1.05E-01,1.07E+01,3.55E+03,1.13E-01,1.09E+01,3.55E+03,5.89E-02
9.70E+00,3.56E+03,1.05E-01,1.07E+01,3.56E+03,1.14E-01,1.09E+01,3.56E+03,5.85E-02
9.72E+00,3.56E+03,1.05E-01,1.07E+01,3.56E+03,1.16E-01,1.09E+01,3.56E+03,5.81E-02
9.73E+00,3.57E+03,1.05E-01,1.07E+01,3.57E+03,1.16E-01,1.09E+01,3.57E+03,5.83E-02
9.75E+00,3.57E+03,1.05E-01,1.07E+01,3.57E+03,1.17E-01,1.09E+01,3.57E+03,5.85E-02
9.76E+00,3.58E+03,1.05E-01,1.08E+01,3.58E+03,1.17E-01,1.10E+01,3.58E+03,5.88E-02
9.77E+00,3.58E+03,1.05E-01,1.08E+01,3.58E+03,1.16E-01,1.10E+01,3.58E+03,5.95E-02
9.79E+00,3.59E+03,1.05E-01,1.08E+01,3.59E+03,1.15E-01,1.10E+01,3.59E+03,5.99E-02
9.80E+00,3.59E+03,1.05E-01,1.08E+01,3.59E+03,1.14E-01,1.10E+01,3.59E+03,6.00E-02
9.81E+00,3.60E+03,1.06E-01,1.08E+01,3.60E+03,1.13E-01,1.10E+01,3.60E+03,5.99E-02
9.83E+00,3.60E+03,1.06E-01,1.08E+01,3.60E+03,1.11E-01,1.10E+01,3.60E+03,5.95E-02
9.84E+00,3.61E+03,1.06E-01,1.09E+01,3.61E+03,1.10E-01,1.10E+01,3.61E+03,5.90E-02
9.85E+00,3.61E+03,1.06E-01,1.09E+01,3.61E+03,1.09E-01,1.11E+01,3.61E+03,5.85E-02
9.87E+00,3.62E+03,1.06E-01,1.09E+01,3.62E+03,1.09E-01,1.11E+01,3.62E+03,5.78E-02
9.88E+00,3.62E+03,1.06E-01,1.09E+01,3.62E+03,1.10E-01,1.11E+01,3.62E+03,5.74E-02
9.90E+00,3.63E+03,1.06E-01,1.09E+01,3.63E+03,1.10E-01,1.11E+01,3.63E+03,5.74E-02
9.91E+00,3.63E+03,1.06E-01,1.09E+01,3.63E+03,1.11E-01,1.11E+01,3.63E+03,5.77E-02
9.92E+00,3.64E+03,1.07E-01,1.09E+01,3.64E+03,1.11E-01,1.11E+01,3.64E+03,5.81E-02
9.94E+00,3.64E+03,1.07E-01,1.10E+01,3.64E+03,1.11E-01,1.12E+01,3.64E+03,5.87E-02
9.95E+00,3.65E+03,1.07E-01,1.10E+01,3.65E+03,1.11E-01,1.12E+01,3.65E+03,5.93E-02
9.96E+00,3.65E+03,1.07E-01,1.10E+01,3.65E+03,1.10E-01,1.12E+01,3.65E+03,5.98E-02
9.98E+00,3.66E+03,1.07E-01,1.10E+01,3.66E+03,1.09E-01,1.12E+01,3.66E+03,5.97E-02
9.99E+00,3.66E+03,1.07E-01,1.10E+01,3.66E+03,1.09E-01,1.12E+01,3.66E+03,5.92E-02
1.00E+01,3.67E+03,1.07E-01,1.10E+01,3.67E+03,1.09E-01,1.12E+01,3.67E+03,5.86E-02
1.00E+01,3.67E+03,1.07E-01,1.11E+01,3.67E+03,1.09E-01,1.12E+01,3.67E+03,5.78E-02
1.00E+01,3.68E+03,1.06E-01,1.11E+01,3.68E+03,1.09E-01,1.13E+01,3.68E+03,5.70E-02
1.00E+01,3.68E+03,1.06E-01,1.11E+01,3.68E+03,1.09E-01,1.13E+01,3.68E+03,5.67E-02
1.01E+01,3.69E+03,1.07E-01,1.11E+01,3.69E+03,1.09E-01,1.13E+01,3.69E+03,5.70E-02
1.01E+01,3.69E+03,1.07E-01,1.11E+01,3.69E+03,1.09E-01,1.13E+01,3.69E+03,5.72E-02
1.01E+01,3.70E+03,1.07E-01,1.11E+01,3.70E+03,1.10E-01,1.13E+01,3.70E+03,5.76E-02
1.01E+01,3.70E+03,1.07E-01,1.11E+01,3.70E+03,1.11E-01,1.13E+01,3.70E+03,5.77E-02
1.01E+01,3.71E+03,1.07E-01,1.12E+01,3.71E+03,1.12E-01,1.14E+01,3.71E+03,5.73E-02
1.01E+01,3.71E+03,1.07E-01,1.12E+01,3.71E+03,1.13E-01,1.14E+01,3.71E+03,5.70E-02
1.01E+01,3.72E+03,1.07E-01,1.12E+01,3.72E+03,1.14E-01,1.14E+01,3.72E+03,5.67E-02
1.02E+01,3.72E+03,1.06E-01,1.12E+01,3.72E+03,1.14E-01,1.14E+01,3.72E+03,5.65E-02
1.02E+01,3.73E+03,1.06E-01,1.12E+01,3.73E+03,1.14E-01,1.14E+01,3.73E+03,5.64E-02
1.02E+01,3.73E+03,1.06E-01,1.12E+01,3.73E+03,1.14E-01,1.14E+01,3.73E+03,5.63E-02
1.02E+01,3.74E+03,1.06E-01,1.12E+01,3.74E+03,1.13E-01,1.14E+01,3.74E+03,5.59E-02
1.02E+01,3.74E+03,1.05E-01,1.13E+01,3.74E+03,1.12E-01,1.15E+01,3.74E+03,5.56E-02
1.02E+01,3.75E+03,1.05E-01,1.13E+01,3.75E+03,1.11E-01,1.15E+01,3.75E+03,5.61E-02
1.02E+01,3.75E+03,1.04E-01,1.13E+01,3.75E+03,1.11E-01,1.15E+01,3.75E+03,5.69E-02
1.03E+01,3.76E+03,1.04E-01,1.13E+01,3.76E+03,1.11E-01,1.15E+01,3.76E+03,5.75E-02
1.03E+01,3.76E+03,1.04E-01,1.13E+01,3.76E+03,1.11E-01,1.15E+01,3.76E+03,5.80E-02
1.03E+01,3.77E+03,1.04E-01,1.13E+01,3.77E+03,1.11E-01,1.15E+01,3.77E+03,5.83E-02
1.03E+01,3.77E+03,1.04E-01,1.14E+01,3.77E+03,1.10E-01,1.16E+01,3.77E+03,5.86E-02
1.03E+01,3.78E+03,1.04E-01,1.14E+01,3.78E+03,1.10E-01,1.16E+01,3.78E+03,5.85E-02
1.03E+01,3.78E+03,1.04E-01,1.14E+01,3.78E+03,1.10E-01,1.16E+01,3.78E+03,5.83E-02
1.03E+01,3.79E+03,1.04E-01,1.14E+01,3.79E+03,1.09E-01,1.16E+01,3.79E+03,5.78E-02
1.03E+01,3.79E+03,1.05E-01,1.14E+01,3.79E+03,1.08E-01,1.16E+01,3.79E+03,5.70E-02
1.04E+01,3.80E+03,1.06E-01,1.14E+01,3.80E+03,1.06E-01,1.16E+01,3.80E+03,5.64E-02
1.04E+01,3.80E+03,1.07E-01,1.14E+01,3.80E+03,1.05E-01,1.16E+01,3.80E+03,5.60E-02
1.04E+01,3.81E+03,1.07E-01,1.15E+01,3.81E+03,1.04E-01,1.17E+01,3.81E+03,5.55E-02
1.04E+01,3.81E+03,1.08E-01,1.15E+01,3.81E+03,1.03E-01,1.17E+01,3.81E+03,5.53E-02
1.04E+01,3.82E+03,1.08E-01,1.15E+01,3.82E+03,1.02E-01,1.17E+01,3.82E+03,5.50E-02
1.04E+01,3.82E+03,1.09E-01,1.15E+01,3.82E+03,1.03E-01,1.17E+01,3.82E+03,5.50E-02
1.04E+01,3.83E+03,1.09E-01,1.15E+01,3.83E+03,1.03E-01,1.17E+01,3.83E+03,5.53E-02
1.05E+01,3.83E+03,1.09E-01,1.15E+01,3.83E+03,1.04E-01,1.17E+01,3.83E+03,5.56E-02
1.05E+01,3.84E+03,1.09E-01,1.15E+01,3.84E+03,1.04E-01,1.17E+01,3.84E+03,5.57E-02
1.05E+01,3.84E+03,1.09E-01,1.16E+01,3.84E+03,1.04E-01,1.18E+01,3.84E+03,5.55E-02
1.05E+01,3.85E+03,1.08E-01,1.16E+01,3.85E+03,1.03E-01,1.18E+01,3.85E+03,5.54E-02
1.05E+01,3.85E+03,1.08E-01,1.16E+01,3.85E+03,1.04E-01,1.18E+01,3.85E+03,5.52E-02
1.05E+01,3.86E+03,1.07E-01,1.16E+01,3.86E+03,1.04E-01,1.18E+01,3.86E+03,5.50E-02
1.05E+01,3.86E+03,1.07E-01,1.16E+01,3.86E+03,1.03E-01,1.18E+01,3.86E+03,5.48E-02
1.06E+01,3.87E+03,1.06E-01,1.16E+01,3.87E+03,1.03E-01,1.18E+01,3.87E+03,5.47E-02
1.06E+01,3.87E+03,1.06E-01,1.17E+01,3.87E+03,1.03E-01,1.19E+01,3.87E+03,5.46E-02
1.06E+01,3.88E+03,1.05E-01,1.17E+01,3.88E+03,1.04E-01,1.19E+01,3.88E+03,5.49E-02
1.06E+01,3.88E+03,1.05E-01,1.17E+01,3.88E+03,1.04E-01,1.19E+01,3.88E+03,5.50E-02
1.06E+01,3.89E+03,1.05E-01,1.17E+01,3.89E+03,1.05E-01,1.19E+01,3.89E+03,5.52E-02
1.06E+01,3.89E+03,1.05E-01,1.17E+01,3.89E+03,1.06E-01,1.19E+01,3.89E+03,5.55E-02
1.06E+01,3.90E+03,1.05E-01,1.17E+01,3.90E+03,1.07E-01,1.19E+01,3.90E+03,5.57E-02
1.06E+01,3.90E+03,1.05E-01,1.17E+01,3.90E+03,1.07E-01,1.19E+01,3.90E+03,5.59E-02
1.07E+01,3.91E+03,1.05E-01,1.18E+01,3.91E+03,1.07E-01,1.20E+01,3.91E+03,5.60E-02
1.07E+01,3.91E+03,1.05E-01,1.18E+01,3.91E+03,1.08E-01,1.20E+01,3.91E+03,5.59E-02
1.07E+01,3.92E+03,1.05E-01,1.18E+01,3.92E+03,1.09E-01,1.20E+01,3.92E+03,5.56E-02
1.07E+01,3.92E+03,1.05E-01,1.18E+01,3.92E+03,1.09E-01,1.20E+01,3.92E+03,5.50E-02
1.07E+01,3.93E+03,1.05E-01,1.18E+01,3.93E+03,1.09E-01,1.20E+01,3.93E+03,5.43E-02
1.07E+01,3.93E+03,1.05E-01,1.18E+01,3.93E+03,1.08E-01,1.20E+01,3.93E+03,5.38E-02
1.07E+01,3.94E+03,1.05E-01,1.18E+01,3.94E+03,1.06E-01,1.21E+01,3.94E+03,5.32E-02
1.08E+01,3.94E+03,1.04E-01,1.19E+01,3.94E+03,1.05E-01,1.21E+01,3.94E+03,5.28E-02
1.08E+01,3.95E+03,1.04E-01,1.19E+01,3.95E+03,1.04E-01,1.21E+01,3.95E+03,5.26E-02
1.08E+01,3.95E+03,1.03E-01,1.19E+01,3.95E+03,1.03E-01,1.21E+01,3.95E+03,5.28E-02
1.08E+01,3.96E+03,1.03E-01,1.19E+01,3.96E+03,1.02E-01,1.21E+01,3.96E+03,5.33E-02
1.08E+01,3.96E+03,1.02E-01,1.19E+01,3.96E+03,1.01E-01,1.21E+01,3.96E+03,5.41E-02
1.08E+01,3.97E+03,1.02E-01,1.19E+01,3.97E+03,1.01E-01,1.21E+01,3.97E+03,5.49E-02
1.08E+01,3.97E+03,1.01E-01,1.20E+01,3.97E+03,1.02E-01,1.22E+01,3.97E+03,5.56E-02
1.09E+01,3.98E+03,1.01E-01,1.20E+01,3.98E+03,1.03E-01,1.22E+01,3.98E+03,5.60E-02
1.09E+01,3.98E+03,1.01E-01,1.20E+01,3.98E+03,1.04E-01,1.22E+01,3.98E+03,5.63E-02
1.09E+01,3.99E+03,1.01E-01,1.20E+01,3.99E+03,1.04E-01,1.22E+01,3.99E+03,5.64E-02
1.09E+01,3.99E+03,1.01E-01,1.20E+01,3.99E+03,1.04E-01,1.22E+01,3.99E+03,5.64E-02
1.09E+01,4.00E+03,1.02E-01,1.20E+01,4.00E+03,1.04E-01,1.22E+01,4.00E+03,5.62E-02
1.09E+01,4.00E+03,1.02E-01,1.20E+01,4.00E+03,1.04E-01,1.23E+01,4.00E+03,5.55E-02
1.09E+01,4.01E+03,1.03E-01,1.21E+01,4.01E+03,1.04E-01,1.23E+01,4.01E+03,5.50E-02
1.09E+01,4.01E+03,1.04E-01,1.21E+01,4.01E+03,1.04E-01,1.23E+01,4.01E+03,5.46E-02
1.10E+01,4.02E+03,1.04E-01,1.21E+01,4.02E+03,1.04E-01,1.23E+01,4.02E+03,5.41E-02
1.10E+01,4.02E+03,1.04E-01,1.21E+01,4.02E+03,1.04E-01,1.23E+01,4.02E+03,5.36E-02
1.10E+01,4.03E+03,1.05E-01,1.21E+01,4.03E+03,1.04E-01,1.23E+01,4.03E+03,5.33E-02
1.10E+01,4.03E+03,1.05E-01,1.21E+01,4.03E+03,1.04E-01,1.23E+01,4.03E+03,5.32E-02
1.10E+01,4.04E+03,1.05E-01,1.21E+01,4.04E+03,1.03E-01,1.24E+01,4.04E+03,5.34E-02
1.10E+01,4.04E+03,1.05E-01,1.22E+01,4.04E+03,1.03E-01,1.24E+01,4.04E+03,5.33E-02
1.10E+01,4.05E+03,1.04E-01,1.22E+01,4.05E+03,1.02E-01,1.24E+01,4.05E+03,5.31E-02
1.11E+01,4.05E+03,1.04E-01,1.22E+01,4.05E+03,1.02E-01,1.24E+01,4.05E+03,5.30E-02
1.11E+01,4.06E+03,1.04E-01,1.22E+01,4.06E+03,1.02E-01,1.24E+01,4.06E+03,5.29E-02
1.11E+01,4.06E+03,1.04E-01,1.22E+01,4.06E+03,1.01E-01,1.24E+01,4.06E+03,5.27E-02
1.11E+01,4.07E+03,1.04E-01,1.22E+01,4.07E+03,1.02E-01,1.25E+01,4.07E+03,5.25E-02
1.11E+01,4.07E+03,1.04E-01,1.23E+01,4.07E+03,1.02E-01,1.25E+01,4.07E+03,5.23E-02
1.11E+01,4.08E+03,1.03E-01,1.23E+01,4.08E+03,1.03E-01,1.25E+01,4.08E+03,5.23E-02
1.11E+01,4.08E+03,1.03E-01,1.23E+01,4.08E+03,1.04E-01,1.25E+01,4.08E+03,5.21E-02
1.12E+01,4.09E+03,1.03E-01,1.23E+01,4.09E+03,1.04E-01,1.25E+01,4.09E+03,5.16E-02
1.12E+01,4.09E+03,1.04E-01,1.23E+01,4.09E+03,1.04E-01,1.25E+01,4.09E+03,5.12E-02
1.12E+01,4.10E+03,1.04E-01,1.23E+01,4.10E+03,1.05E-01,1.25E+01,4.10E+03,5.09E-02
1.12E+01,4.10E+03,1.03E-01,1.23E+01,4.10E+03,1.05E-01,1.26E+01,4.10E+03,5.08E-02
1.12E+01,4.11E+03,1.03E-01,1.24E+01,4.11E+03,1.05E-01,1.26E+01,4.11E+03,5.08E-02
1.12E+01,4.11E+03,1.03E-01,1.24E+01,4.11E+03,1.05E-01,1.26E+01,4.11E+03,5.11E-02
1.12E+01,4.12E+03,1.03E-01,1.24E+01,4.12E+03,1.05E-01,1.26E+01,4.12E+03,5.13E-02
1.12E+01,4.12E+03,1.02E-01,1.24E+01,4.12E+03,1.04E-01,1.26E+01,4.12E+03,5.13E-02
1.13E+01,4.13E+03,1.02E-01,1.24E+01,4.13E+03,1.04E-01,1.26E+01,4.13E+03,5.14E-02
1.13E+01,4.13E+03,1.02E-01,1.24E+01,4.13E+03,1.03E-01,1.27E+01,4.13E+03,5.17E-02
1.13E+01,4.14E+03,1.02E-01,1.24E+01,4.14E+03,1.03E-01,1.27E+01,4.14E+03,5.18E-02
1.13E+01,4.14E+03,1.02E-01,1.25E+01,4.14E+03,1.03E-01,1.27E+01,4.14E+03,5.20E-02
1.13E+01,4.15E+03,1.02E-01,1.25E+01,4.15E+03,1.03E-01,1.27E+01,4.15E+03,5.22E-02
1.13E+01,4.15E+03,1.03E-01,1.25E+01,4.15E+03,1.04E-01,1.27E+01,4.15E+03,5.24E-02
1.13E+01,4.16E+03,1.03E-01,1.25E+01,4.16E+03,1.05E-01,1.27E+01,4.16E+03,5.23E-02
1.14E+01,4.16E+03,1.03E-01,1.25E+01,4.16E+03,1.06E-01,1.27E+01,4.16E+03,5.21E-02
1.14E+01,4.17E+03,1.04E-01,1.25E+01,4.17E+03,1.06E-01,1.28E+01,4.17E+03,5.17E-02
1.14E+01,4.17E+03,1.04E-01,1.26E+01,4.17E+03,1.05E-01,1.28E+01,4.17E+03,5.15E-02
1.14E+01,4.18E+03,1.04E-01,1.26E+01,4.18E+03,1.04E-01,1.28E+01,4.18E+03,5.11E-02
1.14E+01,4.18E+03,1.04E-01,1.26E+01,4.18E+03,1.04E-01,1.28E+01,4.18E+03,5.05E-02
1.14E+01,4.19E+03,1.04E-01,1.26E+01,4.19E+03,1.03E-01,1.28E+01,4.19E+03,4.98E-02
1.14E+01,4.19E+03,1.03E-01,1.26E+01,4.19E+03,1.03E-01,1.28E+01,4.19E+03,4.91E-02
1.15E+01,4.20E+03,1.03E-01,1.26E+01,4.20E+03,1.01E-01,1.29E+01,4.20E+03,4.87E-02
1.15E+01,4.20E+03,1.03E-01,1.26E+01,4.20E+03,1.00E-01,1.29E+01,4.20E+03,4.84E-02
1.15E+01,4.21E+03,1.03E-01,1.27E+01,4.21E+03,9.88E-02,1.29E+01,4.21E+03,4.84E-02
1.15E+01,4.21E+03,1.02E-01,1.27E+01,4.21E+03,9.69E-02,1.29E+01,4.21E+03,4.87E-02
1.15E+01,4.22E+03,1.02E-01,1.27E+01,4.22E+03,9.56E-02,1.29E+01,4.22E+03,4.94E-02
1.15E+01,4.22E+03,1.01E-01,1.27E+01,4.22E+03,9.46E-02,1.29E+01,4.22E+03,4.98E-02
1.15E+01,4.23E+03,1.01E-01,1.27E+01,4.23E+03,9.43E-02,1.29E+01,4.23E+03,4.99E-02
1.15E+01,4.23E+03,1.01E-01,1.27E+01,4.23E+03,9.47E-02,1.30E+01,4.23E+03,5.00E-02
1.16E+01,4.24E+03,1.01E-01,1.28E+01,4.24E+03,9.55E-02,1.30E+01,4.24E+03,5.02E-02
1.16E+01,4.24E+03,1.01E-01,1.28E+01,4.24E+03,9.65E-02,1.30E+01,4.24E+03,5.03E-02
1.16E+01,4.25E+03,1.01E-01,1.28E+01,4.25E+03,9.77E-02,1.30E+01,4.25E+03,5.04E-02
1.16E+01,4.25E+03,1.01E-01,1.28E+01,4.25E+03,9.85E-02,1.30E+01,4.25E+03,5.03E-02
1.16E+01,4.26E+03,1.01E-01,1.28E+01,4.26E+03,9.88E-02,1.30E+01,4.26E+03,5.03E-02
1.16E+01,4.26E+03,1.01E-01,1.28E+01,4.26E+03,9.88E-02,1.31E+01,4.26E+03,5.03E-02
1.16E+01,4.27E+03,1.02E-01,1.28E+01,4.27E+03,9.87E-02,1.31E+01,4.27E+03,5.03E-02
1.17E+01,4.27E+03,1.02E-01,1.29E+01,4.27E+03,9.82E-02,1.31E+01,4.27E+03,5.04E-02
1.17E+01,4.28E+03,1.02E-01,1.29E+01,4.28E+03,9.81E-02,1.31E+01,4.28E+03,5.06E-02
1.17E+01,4.28E+03,1.02E-01,1.29E+01,4.28E+03,9.73E-02,1.31E+01,4.28E+03,5.07E-02
1.17E+01,4.29E+03,1.02E-01,1.29E+01,4.29E+03,9.68E-02,1.31E+01,4.29E+03,5.07E-02
1.17E+01,4.29E+03,1.02E-01,1.29E+01,4.29E+03,9.65E-02,1.31E+01,4.29E+03,5.08E-02
1.17E+01,4.30E+03,1.02E-01,1.29E+01,4.30E+03,9.61E-02,1.32E+01,4.30E+03,5.06E-02
1.17E+01,4.30E+03,1.02E-01,1.29E+01,4.30E+03,9.61E-02,1.32E+01,4.30E+03,5.03E-02
1.18E+01,4.31E+03,1.01E-01,1.30E+01,4.31E+03,9.61E-02,1.32E+01,4.31E+03,4.98E-02
1.18E+01,4.31E+03,1.01E-01,1.30E+01,4.31E+03,9.60E-02,1.32E+01,4.31E+03,4.96E-02
1.18E+01,4.32E+03,9.98E-02,1.30E+01,4.32E+03,9.58E-02,1.32E+01,4.32E+03,4.94E-02
1.18E+01,4.32E+03,9.89E-02,1.30E+01,4.32E+03,9.53E-02,1.32E+01,4.32E+03,4.90E-02
1.18E+01,4.33E+03,9.82E-02,1.30E+01,4.33E+03,9.55E-02,1.32E+01,4.33E+03,4.87E-02
1.18E+01,4.33E+03,9.75E-02,1.30E+01,4.33E+03,9.60E-02,1.33E+01,4.33E+03,4.83E-02
1.18E+01,4.34E+03,9.72E-02,1.31E+01,4.34E+03,9.66E-02,1.33E+01,4.34E+03,4.78E-02
1.18E+01,4.34E+03,9.71E-02,1.31E+01,4.34E+03,9.70E-02,1.33E+01,4.34E+03,4.74E-02
1.19E+01,4.35E+03,9.72E-02,1.31E+01,4.35E+03,9.75E-02,1.33E+01,4.35E+03,4.71E-02
1.19E+01,4.35E+03,9.72E-02,1.31E+01,4.35E+03,9.78E-02,1.33E+01,4.35E+03,4.70E-02
1.19E+01,4.36E+03,9.74E-02,1.31E+01,4.36E+03,9.84E-02,1.33E+01,4.36E+03,4.69E-02
1.19E+01,4.36E+03,9.78E-02,1.31E+01,4.36E+03,9.90E-02,1.34E+01,4.36E+03,4.68E-02
1.19E+01,4.37E+03,9.84E-02,1.31E+01,4.37E+03,9.95E-02,1.34E+01,4.37E+03,4.69E-02
1.19E+01,4.37E+03,9.89E-02,1.32E+01,4.37E+03,9.95E-02,1.34E+01,4.37E+03,4.74E-02
1.19E+01,4.38E+03,9.95E-02,1.32E+01,4.38E+03,9.94E-02,1.34E+01,4.38E+03,4.77E-02
1.20E+01,4.38E+03,9.99E-02,1.32E+01,4.38E+03,9.87E-02,1.34E+01,4.38E+03,4.81E-02
1.20E+01,4.39E+03,1.00E-01,1.32E+01,4.39E+03,9.77E-02,1.34E+01,4.39E+03,4.85E-02
1.20E+01,4.39E+03,1.00E-01,1.32E+01,4.39E+03,9.62E-02,1.34E+01,4.39E+03,4.87E-02
1.20E+01,4.40E+03,1.01E-01,1.32E+01,4.40E+03,9.49E-02,1.35E+01,4.40E+03,4.87E-02
1.20E+01,4.40E+03,1.01E-01,1.32E+01,4.40E+03,9.34E-02,1.35E+01,4.40E+03,4.86E-02
1.20E+01,4.41E+03,1.02E-01,1.33E+01,4.41E+03,9.24E-02,1.35E+01,4.41E+03,4.84E-02
1.20E+01,4.41E+03,1.02E-01,1.33E+01,4.41E+03,9.15E-02,1.35E+01,4.41E+03,4.82E-02
1.21E+01,4.42E+03,1.02E-01,1.33E+01,4.42E+03,9.16E-02,1.35E+01,4.42E+03,4.82E-02
1.21E+01,4.42E+03,1.02E-01,1.33E+01,4.42E+03,9.24E-02,1.35E+01,4.42E+03,4.84E-02
1.21E+01,4.43E+03,1.02E-01,1.33E+01,4.43E+03,9.36E-02,1.36E+01,4.43E+03,4.86E-02
1.21E+01,4.43E+03,1.02E-01,1.33E+01,4.43E+03,9.43E-02,1.36E+01,4.43E+03,4.86E-02
1.21E+01,4.44E+03,1.02E-01,1.34E+01,4.44E+03,9.53E-02,1.36E+01,4.44E+03,4.85E-02
1.21E+01,4.44E+03,1.01E-01,1.34E+01,4.44E+03,9.60E-02,1.36E+01,4.44E+03,4.85E-02
1.21E+01,4.45E+03,1.02E-01,1.34E+01,4.45E+03,9.62E-02,1.36E+01,4.45E+03,4.83E-02
1.21E+01,4.45E+03,1.02E-01,1.34E+01,4.45E+03,9.59E-02,1.36E+01,4.45E+03,4.83E-02
1.22E+01,4.46E+03,1.02E-01,1.34E+01,4.46E+03,9.55E-02,1.36E+01,4.46E+03,4.83E-02
1.22E+01,4.46E+03,1.02E-01,1.34E+01,4.46E+03,9.48E-02,1.37E+01,4.46E+03,4.83E-02
1.22E+01,4.47E+03,1.02E-01,1.34E+01,4.47E+03,9.43E-02,1.37E+01,4.47E+03,4.82E-02
1.22E+01,4.47E+03,1.02E-01,1.35E+01,4.47E+03,9.42E-02,1.37E+01,4.47E+03,4.80E-02
1.22E+01,4.48E+03,1.01E-01,1.35E+01,4.48E+03,9.43E-02,1.37E+01,4.48E+03,4.80E-02
1.22E+01,4.48E+03,1.01E-01,1.35E+01,4.48E+03,9.40E-02,1.37E+01,4.48E+03,4.79E-02
1.22E+01,4.49E+03,1.01E-01,1.35E+01,4.49E+03,9.36E-02,1.37E+01,4.49E+03,4.78E-02
1.23E+01,4.49E+03,1.00E-01,1.35E+01,4.49E+03,9.33E-02,1.38E+01,4.49E+03,4.76E-02
1.23E+01,4.50E+03,9.99E-02,1.35E+01,4.50E+03,9.29E-02,1.38E+01,4.50E+03,4.74E-02
1.23E+01,4.50E+03,9.96E-02,1.35E+01,4.50E+03,9.21E-02,1.38E+01,4.50E+03,4.72E-02
1.23E+01,4.51E+03,9.93E-02,1.36E+01,4.51E+03,9.13E-02,1.38E+01,4.51E+03,4.70E-02
1.23E+01,4.51E+03,9.89E-02,1.36E+01,4.51E+03,9.08E-02,1.38E+01,4.51E+03,4.67E-02
1.23E+01,4.52E+03,9.87E-02,1.36E+01,4.52E+03,9.05E-02,1.38E+01,4.52E+03,4.64E-02
1.23E+01,4.52E+03,9.85E-02,1.36E+01,4.52E+03,9.02E-02,1.38E+01,4.52E+03,4.63E-02
1.24E+01,4.53E+03,9.84E-02,1.36E+01,4.53E+03,9.06E-02,1.39E+01,4.53E+03,4.61E-02
1.24E+01,4.53E+03,9.82E-02,1.36E+01,4.53E+03,9.10E-02,1.39E+01,4.53E+03,4.61E-02
1.24E+01,4.54E+03,9.81E-02,1.37E+01,4.54E+03,9.11E-02,1.39E+01,4.54E+03,4.61E-02
1.24E+01,4.54E+03,9.80E-02,1.37E+01,4.54E+03,9.08E-02,1.39E+01,4.54E+03,4.60E-02
1.24E+01,4.55E+03,9.80E-02,1.37E+01,4.55E+03,9.03E-02,1.39E+01,4.55E+03,4.59E-02
1.24E+01,4.55E+03,9.83E-02,1.37E+01,4.55E+03,9.01E-02,1.39E+01,4.55E+03,4.57E-02
1.24E+01,4.56E+03,9.86E-02,1.37E+01,4.56E+03,9.01E-02,1.40E+01,4.56E+03,4.57E-02
1.24E+01,4.56E+03,9.88E-02,1.37E+01,4.56E+03,9.06E-02,1.40E+01,4.56E+03,4.58E-02
1.25E+01,4.57E+03,9.87E-02,1.37E+01,4.57E+03,9.15E-02,1.40E+01,4.57E+03,4.59E-02
1.25E+01,4.57E+03,9.86E-02,1.38E+01,4.57E+03,9.22E-02,1.40E+01,4.57E+03,4.59E-02
1.25E+01,4.58E+03,9.85E-02,1.38E+01,4.58E+03,9.31E-02,1.40E+01,4.58E+03,4.59E-02
1.25E+01,4.58E+03,9.83E-02,1.38E+01,4.58E+03,9.35E-02,1.40E+01,4.58E+03,4.58E-02
1.25E+01,4.59E+03,9.80E-02,1.38E+01,4.59E+03,9.37E-02,1.40E+01,4.59E+03,4.59E-02
1.25E+01,4.59E+03,9.78E-02,1.38E+01,4.59E+03,9.38E-02,1.41E+01,4.59E+03,4.59E-02
1.25E+01,4.60E+03,9.77E-02,1.38E+01,4.60E+03,9.37E-02,1.41E+01,4.60E+03,4.60E-02
1.26E+01,4.60E+03,9.77E-02,1.38E+01,4.60E+03,9.31E-02,1.41E+01,4.60E+03,4.62E-02
1.26E+01,4.61E+03,9.76E-02,1.39E+01,4.61E+03,9.25E-02,1.41E+01,4.61E+03,4.63E-02
1.26E+01,4.61E+03,9.74E-02,1.39E+01,4.61E+03,9.21E-02,1.41E+01,4.61E+03,4.65E-02
1.26E+01,4.62E+03,9.69E-02,1.39E+01,4.62E+03,9.15E-02,1.41E+01,4.62E+03,4.66E-02
1.26E+01,4.62E+03,9.64E-02,1.39E+01,4.62E+03,9.10E-02,1.42E+01,4.62E+03,4.67E-02
1.26E+01,4.63E+03,9.60E-02,1.39E+01,4.63E+03,9.05E-02,1.42E+01,4.63E+03,4.66E-02
1.26E+01,4.63E+03,9.56E-02,1.39E+01,4.63E+03,8.99E-02,1.42E+01,4.63E+03,4.66E-02
1.27E+01,4.64E+03,9.55E-02,1.40E+01,4.64E+03,8.93E-02,1.42E+01,4.64E+03,4.65E-02
1.27E+01,4.64E+03,9.55E-02,1.40E+01,4.64E+03,8.86E-02,1.42E+01,4.64E+03,4.66E-02
1.27E+01,4.65E+03,9.55E-02,1.40E+01,4.65E+03,8.81E-02,1.42E+01,4.65E+03,4.68E-02
1.27E+01,4.65E+03,9.57E-02,1.40E+01,4.65E+03,8.77E-02,1.42E+01,4.65E+03,4.68E-02
1.27E+01,4.66E+03,9.59E-02,1.40E+01,4.66E+03,8.69E-02,1.43E+01,4.66E+03,4.69E-02
1.27E+01,4.66E+03,9.64E-02,1.40E+01,4.66E+03,8.65E-02,1.43E+01,4.66E+03,4.68E-02
1.27E+01,4.67E+03,9.68E-02,1.40E+01,4.67E+03,8.64E-02,1.43E+01,4.67E+03,4.65E-02
1.27E+01,4.67E+03,9.72E-02,1.41E+01,4.67E+03,8.63E-02,1.43E+01,4.67E+03,4.59E-02
1.28E+01,4.68E+03,9.75E-02,1.41E+01,4.68E+03,8.60E-02,1.43E+01,4.68E+03,4.54E-02
1.28E+01,4.68E+03,9.76E-02,1.41E+01,4.68E+03,8.55E-02,1.43E+01,4.68E+03,4.49E-02
1.28E+01,4.69E+03,9.76E-02,1.41E+01,4.69E+03,8.51E-02,1.44E+01,4.69E+03,4.47E-02
1.28E+01,4.69E+03,9.76E-02,1.41E+01,4.69E+03,8.52E-02,1.44E+01,4.69E+03,4.45E-02
1.28E+01,4.70E+03,9.76E-02,1.41E+01,4.70E+03,8.54E-02,1.44E+01,4.70E+03,4.44E-02
1.28E+01,4.70E+03,9.75E-02,1.42E+01,4.70E+03,8.53E-02,1.44E+01,4.70E+03,4.45E-02
1.28E+01,4.71E+03,9.76E-02,1.42E+01,4.71E+03,8.58E-02,1.44E+01,4.71E+03,4.46E-02
1.29E+01,4.71E+03,9.76E-02,1.42E+01,4.71E+03,8.61E-02,1.44E+01,4.71E+03,4.50E-02
1.29E+01,4.72E+03,9.74E-02,1.42E+01,4.72E+03,8.64E-02,1.44E+01,4.72E+03,4.53E-02
1.29E+01,4.72E+03,9.72E-02,1.42E+01,4.72E+03,8.71E-02,1.45E+01,4.72E+03,4.56E-02
1.29E+01,4.73E+03,9.69E-02,1.42E+01,4.73E+03,8.79E-02,1.45E+01,4.73E+03,4.58E-02
1.29E+01,4.73E+03,9.66E-02,1.42E+01,4.73E+03,8.84E-02,1.45E+01,4.73E+03,4.60E-02
1.29E+01,4.74E+03,9.60E-02,1.43E+01,4.74E+03,8.86E-02,1.45E+01,4.74E+03,4.60E-02
1.29E+01,4.74E+03,9.52E-02,1.43E+01,4.74E+03,8.87E-02,1.45E+01,4.74E+03,4.59E-02
1.30E+01,4.75E+03,9.43E-02,1.43E+01,4.75E+03,8.87E-02,1.45E+01,4.75E+03,4.57E-02
1.30E+01,4.75E+03,9.39E-02,1.43E+01,4.75E+03,8.83E-02,1.46E+01,4.75E+03,4.56E-02
1.30E+01,4.76E+03,9.36E-02,1.43E+01,4.76E+03,8.78E-02,1.46E+01,4.76E+03,4.56E-02
1.30E+01,4.76E+03,9.37E-02,1.43E+01,4.76E+03,8.71E-02,1.46E+01,4.76E+03,4.56E-02
1.30E+01,4.77E+03,9.38E-02,1.43E+01,4.77E+03,8.62E-02,1.46E+01,4.77E+03,4.58E-02
1.30E+01,4.77E+03,9.39E-02,1.44E+01,4.77E+03,8.52E-02,1.46E+01,4.77E+03,4.61E-02
1.30E+01,4.78E+03,9.39E-02,1.44E+01,4.78E+03,8.42E-02,1.46E+01,4.78E+03,4.65E-02
1.30E+01,4.78E+03,9.42E-02,1.44E+01,4.78E+03,8.32E-02,1.46E+01,4.78E+03,4.69E-02
1.31E+01,4.79E+03,9.45E-02,1.44E+01,4.79E+03,8.27E-02,1.47E+01,4.79E+03,4.73E-02
1.31E+01,4.79E+03,9.49E-02,1.44E+01,4.79E+03,8.27E-02,1.47E+01,4.79E+03,4.75E-02
1.31E+01,4.80E+03,9.54E-02,1.44E+01,4.80E+03,8.30E-02,1.47E+01,4.80E+03,4.75E-02
1.31E+01,4.80E+03,9.56E-02,1.45E+01,4.80E+03,8.31E-02,1.47E+01,4.80E+03,4.75E-02
1.31E+01,4.81E+03,9.59E-02,1.45E+01,4.81E+03,8.31E-02,1.47E+01,4.81E+03,4.74E-02
1.31E+01,4.81E+03,9.60E-02,1.45E+01,4.81E+03,8.29E-02,1.47E+01,4.81E+03,4.72E-02
1.31E+01,4.82E+03,9.63E-02,1.45E+01,4.82E+03,8.26E-02,1.48E+01,4.82E+03,4.71E-02
1.32E+01,4.82E+03,9.64E-02,1.45E+01,4.82E+03,8.26E-02,1.48E+01,4.82E+03,4.71E-02
1.32E+01,4.83E+03,9.63E-02,1.45E+01,4.83E+03,8.28E-02,1.48E+01,4.83E+03,4.71E-02
1.32E+01,4.83E+03,9.61E-02,1.45E+01,4.83E+03,8.30E-02,1.48E+01,4.83E+03,4.71E-02
1.32E+01,4.84E+03,9.59E-02,1.46E+01,4.84E+03,8.33E-02,1.48E+01,4.84E+03,4.70E-02
1.32E+01,4.84E+03,9.56E-02,1.46E+01,4.84E+03,8.36E-02,1.48E+01,4.84E+03,4.67E-02
1.32E+01,4.85E+03,9.56E-02,1.46E+01,4.85E+03,8.35E-02,1.48E+01,4.85E+03,4.63E-02
1.32E+01,4.85E+03,9.60E-02,1.46E+01,4.85E+03,8.32E-02,1.49E+01,4.85E+03,4.59E-02
1.33E+01,4.86E+03,9.64E-02,1.46E+01,4.86E+03,8.30E-02,1.49E+01,4.86E+03,4.53E-02
1.33E+01,4.86E+03,9.66E-02,1.46E+01,4.86E+03,8.27E-02,1.49E+01,4.86E+03,4.46E-02
1.33E+01,4.87E+03,9.69E-02,1.46E+01,4.87E+03,8.22E-02,1.49E+01,4.87E+03,4.38E-02
1.33E+01,4.87E+03,9.70E-02,1.47E+01,4.87E+03,8.16E-02,1.49E+01,4.87E+03,4.35E-02
1.33E+01,4.88E+03,9.71E-02,1.47E+01,4.88E+03,8.09E-02,1.49E+01,4.88E+03,4.33E-02
1.33E+01,4.88E+03,9.70E-02,1.47E+01,4.88E+03,8.01E-02,1.49E+01,4.88E+03,4.33E-02
1.33E+01,4.89E+03,9.70E-02,1.47E+01,4.89E+03,7.94E-02,1.50E+01,4.89E+03,4.33E-02
1.33E+01,4.89E+03,9.70E-02,1.47E+01,4.89E+03,7.89E-02,1.50E+01,4.89E+03,4.32E-02
1.34E+01,4.90E+03,9.71E-02,1.47E+01,4.90E+03,7.88E-02,1.50E+01,4.90E+03,4.34E-02
1.34E+01,4.90E+03,9.70E-02,1.48E+01,4.90E+03,7.92E-02,1.50E+01,4.90E+03,4.35E-02
1.34E+01,4.91E+03,9.67E-02,1.48E+01,4.91E+03,7.96E-02,1.50E+01,4.91E+03,4.36E-02
1.34E+01,4.91E+03,9.62E-02,1.48E+01,4.91E+03,7.99E-02,1.50E+01,4.91E+03,4.36E-02
1.34E+01,4.92E+03,9.59E-02,1.48E+01,4.92E+03,8.02E-02,1.51E+01,4.92E+03,4.37E-02
1.34E+01,4.92E+03,9.56E-02,1.48E+01,4.92E+03,8.06E-02,1.51E+01,4.92E+03,4.35E-02
1.34E+01,4.93E+03,9.50E-02,1.48E+01,4.93E+03,8.09E-02,1.51E+01,4.93E+03,4.31E-02
1.35E+01,4.93E+03,9.45E-02,1.48E+01,4.93E+03,8.11E-02,1.51E+01,4.93E+03,4.27E-02
1.35E+01,4.94E+03,9.40E-02,1.49E+01,4.94E+03,8.12E-02,1.51E+01,4.94E+03,4.24E-02
1.35E+01,4.94E+03,9.35E-02,1.49E+01,4.94E+03,8.12E-02,1.51E+01,4.94E+03,4.22E-02
1.35E+01,4.95E+03,9.30E-02,1.49E+01,4.95E+03,8.11E-02,1.51E+01,4.95E+03,4.21E-02
1.35E+01,4.95E+03,9.30E-02,1.49E+01,4.95E+03,8.12E-02,1.52E+01,4.95E+03,4.22E-02
1.35E+01,4.96E+03,9.29E-02,1.49E+01,4.96E+03,8.12E-02,1.52E+01,4.96E+03,4.23E-02
1.35E+01,4.96E+03,9.28E-02,1.49E+01,4.96E+03,8.15E-02,1.52E+01,4.96E+03,4.24E-02
1.36E+01,4.97E+03,9.29E-02,1.49E+01,4.97E+03,8.15E-02,1.52E+01,4.97E+03,4.26E-02
1.36E+01,4.97E+03,9.28E-02,1.50E+01,4.97E+03,8.12E-02,1.52E+01,4.97E+03,4.29E-02
1.36E+01,4.98E+03,9.28E-02,1.50E+01,4.98E+03,8.15E-02,1.52E+01,4.98E+03,4.29E-02
1.36E+01,4.98E+03,9.26E-02,1.50E+01,4.98E+03,8.16E-02,1.53E+01,4.98E+03,4.30E-02
1.36E+01,4.99E+03,9.27E-02,1.50E+01,4.99E+03,8.16E-02,1.53E+01,4.99E+03,4.30E-02
1.36E+01,4.99E+03,9.31E-02,1.50E+01,4.99E+03,8.15E-02,1.53E+01,4.99E+03,4.30E-02
1.36E+01,5.00E+03,9.34E-02,1.50E+01,5.00E+03,8.17E-02,1.53E+01,5.00E+03,4.32E-02
1.36E+01,5.00E+03,9.36E-02,1.51E+01,5.00E+03,8.18E-02,1.53E+01,5.00E+03,4.32E-02
1.37E+01,5.01E+03,9.34E-02,1.51E+01,5.01E+03,8.18E-02,1.53E+01,5.01E+03,4.32E-02
1.37E+01,5.01E+03,9.32E-02,1.51E+01,5.01E+03,8.19E-02,1.53E+01,5.01E+03,4.30E-02
1.37E+01,5.02E+03,9.30E-02,1.51E+01,5.02E+03,8.17E-02,1.54E+01,5.02E+03,4.26E-02
1.37E+01,5.02E+03,9.28E-02,1.51E+01,5.02E+03,8.13E-02,1.54E+01,5.02E+03,4.22E-02
1.37E+01,5.03E+03,9.25E-02,1.51E+01,5.03E+03,8.08E-02,1.54E+01,5.03E+03,4.17E-02
1.37E+01,5.03E+03,9.20E-02,1.51E+01,5.03E+03,8.00E-02,1.54E+01,5.03E+03,4.12E-02
1.37E+01,5.04E+03,9.15E-02,1.52E+01,5.04E+03,7.88E-02,1.54E+01,5.04E+03,4.07E-02
1.38E+01,5.04E+03,9.14E-02,1.52E+01,5.04E+03,7.77E-02,1.54E+01,5.04E+03,4.04E-02
1.38E+01,5.05E+03,9.12E-02,1.52E+01,5.05E+03,7.67E-02,1.55E+01,5.05E+03,4.01E-02
1.38E+01,5.05E+03,9.12E-02,1.52E+01,5.05E+03,7.61E-02,1.55E+01,5.05E+03,3.99E-02
1.38E+01,5.06E+03,9.13E-02,1.52E+01,5.06E+03,7.59E-02,1.55E+01,5.06E+03,3.99E-02
1.38E+01,5.06E+03,9.15E-02,1.52E+01,5.06E+03,7.57E-02,1.55E+01,5.06E+03,3.97E-02
1.38E+01,5.07E+03,9.15E-02,1.52E+01,5.07E+03,7.54E-02,1.55E+01,5.07E+03,3.98E-02
1.38E+01,5.07E+03,9.13E-02,1.53E+01,5.07E+03,7.53E-02,1.55E+01,5.07E+03,3.99E-02
1.39E+01,5.08E+03,9.11E-02,1.53E+01,5.08E+03,7.52E-02,1.55E+01,5.08E+03,4.01E-02
1.39E+01,5.08E+03,9.10E-02,1.53E+01,5.08E+03,7.53E-02,1.56E+01,5.08E+03,4.03E-02
1.39E+01,5.09E+03,9.10E-02,1.53E+01,5.09E+03,7.58E-02,1.56E+01,5.09E+03,4.03E-02
1.39E+01,5.09E+03,9.14E-02,1.53E+01,5.09E+03,7.64E-02,1.56E+01,5.09E+03,4.01E-02
1.39E+01,5.10E+03,9.19E-02,1.53E+01,5.10E+03,7.70E-02,1.56E+01,5.10E+03,4.01E-02
1.39E+01,5.10E+03,9.22E-02,1.54E+01,5.10E+03,7.76E-02,1.56E+01,5.10E+03,4.01E-02
1.39E+01,5.11E+03,9.25E-02,1.54E+01,5.11E+03,7.85E-02,1.56E+01,5.11E+03,4.01E-02
1.39E+01,5.11E+03,9.28E-02,1.54E+01,5.11E+03,7.92E-02,1.57E+01,5.11E+03,4.03E-02
1.40E+01,5.12E+03,9.32E-02,1.54E+01,5.12E+03,7.96E-02,1.57E+01,5.12E+03,4.06E-02
1.40E+01,5.12E+03,9.34E-02,1.54E+01,5.12E+03,7.97E-02,1.57E+01,5.12E+03,4.08E-02
1.40E+01,5.13E+03,9.36E-02,1.54E+01,5.13E+03,7.94E-02,1.57E+01,5.13E+03,4.11E-02
1.40E+01,5.13E+03,9.39E-02,1.54E+01,5.13E+03,7.93E-02,1.57E+01,5.13E+03,4.14E-02
1.40E+01,5.14E+03,9.39E-02,1.55E+01,5.14E+03,7.91E-02,1.57E+01,5.14E+03,4.17E-02
1.40E+01,5.14E+03,9.38E-02,1.55E+01,5.14E+03,7.89E-02,1.57E+01,5.14E+03,4.19E-02
1.40E+01,5.15E+03,9.40E-02,1.55E+01,5.15E+03,7.85E-02,1.58E+01,5.15E+03,4.21E-02
1.41E+01,5.15E+03,9.40E-02,1.55E+01,5.15E+03,7.82E-02,1.58E+01,5.15E+03,4.22E-02
1.41E+01,5.16E+03,9.38E-02,1.55E+01,5.16E+03,7.79E-02,1.58E+01,5.16E+03,4.22E-02
1.41E+01,5.16E+03,9.36E-02,1.55E+01,5.16E+03,7.73E-02,1.58E+01,5.16E+03,4.19E-02
1.41E+01,5.17E+03,9.35E-02,1.55E+01,5.17E+03,7.69E-02,1.58E+01,5.17E+03,4.14E-02
1.41E+01,5.17E+03,9.37E-02,1.56E+01,5.17E+03,7.68E-02,1.58E+01,5.17E+03,4.11E-02
1.41E+01,5.18E+03,9.37E-02,1.56E+01,5.18E+03,7.69E-02,1.59E+01,5.18E+03,4.08E-02
1.41E+01,5.18E+03,9.37E-02,1.56E+01,5.18E+03,7.68E-02,1.59E+01,5.18E+03,4.03E-02
1.42E+01,5.19E+03,9.39E-02,1.56E+01,5.19E+03,7.65E-02,1.59E+01,5.19E+03,4.00E-02
1.42E+01,5.19E+03,9.43E-02,1.56E+01,5.19E+03,7.61E-02,1.59E+01,5.19E+03,3.99E-02
1.42E+01,5.20E+03,9.48E-02,1.56E+01,5.20E+03,7.56E-02,1.59E+01,5.20E+03,3.98E-02
1.42E+01,5.20E+03,9.51E-02,1.57E+01,5.20E+03,7.50E-02,1.59E+01,5.20E+03,3.98E-02
1.42E+01,5.21E+03,9.54E-02,1.57E+01,5.21E+03,7.41E-02,1.59E+01,5.21E+03,3.99E-02
1.42E+01,5.21E+03,9.59E-02,1.57E+01,5.21E+03,7.31E-02,1.60E+01,5.21E+03,4.01E-02
1.42E+01,5.22E+03,9.67E-02,1.57E+01,5.22E+03,7.23E-02,1.60E+01,5.22E+03,4.02E-02
1.42E+01,5.22E+03,9.75E-02,1.57E+01,5.22E+03,7.19E-02,1.60E+01,5.22E+03,4.02E-02
1.43E+01,5.23E+03,9.79E-02,1.57E+01,5.23E+03,7.18E-02,1.60E+01,5.23E+03,4.00E-02
1.43E+01,5.23E+03,9.83E-02,1.57E+01,5.23E+03,7.21E-02,1.60E+01,5.23E+03,4.02E-02
1.43E+01,5.24E+03,9.85E-02,1.58E+01,5.24E+03,7.27E-02,1.60E+01,5.24E+03,4.03E-02
1.43E+01,5.24E+03,9.87E-02,1.58E+01,5.24E+03,7.36E-02,1.61E+01,5.24E+03,4.03E-02
1.43E+01,5.25E+03,9.87E-02,1.58E+01,5.25E+03,7.41E-02,1.61E+01,5.25E+03,4.02E-02
1.43E+01,5.25E+03,9.84E-02,1.58E+01,5.25E+03,7.48E-02,1.61E+01,5.25E+03,3.99E-02
1.43E+01,5.26E+03,9.79E-02,1.58E+01,5.26E+03,7.54E-02,1.61E+01,5.26E+03,3.96E-02
1.44E+01,5.26E+03,9.72E-02,1.58E+01,5.26E+03,7.58E-02,1.61E+01,5.26E+03,3.95E-02
1.44E+01,5.27E+03,9.65E-02,1.59E+01,5.27E+03,7.62E-02,1.61E+01,5.27E+03,3.94E-02
1.44E+01,5.27E+03,9.61E-02,1.59E+01,5.27E+03,7.66E-02,1.61E+01,5.27E+03,3.93E-02
1.44E+01,5.28E+03,9.57E-02,1.59E+01,5.28E+03,7.68E-02,1.62E+01,5.28E+03,3.91E-02
1.44E+01,5.28E+03,9.52E-02,1.59E+01,5.28E+03,7.67E-02,1.62E+01,5.28E+03,3.89E-02
1.44E+01,5.29E+03,9.47E-02,1.59E+01,5.29E+03,7.65E-02,1.62E+01,5.29E+03,3.87E-02
1.44E+01,5.29E+03,9.41E-02,1.59E+01,5.29E+03,7.59E-02,1.62E+01,5.29E+03,3.87E-02
1.45E+01,5.30E+03,9.38E-02,1.59E+01,5.30E+03,7.51E-02,1.62E+01,5.30E+03,3.86E-02
1.45E+01,5.30E+03,9.40E-02,1.60E+01,5.30E+03,7.41E-02,1.62E+01,5.30E+03,3.85E-02
1.45E+01,5.31E+03,9.42E-02,1.60E+01,5.31E+03,7.35E-02,1.63E+01,5.31E+03,3.83E-02
1.45E+01,5.31E+03,9.41E-02,1.60E+01,5.31E+03,7.30E-02,1.63E+01,5.31E+03,3.80E-02
1.45E+01,5.32E+03,9.39E-02,1.60E+01,5.32E+03,7.27E-02,1.63E+01,5.32E+03,3.78E-02
1.45E+01,5.32E+03,9.38E-02,1.60E+01,5.32E+03,7.24E-02,1.63E+01,5.32E+03,3.76E-02
1.45E+01,5.33E+03,9.37E-02,1.60E+01,5.33E+03,7.19E-02,1.63E+01,5.33E+03,3.75E-02
1.45E+01,5.33E+03,9.38E-02,1.60E+01,5.33E+03,7.15E-02,1.63E+01,5.33E+03,3.74E-02
1.46E+01,5.34E+03,9.40E-02,1.61E+01,5.34E+03,7.11E-02,1.63E+01,5.34E+03,3.77E-02
1.46E+01,5.34E+03,9.41E-02,1.61E+01,5.34E+03,7.06E-02,1.64E+01,5.34E+03,3.80E-02
1.46E+01,5.35E+03,9.42E-02,1.61E+01,5.35E+03,7.02E-02,1.64E+01,5.35E+03,3.82E-02
1.46E+01,5.35E+03,9.40E-02,1.61E+01,5.35E+03,6.98E-02,1.64E+01,5.35E+03,3.85E-02
1.46E+01,5.36E+03,9.38E-02,1.61E+01,5.36E+03,6.94E-02,1.64E+01,5.36E+03,3.88E-02
1.46E+01,5.36E+03,9.36E-02,1.61E+01,5.36E+03,6.91E-02,1.64E+01,5.36E+03,3.88E-02
1.46E+01,5.37E+03,9.33E-02,1.62E+01,5.37E+03,6.87E-02,1.64E+01,5.37E+03,3.90E-02
1.47E+01,5.37E+03,9.27E-02,1.62E+01,5.37E+03,6.84E-02,1.64E+01,5.37E+03,3.90E-02
1.47E+01,5.38E+03,9.21E-02,1.62E+01,5.38E+03,6.83E-02,1.65E+01,5.38E+03,3.91E-02
1.47E+01,5.38E+03,9.16E-02,1.62E+01,5.38E+03,6.84E-02,1.65E+01,5.38E+03,3.90E-02
1.47E+01,5.39E+03,9.17E-02,1.62E+01,5.39E+03,6.84E-02,1.65E+01,5.39E+03,3.89E-02
1.47E+01,5.39E+03,9.23E-02,1.62E+01,5.39E+03,6.80E-02,1.65E+01,5.39E+03,3.92E-02
1.47E+01,5.40E+03,9.27E-02,1.62E+01,5.40E+03,6.80E-02,1.65E+01,5.40E+03,3.96E-02
1.47E+01,5.40E+03,9.29E-02,1.63E+01,5.40E+03,6.78E-02,1.65E+01,5.40E+03,3.98E-02
1.48E+01,5.41E+03,9.31E-02,1.63E+01,5.41E+03,6.75E-02,1.66E+01,5.41E+03,4.00E-02
1.48E+01,5.41E+03,9.32E-02,1.63E+01,5.41E+03,6.76E-02,1.66E+01,5.41E+03,4.02E-02
1.48E+01,5.42E+03,9.33E-02,1.63E+01,5.42E+03,6.80E-02,1.66E+01,5.42E+03,4.02E-02
1.48E+01,5.42E+03,9.37E-02,1.63E+01,5.42E+03,6.84E-02,1.66E+01,5.42E+03,4.02E-02
1.48E+01,5.43E+03,9.39E-02,1.63E+01,5.43E+03,6.89E-02,1.66E+01,5.43E+03,4.00E-02
1.48E+01,5.43E+03,9.41E-02,1.63E+01,5.43E+03,6.93E-02,1.66E+01,5.43E+03,3.97E-02
1.48E+01,5.44E+03,9.41E-02,1.64E+01,5.44E+03,6.98E-02,1.66E+01,5.44E+03,3.94E-02
1.48E+01,5.44E+03,9.42E-02,1.64E+01,5.44E+03,7.04E-02,1.67E+01,5.44E+03,3.91E-02
1.49E+01,5.45E+03,9.41E-02,1.64E+01,5.45E+03,7.09E-02,1.67E+01,5.45E+03,3.88E-02
1.49E+01,5.45E+03,9.39E-02,1.64E+01,5.45E+03,7.12E-02,1.67E+01,5.45E+03,3.86E-02
1.49E+01,5.46E+03,9.36E-02,1.64E+01,5.46E+03,7.15E-02,1.67E+01,5.46E+03,3.86E-02
1.49E+01,5.46E+03,9.33E-02,1.64E+01,5.46E+03,7.16E-02,1.67E+01,5.46E+03,3.87E-02
1.49E+01,5.47E+03,9.29E-02,1.65E+01,5.47E+03,7.15E-02,1.67E+01,5.47E+03,3.87E-02
1.49E+01,5.47E+03,9.25E-02,1.65E+01,5.47E+03,7.13E-02,1.68E+01,5.47E+03,3.87E-02
1.49E+01,5.48E+03,9.23E-02,1.65E+01,5.48E+03,7.10E-02,1.68E+01,5.48E+03,3.88E-02
1.50E+01,5.48E+03,9.24E-02,1.65E+01,5.48E+03,7.05E-02,1.68E+01,5.48E+03,3.90E-02
1.50E+01,5.49E+03,9.24E-02,1.65E+01,5.49E+03,6.98E-02,1.68E+01,5.49E+03,3.92E-02
1.50E+01,5.49E+03,9.28E-02,1.65E+01,5.49E+03,6.91E-02,1.68E+01,5.49E+03,3.94E-02
1.50E+01,5.50E+03,9.32E-02,1.65E+01,5.50E+03,6.83E-02,1.68E+01,5.50E+03,3.94E-02
1.50E+01,5.50E+03,9.32E-02,1.66E+01,5.50E+03,6.78E-02,1.68E+01,5.50E+03,3.95E-02
1.50E+01,5.51E+03,9.32E-02,1.66E+01,5.51E+03,6.73E-02,1.69E+01,5.51E+03,3.94E-02
1.50E+01,5.51E+03,9.33E-02,1.66E+01,5.51E+03,6.72E-02,1.69E+01,5.51E+03,3.91E-02
1.51E+01,5.52E+03,9.36E-02,1.66E+01,5.52E+03,6.72E-02,1.69E+01,5.52E+03,3.89E-02
1.51E+01,5.52E+03,9.38E-02,1.66E+01,5.52E+03,6.72E-02,1.69E+01,5.52E+03,3.89E-02
1.51E+01,5.53E+03,9.39E-02,1.66E+01,5.53E+03,6.72E-02,1.69E+01,5.53E+03,3.89E-02
1.51E+01,5.53E+03,9.39E-02,1.66E+01,5.53E+03,6.75E-02,1.69E+01,5.53E+03,3.89E-02
1.51E+01,5.54E+03,9.39E-02,1.67E+01,5.54E+03,6.78E-02,1.70E+01,5.54E+03,3.89E-02
1.51E+01,5.54E+03,9.37E-02,1.67E+01,5.54E+03,6.81E-02,1.70E+01,5.54E+03,3.89E-02
1.51E+01,5.55E+03,9.33E-02,1.67E+01,5.55E+03,6.85E-02,1.70E+01,5.55E+03,3.89E-02
1.51E+01,5.55E+03,9.28E-02,1.67E+01,5.55E+03,6.88E-02,1.70E+01,5.55E+03,3.88E-02
1.52E+01,5.56E+03,9.21E-02,1.67E+01,5.56E+03,6.90E-02,1.70E+01,5.56E+03,3.87E-02
1.52E+01,5.56E+03,9.17E-02,1.67E+01,5.56E+03,6.91E-02,1.70E+01,5.56E+03,3.84E-02
1.52E+01,5.57E+03,9.19E-02,1.68E+01,5.57E+03,6.92E-02,1.70E+01,5.57E+03,3.84E-02
1.52E+01,5.57E+03,9.23E-02,1.68E+01,5.57E+03,6.91E-02,1.71E+01,5.57E+03,3.83E-02
1.52E+01,5.58E+03,9.25E-02,1.68E+01,5.58E+03,6.90E-02,1.71E+01,5.58E+03,3.82E-02
1.52E+01,5.58E+03,9.27E-02,1.68E+01,5.58E+03,6.86E-02,1.71E+01,5.58E+03,3.81E-02
1.52E+01,5.59E+03,9.27E-02,1.68E+01,5.59E+03,6.81E-02,1.71E+01,5.59E+03,3.80E-02
1.53E+01,5.59E+03,9.28E-02,1.68E+01,5.59E+03,6.77E-02,1.71E+01,5.59E+03,3.79E-02
1.53E+01,5.60E+03,9.29E-02,1.68E+01,5.60E+03,6.75E-02,1.71E+01,5.60E+03,3.77E-02
1.53E+01,5.60E+03,9.28E-02,1.69E+01,5.60E+03,6.78E-02,1.72E+01,5.60E+03,3.73E-02
1.53E+01,5.61E+03,9.27E-02,1.69E+01,5.61E+03,6.80E-02,1.72E+01,5.61E+03,3.69E-02
1.53E+01,5.61E+03,9.29E-02,1.69E+01,5.61E+03,6.84E-02,1.72E+01,5.61E+03,3.65E-02
1.53E+01,5.62E+03,9.33E-02,1.69E+01,5.62E+03,6.87E-02,1.72E+01,5.62E+03,3.62E-02
1.53E+01,5.62E+03,9.36E-02,1.69E+01,5.62E+03,6.87E-02,1.72E+01,5.62E+03,3.60E-02
1.54E+01,5.63E+03,9.39E-02,1.69E+01,5.63E+03,6.87E-02,1.72E+01,5.63E+03,3.58E-02
1.54E+01,5.63E+03,9.38E-02,1.69E+01,5.63E+03,6.85E-02,1.72E+01,5.63E+03,3.56E-02
1.54E+01,5.64E+03,9.36E-02,1.70E+01,5.64E+03,6.83E-02,1.73E+01,5.64E+03,3.55E-02
1.54E+01,5.64E+03,9.33E-02,1.70E+01,5.64E+03,6.82E-02,1.73E+01,5.64E+03,3.54E-02
1.54E+01,5.65E+03,9.30E-02,1.70E+01,5.65E+03,6.79E-02,1.73E+01,5.65E+03,3.53E-02
1.54E+01,5.65E+03,9.32E-02,1.70E+01,5.65E+03,6.76E-02,1.73E+01,5.65E+03,3.52E-02
1.54E+01,5.66E+03,9.37E-02,1.70E+01,5.66E+03,6.71E-02,1.73E+01,5.66E+03,3.51E-02
1.54E+01,5.66E+03,9.41E-02,1.70E+01,5.66E+03,6.65E-02,1.73E+01,5.66E+03,3.53E-02
1.55E+01,5.67E+03,9.42E-02,1.71E+01,5.67E+03,6.57E-02,1.74E+01,5.67E+03,3.54E-02
1.55E+01,5.67E+03,9.42E-02,1.71E+01,5.67E+03,6.49E-02,1.74E+01,5.67E+03,3.55E-02
1.55E+01,5.68E+03,9.38E-02,1.71E+01,5.68E+03,6.43E-02,1.74E+01,5.68E+03,3.55E-02
1.55E+01,5.68E+03,9.34E-02,1.71E+01,5.68E+03,6.38E-02,1.74E+01,5.68E+03,3.56E-02
1.55E+01,5.69E+03,9.32E-02,1.71E+01,5.69E+03,6.34E-02,1.74E+01,5.69E+03,3.57E-02
1.55E+01,5.69E+03,9.34E-02,1.71E+01,5.69E+03,6.31E-02,1.74E+01,5.69E+03,3.58E-02
1.55E+01,5.70E+03,9.36E-02,1.71E+01,5.70E+03,6.32E-02,1.74E+01,5.70E+03,3.60E-02
1.56E+01,5.70E+03,9.37E-02,1.72E+01,5.70E+03,6.35E-02,1.75E+01,5.70E+03,3.62E-02
1.56E+01,5.71E+03,9.36E-02,1.72E+01,5.71E+03,6.40E-02,1.75E+01,5.71E+03,3.63E-02
1.56E+01,5.71E+03,9.31E-02,1.72E+01,5.71E+03,6.48E-02,1.75E+01,5.71E+03,3.65E-02
1.56E+01,5.72E+03,9.25E-02,1.72E+01,5.72E+03,6.57E-02,1.75E+01,5.72E+03,3.67E-02
1.56E+01,5.72E+03,9.19E-02,1.72E+01,5.72E+03,6.65E-02,1.75E+01,5.72E+03,3.67E-02
1.56E+01,5.73E+03,9.15E-02,1.72E+01,5.73E+03,6.72E-02,1.75E+01,5.73E+03,3.67E-02
1.56E+01,5.73E+03,9.10E-02,1.73E+01,5.73E+03,6.78E-02,1.76E+01,5.73E+03,3.67E-02
1.57E+01,5.74E+03,9.08E-02,1.73E+01,5.74E+03,6.82E-02,1.76E+01,5.74E+03,3.67E-02
1.57E+01,5.74E+03,9.06E-02,1.73E+01,5.74E+03,6.85E-02,1.76E+01,5.74E+03,3.67E-02
1.57E+01,5.75E+03,9.07E-02,1.73E+01,5.75E+03,6.86E-02,1.76E+01,5.75E+03,3.67E-02
1.57E+01,5.75E+03,9.10E-02,1.73E+01,5.75E+03,6.84E-02,1.76E+01,5.75E+03,3.65E-02
1.57E+01,5.76E+03,9.14E-02,1.73E+01,5.76E+03,6.81E-02,1.76E+01,5.76E+03,3.64E-02
1.57E+01,5.76E+03,9.18E-02,1.73E+01,5.76E+03,6.78E-02,1.76E+01,5.76E+03,3.62E-02
1.57E+01,5.77E+03,9.21E-02,1.74E+01,5.77E+03,6.71E-02,1.77E+01,5.77E+03,3.60E-02
1.57E+01,5.77E+03,9.23E-02,1.74E+01,5.77E+03,6.62E-02,1.77E+01,5.77E+03,3.56E-02
1.58E+01,5.78E+03,9.24E-02,1.74E+01,5.78E+03,6.54E-02,1.77E+01,5.78E+03,3.51E-02
1.58E+01,5.78E+03,9.24E-02,1.74E+01,5.78E+03,6.47E-02,1.77E+01,5.78E+03,3.46E-02
1.58E+01,5.79E+03,9.26E-02,1.74E+01,5.79E+03,6.41E-02,1.77E+01,5.79E+03,3.43E-02
1.58E+01,5.79E+03,9.27E-02,1.74E+01,5.79E+03,6.37E-02,1.77E+01,5.79E+03,3.39E-02
1.58E+01,5.80E+03,9.28E-02,1.74E+01,5.80E+03,6.34E-02,1.78E+01,5.80E+03,3.36E-02
1.58E+01,5.80E+03,9.29E-02,1.75E+01,5.80E+03,6.34E-02,1.78E+01,5.80E+03,3.35E-02
1.58E+01,5.81E+03,9.29E-02,1.75E+01,5.81E+03,6.35E-02,1.78E+01,5.81E+03,3.35E-02
1.59E+01,5.81E+03,9.31E-02,1.75E+01,5.81E+03,6.33E-02,1.78E+01,5.81E+03,3.37E-02
1.59E+01,5.82E+03,9.32E-02,1.75E+01,5.82E+03,6.32E-02,1.78E+01,5.82E+03,3.38E-02
1.59E+01,5.82E+03,9.33E-02,1.75E+01,5.82E+03,6.31E-02,1.78E+01,5.82E+03,3.39E-02
1.59E+01,5.83E+03,9.32E-02,1.75E+01,5.83E+03,6.30E-02,1.78E+01,5.83E+03,3.38E-02
1.59E+01,5.83E+03,9.32E-02,1.76E+01,5.83E+03,6.30E-02,1.79E+01,5.83E+03,3.38E-02
1.59E+01,5.84E+03,9.32E-02,1.76E+01,5.84E+03,6.29E-02,1.79E+01,5.84E+03,3.36E-02
1.59E+01,5.84E+03,9.32E-02,1.76E+01,5.84E+03,6.28E-02,1.79E+01,5.84E+03,3.35E-02
1.60E+01,5.85E+03,9.32E-02,1.76E+01,5.85E+03,6.25E-02,1.79E+01,5.85E+03,3.34E-02
1.60E+01,5.85E+03,9.31E-02,1.76E+01,5.85E+03,6.23E-02,1.79E+01,5.85E+03,3.35E-02
1.60E+01,5.86E+03,9.30E-02,1.76E+01,5.86E+03,6.21E-02,1.79E+01,5.86E+03,3.37E-02
1.60E+01,5.86E+03,9.29E-02,1.76E+01,5.86E+03,6.19E-02,1.80E+01,5.86E+03,3.41E-02
1.60E+01,5.87E+03,9.27E-02,1.77E+01,5.87E+03,6.16E-02,1.80E+01,5.87E+03,3.44E-02
1.60E+01,5.87E+03,9.25E-02,1.77E+01,5.87E+03,6.14E-02,1.80E+01,5.87E+03,3.46E-02
1.60E+01,5.88E+03,9.23E-02,1.77E+01,5.88E+03,6.13E-02,1.80E+01,5.88E+03,3.48E-02
1.60E+01,5.88E+03,9.23E-02,1.77E+01,5.88E+03,6.12E-02,1.80E+01,5.88E+03,3.49E-02
1.61E+01,5.89E+03,9.24E-02,1.77E+01,5.89E+03,6.08E-02,1.80E+01,5.89E+03,3.48E-02
1.61E+01,5.89E+03,9.25E-02,1.77E+01,5.89E+03,6.05E-02,1.80E+01,5.89E+03,3.49E-02
1.61E+01,5.90E+03,9.24E-02,1.77E+01,5.90E+03,6.06E-02,1.81E+01,5.90E+03,3.48E-02
1.61E+01,5.90E+03,9.20E-02,1.78E+01,5.90E+03,6.05E-02,1.81E+01,5.90E+03,3.46E-02
1.61E+01,5.91E+03,9.15E-02,1.78E+01,5.91E+03,6.09E-02,1.81E+01,5.91E+03,3.45E-02
1.61E+01,5.91E+03,9.10E-02,1.78E+01,5.91E+03,6.14E-02,1.81E+01,5.91E+03,3.44E-02
1.61E+01,5.92E+03,9.08E-02,1.78E+01,5.92E+03,6.18E-02,1.81E+01,5.92E+03,3.42E-02
1.62E+01,5.92E+03,9.07E-02,1.78E+01,5.92E+03,6.21E-02,1.81E+01,5.92E+03,3.40E-02
1.62E+01,5.93E+03,9.06E-02,1.78E+01,5.93E+03,6.25E-02,1.81E+01,5.93E+03,3.39E-02
1.62E+01,5.93E+03,9.03E-02,1.79E+01,5.93E+03,6.28E-02,1.82E+01,5.93E+03,3.39E-02
1.62E+01,5.94E+03,9.02E-02,1.79E+01,5.94E+03,6.34E-02,1.82E+01,5.94E+03,3.39E-02
1.62E+01,5.94E+03,9.02E-02,1.79E+01,5.94E+03,6.38E-02,1.82E+01,5.94E+03,3.39E-02
1.62E+01,5.95E+03,9.02E-02,1.79E+01,5.95E+03,6.44E-02,1.82E+01,5.95E+03,3.40E-02
1.62E+01,5.95E+03,9.03E-02,1.79E+01,5.95E+03,6.47E-02,1.82E+01,5.95E+03,3.40E-02
1.63E+01,5.96E+03,9.06E-02,1.79E+01,5.96E+03,6.48E-02,1.82E+01,5.96E+03,3.40E-02
1.63E+01,5.96E+03,9.08E-02,1.79E+01,5.96E+03,6.47E-02,1.83E+01,5.96E+03,3.40E-02
1.63E+01,5.97E+03,9.08E-02,1.80E+01,5.97E+03,6.45E-02,1.83E+01,5.97E+03,3.39E-02
1.63E+01,5.97E+03,9.08E-02,1.80E+01,5.97E+03,6.42E-02,1.83E+01,5.97E+03,3.39E-02
1.63E+01,5.98E+03,9.08E-02,1.80E+01,5.98E+03,6.37E-02,1.83E+01,5.98E+03,3.38E-02
1.63E+01,5.98E+03,9.09E-02,1.80E+01,5.98E+03,6.32E-02,1.83E+01,5.98E+03,3.36E-02
1.63E+01,5.99E+03,9.09E-02,1.80E+01,5.99E+03,6.26E-02,1.83E+01,5.99E+03,3.33E-02
1.63E+01,5.99E+03,9.07E-02,1.80E+01,5.99E+03,6.18E-02,1.83E+01,5.99E+03,3.29E-02
1.64E+01,6.00E+03,9.03E-02,1.80E+01,6.00E+03,6.11E-02,1.84E+01,6.00E+03,3.25E-02
1.64E+01,6.00E+03,9.00E-02,1.81E+01,6.00E+03,6.05E-02,1.84E+01,6.00E+03,3.22E-02
1.64E+01,6.01E+03,8.96E-02,1.81E+01,6.01E+03,5.98E-02,1.84E+01,6.01E+03,3.20E-02
1.64E+01,6.01E+03,8.93E-02,1.81E+01,6.01E+03,5.93E-02,1.84E+01,6.01E+03,3.18E-02
1.64E+01,6.02E+03,8.90E-02,1.81E+01,6.02E+03,5.91E-02,1.84E+01,6.02E+03,3.17E-02
1.64E+01,6.02E+03,8.88E-02,1.81E+01,6.02E+03,5.90E-02,1.84E+01,6.02E+03,3.18E-02
1.64E+01,6.03E+03,8.91E-02,1.81E+01,6.03E+03,5.91E-02,1.85E+01,6.03E+03,3.19E-02
1.65E+01,6.03E+03,8.94E-02,1.82E+01,6.03E+03,5.91E-02,1.85E+01,6.03E+03,3.18E-02
1.65E+01,6.04E+03,9.00E-02,1.82E+01,6.04E+03,5.94E-02,1.85E+01,6.04E+03,3.17E-02
1.65E+01,6.04E+03,9.07E-02,1.82E+01,6.04E+03,5.98E-02,1.85E+01,6.04E+03,3.16E-02
1.65E+01,6.05E+03,9.14E-02,1.82E+01,6.05E+03,6.02E-02,1.85E+01,6.05E+03,3.18E-02
1.65E+01,6.05E+03,9.17E-02,1.82E+01,6.05E+03,6.06E-02,1.85E+01,6.05E+03,3.19E-02
1.65E+01,6.06E+03,9.17E-02,1.82E+01,6.06E+03,6.09E-02,1.85E+01,6.06E+03,3.20E-02
1.65E+01,6.06E+03,9.16E-02,1.82E+01,6.06E+03,6.12E-02,1.86E+01,6.06E+03,3.21E-02
1.66E+01,6.07E+03,9.13E-02,1.83E+01,6.07E+03,6.15E-02,1.86E+01,6.07E+03,3.20E-02
1.66E+01,6.07E+03,9.13E-02,1.83E+01,6.07E+03,6.17E-02,1.86E+01,6.07E+03,3.20E-02
1.66E+01,6.08E+03,9.13E-02,1.83E+01,6.08E+03,6.18E-02,1.86E+01,6.08E+03,3.20E-02
1.66E+01,6.08E+03,9.12E-02,1.83E+01,6.08E+03,6.19E-02,1.86E+01,6.08E+03,3.19E-02
1.66E+01,6.09E+03,9.10E-02,1.83E+01,6.09E+03,6.18E-02,1.86E+01,6.09E+03,3.19E-02
1.66E+01,6.09E+03,9.07E-02,1.83E+01,6.09E+03,6.16E-02,1.87E+01,6.09E+03,3.19E-02
1.66E+01,6.10E+03,9.03E-02,1.83E+01,6.10E+03,6.14E-02,1.87E+01,6.10E+03,3.21E-02
1.66E+01,6.10E+03,9.01E-02,1.84E+01,6.10E+03,6.12E-02,1.87E+01,6.10E+03,3.22E-02
1.67E+01,6.11E+03,8.98E-02,1.84E+01,6.11E+03,6.09E-02,1.87E+01,6.11E+03,3.23E-02
1.67E+01,6.11E+03,8.97E-02,1.84E+01,6.11E+03,6.05E-02,1.87E+01,6.11E+03,3.24E-02
1.67E+01,6.12E+03,8.95E-02,1.84E+01,6.12E+03,6.04E-02,1.87E+01,6.12E+03,3.26E-02
1.67E+01,6.12E+03,8.94E-02,1.84E+01,6.12E+03,6.02E-02,1.87E+01,6.12E+03,3.26E-02
1.67E+01,6.13E+03,8.94E-02,1.84E+01,6.13E+03,6.05E-02,1.88E+01,6.13E+03,3.26E-02
1.67E+01,6.13E+03,8.94E-02,1.85E+01,6.13E+03,6.09E-02,1.88E+01,6.13E+03,3.26E-02
1.67E+01,6.14E+03,8.95E-02,1.85E+01,6.14E+03,6.13E-02,1.88E+01,6.14E+03,3.25E-02
1.68E+01,6.14E+03,8.94E-02,1.85E+01,6.14E+03,6.15E-02,1.88E+01,6.14E+03,3.24E-02
1.68E+01,6.15E+03,8.93E-02,1.85E+01,6.15E+03,6.20E-02,1.88E+01,6.15E+03,3.23E-02
1.68E+01,6.15E+03,8.91E-02,1.85E+01,6.15E+03,6.26E-02,1.88E+01,6.15E+03,3.22E-02
1.68E+01,6.16E+03,8.90E-02,1.85E+01,6.16E+03,6.29E-02,1.89E+01,6.16E+03,3.21E-02
1.68E+01,6.16E+03,8.89E-02,1.85E+01,6.16E+03,6.31E-02,1.89E+01,6.16E+03,3.19E-02
1.68E+01,6.17E+03,8.88E-02,1.86E+01,6.17E+03,6.33E-02,1.89E+01,6.17E+03,3.17E-02
1.68E+01,6.17E+03,8.89E-02,1.86E+01,6.17E+03,6.35E-02,1.89E+01,6.17E+03,3.16E-02
1.69E+01,6.18E+03,8.87E-02,1.86E+01,6.18E+03,6.36E-02,1.89E+01,6.18E+03,3.16E-02
1.69E+01,6.18E+03,8.88E-02,1.86E+01,6.18E+03,6.34E-02,1.89E+01,6.18E+03,3.17E-02
1.69E+01,6.19E+03,8.85E-02,1.86E+01,6.19E+03,6.32E-02,1.89E+01,6.19E+03,3.20E-02
1.69E+01,6.19E+03,8.80E-02,1.86E+01,6.19E+03,6.28E-02,1.90E+01,6.19E+03,3.22E-02
1.69E+01,6.20E+03,8.76E-02,1.86E+01,6.20E+03,6.24E-02,1.90E+01,6.20E+03,3.24E-02
1.69E+01,6.20E+03,8.71E-02,1.87E+01,6.20E+03,6.20E-02,1.90E+01,6.20E+03,3.23E-02
1.69E+01,6.21E+03,8.67E-02,1.87E+01,6.21E+03,6.14E-02,1.90E+01,6.21E+03,3.23E-02
1.69E+01,6.21E+03,8.68E-02,1.87E+01,6.21E+03,6.07E-02,1.90E+01,6.21E+03,3.22E-02
1.70E+01,6.22E+03,8.68E-02,1.87E+01,6.22E+03,5.97E-02,1.90E+01,6.22E+03,3.22E-02
1.70E+01,6.22E+03,8.68E-02,1.87E+01,6.22E+03,5.87E-02,1.91E+01,6.22E+03,3.22E-02
1.70E+01,6.23E+03,8.69E-02,1.87E+01,6.23E+03,5.81E-02,1.91E+01,6.23E+03,3.21E-02
1.70E+01,6.23E+03,8.72E-02,1.88E+01,6.23E+03,5.76E-02,1.91E+01,6.23E+03,3.20E-02
1.70E+01,6.24E+03,8.76E-02,1.88E+01,6.24E+03,5.72E-02,1.91E+01,6.24E+03,3.19E-02
1.70E+01,6.24E+03,8.79E-02,1.88E+01,6.24E+03,5.72E-02,1.91E+01,6.24E+03,3.17E-02
1.70E+01,6.25E+03,8.80E-02,1.88E+01,6.25E+03,5.74E-02,1.91E+01,6.25E+03,3.15E-02
1.71E+01,6.25E+03,8.79E-02,1.88E+01,6.25E+03,5.76E-02,1.91E+01,6.25E+03,3.12E-02
1.71E+01,6.26E+03,8.80E-02,1.88E+01,6.26E+03,5.77E-02,1.92E+01,6.26E+03,3.11E-02
1.71E+01,6.26E+03,8.79E-02,1.88E+01,6.26E+03,5.77E-02,1.92E+01,6.26E+03,3.10E-02
1.71E+01,6.27E+03,8.78E-02,1.89E+01,6.27E+03,5.78E-02,1.92E+01,6.27E+03,3.09E-02
1.71E+01,6.27E+03,8.78E-02,1.89E+01,6.27E+03,5.81E-02,1.92E+01,6.27E+03,3.09E-02
1.71E+01,6.28E+03,8.78E-02,1.89E+01,6.28E+03,5.84E-02,1.92E+01,6.28E+03,3.08E-02
1.71E+01,6.28E+03,8.77E-02,1.89E+01,6.28E+03,5.85E-02,1.92E+01,6.28E+03,3.07E-02
1.72E+01,6.29E+03,8.76E-02,1.89E+01,6.29E+03,5.86E-02,1.93E+01,6.29E+03,3.07E-02
1.72E+01,6.29E+03,8.76E-02,1.89E+01,6.29E+03,5.87E-02,1.93E+01,6.29E+03,3.07E-02
1.72E+01,6.30E+03,8.74E-02,1.90E+01,6.30E+03,5.87E-02,1.93E+01,6.30E+03,3.06E-02
1.72E+01,6.30E+03,8.72E-02,1.90E+01,6.30E+03,5.87E-02,1.93E+01,6.30E+03,3.05E-02
1.72E+01,6.31E+03,8.72E-02,1.90E+01,6.31E+03,5.88E-02,1.93E+01,6.31E+03,3.05E-02
1.72E+01,6.31E+03,8.71E-02,1.90E+01,6.31E+03,5.87E-02,1.93E+01,6.31E+03,3.03E-02
1.72E+01,6.32E+03,8.71E-02,1.90E+01,6.32E+03,5.84E-02,1.93E+01,6.32E+03,3.01E-02
1.72E+01,6.32E+03,8.69E-02,1.90E+01,6.32E+03,5.79E-02,1.94E+01,6.32E+03,2.99E-02
1.73E+01,6.33E+03,8.68E-02,1.90E+01,6.33E+03,5.74E-02,1.94E+01,6.33E+03,2.96E-02
1.73E+01,6.33E+03,8.70E-02,1.91E+01,6.33E+03,5.67E-02,1.94E+01,6.33E+03,2.95E-02
1.73E+01,6.34E+03,8.73E-02,1.91E+01,6.34E+03,5.60E-02,1.94E+01,6.34E+03,2.93E-02
1.73E+01,6.34E+03,8.75E-02,1.91E+01,6.34E+03,5.55E-02,1.94E+01,6.34E+03,2.90E-02
1.73E+01,6.35E+03,8.75E-02,1.91E+01,6.35E+03,5.52E-02,1.94E+01,6.35E+03,2.89E-02
1.73E+01,6.35E+03,8.73E-02,1.91E+01,6.35E+03,5.52E-02,1.95E+01,6.35E+03,2.90E-02
1.73E+01,6.36E+03,8.72E-02,1.91E+01,6.36E+03,5.53E-02,1.95E+01,6.36E+03,2.91E-02
1.74E+01,6.36E+03,8.74E-02,1.91E+01,6.36E+03,5.56E-02,1.95E+01,6.36E+03,2.92E-02
1.74E+01,6.37E+03,8.78E-02,1.92E+01,6.37E+03,5.57E-02,1.95E+01,6.37E+03,2.93E-02
1.74E+01,6.37E+03,8.80E-02,1.92E+01,6.37E+03,5.58E-02,1.95E+01,6.37E+03,2.92E-02
1.74E+01,6.38E+03,8.80E-02,1.92E+01,6.38E+03,5.59E-02,1.95E+01,6.38E+03,2.90E-02
1.74E+01,6.38E+03,8.78E-02,1.92E+01,6.38E+03,5.60E-02,1.95E+01,6.38E+03,2.89E-02
1.74E+01,6.39E+03,8.76E-02,1.92E+01,6.39E+03,5.60E-02,1.96E+01,6.39E+03,2.89E-02
1.74E+01,6.39E+03,8.75E-02,1.92E+01,6.39E+03,5.58E-02,1.96E+01,6.39E+03,2.89E-02
1.75E+01,6.40E+03,8.73E-02,1.93E+01,6.40E+03,5.54E-02,1.96E+01,6.40E+03,2.90E-02
1.75E+01,6.40E+03,8.70E-02,1.93E+01,6.40E+03,5.48E-02,1.96E+01,6.40E+03,2.91E-02
1.75E+01,6.41E+03,8.68E-02,1.93E+01,6.41E+03,5.43E-02,1.96E+01,6.41E+03,2.91E-02
1.75E+01,6.41E+03,8.67E-02,1.93E+01,6.41E+03,5.37E-02,1.96E+01,6.41E+03,2.91E-02
1.75E+01,6.42E+03,8.67E-02,1.93E+01,6.42E+03,5.30E-02,1.96E+01,6.42E+03,2.91E-02
1.75E+01,6.42E+03,8.66E-02,1.93E+01,6.42E+03,5.27E-02,1.97E+01,6.42E+03,2.91E-02
1.75E+01,6.43E+03,8.64E-02,1.93E+01,6.43E+03,5.24E-02,1.97E+01,6.43E+03,2.90E-02
1.75E+01,6.43E+03,8.66E-02,1.94E+01,6.43E+03,5.22E-02,1.97E+01,6.43E+03,2.89E-02
1.76E+01,6.44E+03,8.66E-02,1.94E+01,6.44E+03,5.22E-02,1.97E+01,6.44E+03,2.88E-02
1.76E+01,6.44E+03,8.66E-02,1.94E+01,6.44E+03,5.25E-02,1.97E+01,6.44E+03,2.88E-02
1.76E+01,6.45E+03,8.66E-02,1.94E+01,6.45E+03,5.27E-02,1.97E+01,6.45E+03,2.89E-02
1.76E+01,6.45E+03,8.65E-02,1.94E+01,6.45E+03,5.30E-02,1.98E+01,6.45E+03,2.90E-02
1.76E+01,6.46E+03,8.63E-02,1.94E+01,6.46E+03,5.33E-02,1.98E+01,6.46E+03,2.90E-02
1.76E+01,6.46E+03,8.60E-02,1.94E+01,6.46E+03,5.37E-02,1.98E+01,6.46E+03,2.89E-02
1.76E+01,6.47E+03,8.57E-02,1.95E+01,6.47E+03,5.41E-02,1.98E+01,6.47E+03,2.88E-02
1.77E+01,6.47E+03,8.54E-02,1.95E+01,6.47E+03,5.45E-02,1.98E+01,6.47E+03,2.87E-02
1.77E+01,6.48E+03,8.51E-02,1.95E+01,6.48E+03,5.47E-02,1.98E+01,6.48E+03,2.85E-02
1.77E+01,6.48E+03,8.48E-02,1.95E+01,6.48E+03,5.52E-02,1.98E+01,6.48E+03,2.84E-02
1.77E+01,6.49E+03,8.45E-02,1.95E+01,6.49E+03,5.57E-02,1.99E+01,6.49E+03,2.85E-02
1.77E+01,6.49E+03,8.40E-02,1.95E+01,6.49E+03,5.61E-02,1.99E+01,6.49E+03,2.87E-02
1.77E+01,6.50E+03,8.37E-02,1.96E+01,6.50E+03,5.62E-02,1.99E+01,6.50E+03,2.88E-02
1.77E+01,6.50E+03,8.35E-02,1.96E+01,6.50E+03,5.64E-02,1.99E+01,6.50E+03,2.90E-02
1.78E+01,6.51E+03,8.34E-02,1.96E+01,6.51E+03,5.66E-02,1.99E+01,6.51E+03,2.92E-02
1.78E+01,6.51E+03,8.33E-02,1.96E+01,6.51E+03,5.68E-02,1.99E+01,6.51E+03,2.92E-02
1.78E+01,6.52E+03,8.34E-02,1.96E+01,6.52E+03,5.67E-02,2.00E+01,6.52E+03,2.93E-02
1.78E+01,6.52E+03,8.36E-02,1.96E+01,6.52E+03,5.67E-02,2.00E+01,6.52E+03,2.93E-02
1.78E+01,6.53E+03,8.38E-02,1.96E+01,6.53E+03,5.65E-02,2.00E+01,6.53E+03,2.92E-02
1.78E+01,6.53E+03,8.40E-02,1.97E+01,6.53E+03,5.62E-02,2.00E+01,6.53E+03,2.91E-02
1.78E+01,6.54E+03,8.43E-02,1.97E+01,6.54E+03,5.57E-02,2.00E+01,6.54E+03,2.90E-02
1.78E+01,6.54E+03,8.45E-02,1.97E+01,6.54E+03,5.55E-02,2.00E+01,6.54E+03,2.91E-02
1.79E+01,6.55E+03,8.48E-02,1.97E+01,6.55E+03,5.53E-02,2.00E+01,6.55E+03,2.92E-02
1.79E+01,6.55E+03,8.48E-02,1.97E+01,6.55E+03,5.52E-02,2.01E+01,6.55E+03,2.92E-02
1.79E+01,6.56E+03,8.48E-02,1.97E+01,6.56E+03,5.49E-02,2.01E+01,6.56E+03,2.93E-02
1.79E+01,6.56E+03,8.45E-02,1.97E+01,6.56E+03,5.46E-02,2.01E+01,6.56E+03,2.94E-02
1.79E+01,6.57E+03,8.46E-02,1.98E+01,6.57E+03,5.43E-02,2.01E+01,6.57E+03,2.94E-02
1.79E+01,6.57E+03,8.46E-02,1.98E+01,6.57E+03,5.40E-02,2.01E+01,6.57E+03,2.94E-02
1.79E+01,6.58E+03,8.44E-02,1.98E+01,6.58E+03,5.38E-02,2.01E+01,6.58E+03,2.92E-02
1.80E+01,6.58E+03,8.41E-02,1.98E+01,6.58E+03,5.35E-02,2.02E+01,6.58E+03,2.91E-02
1.80E+01,6.59E+03,8.37E-02,1.98E+01,6.59E+03,5.33E-02,2.02E+01,6.59E+03,2.88E-02
1.80E+01,6.59E+03,8.31E-02,1.98E+01,6.59E+03,5.31E-02,2.02E+01,6.59E+03,2.85E-02
1.80E+01,6.60E+03,8.24E-02,1.99E+01,6.60E+03,5.32E-02,2.02E+01,6.60E+03,2.81E-02
1.80E+01,6.60E+03,8.17E-02,1.99E+01,6.60E+03,5.35E-02,2.02E+01,6.60E+03,2.77E-02
1.80E+01,6.61E+03,8.12E-02,1.99E+01,6.61E+03,5.37E-02,2.02E+01,6.61E+03,2.72E-02
1.80E+01,6.61E+03,8.11E-02,1.99E+01,6.61E+03,5.40E-02,2.02E+01,6.61E+03,2.67E-02
1.81E+01,6.62E+03,8.09E-02,1.99E+01,6.62E+03,5.42E-02,2.03E+01,6.62E+03,2.63E-02
1.81E+01,6.62E+03,8.06E-02,1.99E+01,6.62E+03,5.43E-02,2.03E+01,6.62E+03,2.60E-02
1.81E+01,6.63E+03,8.04E-02,1.99E+01,6.63E+03,5.42E-02,2.03E+01,6.63E+03,2.58E-02
1.81E+01,6.63E+03,8.00E-02,2.00E+01,6.63E+03,5.40E-02,2.03E+01,6.63E+03,2.56E-02
1.81E+01,6.64E+03,7.97E-02,2.00E+01,6.64E+03,5.37E-02,2.03E+01,6.64E+03,2.55E-02
1.81E+01,6.64E+03,7.95E-02,2.00E+01,6.64E+03,5.36E-02,2.03E+01,6.64E+03,2.56E-02
1.81E+01,6.65E+03,7.96E-02,2.00E+01,6.65E+03,5.35E-02,2.04E+01,6.65E+03,2.58E-02
1.81E+01,6.65E+03,7.96E-02,2.00E+01,6.65E+03,5.36E-02,2.04E+01,6.65E+03,2.61E-02
1.82E+01,6.66E+03,7.98E-02,2.00E+01,6.66E+03,5.34E-02,2.04E+01,6.66E+03,2.63E-02
1.82E+01,6.66E+03,8.00E-02,2.00E+01,6.66E+03,5.31E-02,2.04E+01,6.66E+03,2.67E-02
1.82E+01,6.67E+03,8.03E-02,2.01E+01,6.67E+03,5.28E-02,2.04E+01,6.67E+03,2.70E-02
1.82E+01,6.67E+03,8.07E-02,2.01E+01,6.67E+03,5.27E-02,2.04E+01,6.67E+03,2.71E-02
1.82E+01,6.68E+03,8.08E-02,2.01E+01,6.68E+03,5.26E-02,2.04E+01,6.68E+03,2.72E-02
1.82E+01,6.68E+03,8.08E-02,2.01E+01,6.68E+03,5.24E-02,2.05E+01,6.68E+03,2.72E-02
1.82E+01,6.69E+03,8.08E-02,2.01E+01,6.69E+03,5.23E-02,2.05E+01,6.69E+03,2.71E-02
1.83E+01,6.69E+03,8.08E-02,2.01E+01,6.69E+03,5.21E-02,2.05E+01,6.69E+03,2.71E-02
1.83E+01,6.70E+03,8.08E-02,2.02E+01,6.70E+03,5.21E-02,2.05E+01,6.70E+03,2.71E-02
1.83E+01,6.70E+03,8.08E-02,2.02E+01,6.70E+03,5.22E-02,2.05E+01,6.70E+03,2.71E-02
1.83E+01,6.71E+03,8.13E-02,2.02E+01,6.71E+03,5.21E-02,2.05E+01,6.71E+03,2.71E-02
1.83E+01,6.71E+03,8.17E-02,2.02E+01,6.71E+03,5.20E-02,2.06E+01,6.71E+03,2.71E-02
1.83E+01,6.72E+03,8.20E-02,2.02E+01,6.72E+03,5.18E-02,2.06E+01,6.72E+03,2.71E-02
1.83E+01,6.72E+03,8.23E-02,2.02E+01,6.72E+03,5.16E-02,2.06E+01,6.72E+03,2.70E-02
1.84E+01,6.73E+03,8.25E-02,2.02E+01,6.73E+03,5.15E-02,2.06E+01,6.73E+03,2.70E-02
1.84E+01,6.73E+03,8.27E-02,2.03E+01,6.73E+03,5.13E-02,2.06E+01,6.73E+03,2.69E-02
1.84E+01,6.74E+03,8.28E-02,2.03E+01,6.74E+03,5.10E-02,2.06E+01,6.74E+03,2.67E-02
1.84E+01,6.74E+03,8.28E-02,2.03E+01,6.74E+03,5.09E-02,2.06E+01,6.74E+03,2.66E-02
1.84E+01,6.75E+03,8.27E-02,2.03E+01,6.75E+03,5.08E-02,2.07E+01,6.75E+03,2.66E-02
1.84E+01,6.75E+03,8.25E-02,2.03E+01,6.75E+03,5.08E-02,2.07E+01,6.75E+03,2.67E-02
1.84E+01,6.76E+03,8.22E-02,2.03E+01,6.76E+03,5.10E-02,2.07E+01,6.76E+03,2.70E-02
1.84E+01,6.76E+03,8.18E-02,2.03E+01,6.76E+03,5.12E-02,2.07E+01,6.76E+03,2.73E-02
1.85E+01,6.77E+03,8.14E-02,2.04E+01,6.77E+03,5.15E-02,2.07E+01,6.77E+03,2.75E-02
1.85E+01,6.77E+03,8.10E-02,2.04E+01,6.77E+03,5.18E-02,2.07E+01,6.77E+03,2.77E-02
1.85E+01,6.78E+03,8.05E-02,2.04E+01,6.78E+03,5.20E-02,2.08E+01,6.78E+03,2.78E-02
1.85E+01,6.78E+03,8.00E-02,2.04E+01,6.78E+03,5.21E-02,2.08E+01,6.78E+03,2.79E-02
1.85E+01,6.79E+03,7.96E-02,2.04E+01,6.79E+03,5.23E-02,2.08E+01,6.79E+03,2.80E-02
1.85E+01,6.79E+03,7.91E-02,2.04E+01,6.79E+03,5.24E-02,2.08E+01,6.79E+03,2.80E-02
1.85E+01,6.80E+03,7.86E-02,2.05E+01,6.80E+03,5.26E-02,2.08E+01,6.80E+03,2.80E-02
1.86E+01,6.80E+03,7.80E-02,2.05E+01,6.80E+03,5.28E-02,2.08E+01,6.80E+03,2.80E-02
1.86E+01,6.81E+03,7.79E-02,2.05E+01,6.81E+03,5.28E-02,2.08E+01,6.81E+03,2.80E-02
1.86E+01,6.81E+03,7.80E-02,2.05E+01,6.81E+03,5.28E-02,2.09E+01,6.81E+03,2.78E-02
1.86E+01,6.82E+03,7.82E-02,2.05E+01,6.82E+03,5.29E-02,2.09E+01,6.82E+03,2.76E-02
1.86E+01,6.82E+03,7.83E-02,2.05E+01,6.82E+03,5.29E-02,2.09E+01,6.82E+03,2.74E-02
1.86E+01,6.83E+03,7.84E-02,2.05E+01,6.83E+03,5.29E-02,2.09E+01,6.83E+03,2.71E-02
1.86E+01,6.83E+03,7.87E-02,2.06E+01,6.83E+03,5.28E-02,2.09E+01,6.83E+03,2.68E-02
1.87E+01,6.84E+03,7.89E-02,2.06E+01,6.84E+03,5.28E-02,2.09E+01,6.84E+03,2.65E-02
1.87E+01,6.84E+03,7.93E-02,2.06E+01,6.84E+03,5.25E-02,2.10E+01,6.84E+03,2.62E-02
1.87E+01,6.85E+03,7.97E-02,2.06E+01,6.85E+03,5.21E-02,2.10E+01,6.85E+03,2.61E-02
1.87E+01,6.85E+03,8.00E-02,2.06E+01,6.85E+03,5.16E-02,2.10E+01,6.85E+03,2.61E-02
1.87E+01,6.86E+03,8.03E-02,2.06E+01,6.86E+03,5.13E-02,2.10E+01,6.86E+03,2.62E-02
1.87E+01,6.86E+03,8.04E-02,2.07E+01,6.86E+03,5.11E-02,2.10E+01,6.86E+03,2.64E-02
1.87E+01,6.87E+03,8.03E-02,2.07E+01,6.87E+03,5.08E-02,2.10E+01,6.87E+03,2.65E-02
1.87E+01,6.87E+03,7.99E-02,2.07E+01,6.87E+03,5.05E-02,2.10E+01,6.87E+03,2.67E-02
1.88E+01,6.88E+03,7.95E-02,2.07E+01,6.88E+03,5.03E-02,2.11E+01,6.88E+03,2.68E-02
1.88E+01,6.88E+03,7.91E-02,2.07E+01,6.88E+03,5.01E-02,2.11E+01,6.88E+03,2.70E-02
1.88E+01,6.89E+03,7.89E-02,2.07E+01,6.89E+03,4.98E-02,2.11E+01,6.89E+03,2.71E-02
1.88E+01,6.89E+03,7.88E-02,2.07E+01,6.89E+03,4.98E-02,2.11E+01,6.89E+03,2.73E-02
1.88E+01,6.90E+03,7.87E-02,2.08E+01,6.90E+03,4.97E-02,2.11E+01,6.90E+03,2.74E-02
1.88E+01,6.90E+03,7.88E-02,2.08E+01,6.90E+03,4.97E-02,2.11E+01,6.90E+03,2.74E-02
1.88E+01,6.91E+03,7.89E-02,2.08E+01,6.91E+03,4.99E-02,2.12E+01,6.91E+03,2.75E-02
1.89E+01,6.91E+03,7.92E-02,2.08E+01,6.91E+03,5.03E-02,2.12E+01,6.91E+03,2.75E-02
1.89E+01,6.92E+03,7.93E-02,2.08E+01,6.92E+03,5.07E-02,2.12E+01,6.92E+03,2.74E-02
1.89E+01,6.92E+03,7.94E-02,2.08E+01,6.92E+03,5.10E-02,2.12E+01,6.92E+03,2.73E-02
1.89E+01,6.93E+03,7.96E-02,2.08E+01,6.93E+03,5.11E-02,2.12E+01,6.93E+03,2.73E-02
1.89E+01,6.93E+03,8.00E-02,2.09E+01,6.93E+03,5.12E-02,2.12E+01,6.93E+03,2.72E-02
1.89E+01,6.94E+03,8.04E-02,2.09E+01,6.94E+03,5.12E-02,2.12E+01,6.94E+03,2.72E-02
1.89E+01,6.94E+03,8.07E-02,2.09E+01,6.94E+03,5.13E-02,2.13E+01,6.94E+03,2.72E-02
1.90E+01,6.95E+03,8.08E-02,2.09E+01,6.95E+03,5.14E-02,2.13E+01,6.95E+03,2.73E-02
1.90E+01,6.95E+03,8.09E-02,2.09E+01,6.95E+03,5.14E-02,2.13E+01,6.95E+03,2.75E-02
1.90E+01,6.96E+03,8.12E-02,2.09E+01,6.96E+03,5.14E-02,2.13E+01,6.96E+03,2.77E-02
1.90E+01,6.96E+03,8.15E-02,2.10E+01,6.96E+03,5.13E-02,2.13E+01,6.96E+03,2.79E-02
1.90E+01,6.97E+03,8.16E-02,2.10E+01,6.97E+03,5.11E-02,2.13E+01,6.97E+03,2.80E-02
1.90E+01,6.97E+03,8.15E-02,2.10E+01,6.97E+03,5.09E-02,2.13E+01,6.97E+03,2.81E-02
1.90E+01,6.98E+03,8.13E-02,2.10E+01,6.98E+03,5.08E-02,2.14E+01,6.98E+03,2.82E-02
1.90E+01,6.98E+03,8.07E-02,2.10E+01,6.98E+03,5.06E-02,2.14E+01,6.98E+03,2.82E-02
1.91E+01,6.99E+03,8.03E-02,2.10E+01,6.99E+03,5.07E-02,2.14E+01,6.99E+03,2.82E-02
1.91E+01,6.99E+03,7.99E-02,2.10E+01,6.99E+03,5.10E-02,2.14E+01,6.99E+03,2.82E-02
1.91E+01,7.00E+03,7.95E-02,2.11E+01,7.00E+03,5.13E-02,2.14E+01,7.00E+03,2.80E-02
1.91E+01,7.00E+03,7.92E-02,2.11E+01,7.00E+03,5.15E-02,2.14E+01,7.00E+03,2.79E-02
1.91E+01,7.01E+03,7.89E-02,2.11E+01,7.01E+03,5.16E-02,2.15E+01,7.01E+03,2.78E-02
1.91E+01,7.01E+03,7.85E-02,2.11E+01,7.01E+03,5.18E-02,2.15E+01,7.01E+03,2.76E-02
1.91E+01,7.02E+03,7.82E-02,2.11E+01,7.02E+03,5.19E-02,2.15E+01,7.02E+03,2.75E-02
1.92E+01,7.02E+03,7.81E-02,2.11E+01,7.02E+03,5.20E-02,2.15E+01,7.02E+03,2.73E-02
1.92E+01,7.03E+03,7.79E-02,2.11E+01,7.03E+03,5.21E-02,2.15E+01,7.03E+03,2.71E-02
1.92E+01,7.03E+03,7.76E-02,2.12E+01,7.03E+03,5.21E-02,2.15E+01,7.03E+03,2.69E-02
1.92E+01,7.04E+03,7.72E-02,2.12E+01,7.04E+03,5.20E-02,2.15E+01,7.04E+03,2.67E-02
1.92E+01,7.04E+03,7.70E-02,2.12E+01,7.04E+03,5.18E-02,2.16E+01,7.04E+03,2.64E-02
1.92E+01,7.05E+03,7.68E-02,2.12E+01,7.05E+03,5.15E-02,2.16E+01,7.05E+03,2.61E-02
1.92E+01,7.05E+03,7.67E-02,2.12E+01,7.05E+03,5.12E-02,2.16E+01,7.05E+03,2.59E-02
1.93E+01,7.06E+03,7.65E-02,2.12E+01,7.06E+03,5.07E-02,2.16E+01,7.06E+03,2.56E-02
1.93E+01,7.06E+03,7.66E-02,2.13E+01,7.06E+03,5.02E-02,2.16E+01,7.06E+03,2.54E-02
1.93E+01,7.07E+03,7.66E-02,2.13E+01,7.07E+03,4.97E-02,2.16E+01,7.07E+03,2.53E-02
1.93E+01,7.07E+03,7.66E-02,2.13E+01,7.07E+03,4.93E-02,2.17E+01,7.07E+03,2.52E-02
1.93E+01,7.08E+03,7.66E-02,2.13E+01,7.08E+03,4.90E-02,2.17E+01,7.08E+03,2.52E-02
1.93E+01,7.08E+03,7.64E-02,2.13E+01,7.08E+03,4.87E-02,2.17E+01,7.08E+03,2.51E-02
1.93E+01,7.09E+03,7.63E-02,2.13E+01,7.09E+03,4.83E-02,2.17E+01,7.09E+03,2.52E-02
1.93E+01,7.09E+03,7.61E-02,2.13E+01,7.09E+03,4.81E-02,2.17E+01,7.09E+03,2.51E-02
1.94E+01,7.10E+03,7.58E-02,2.14E+01,7.10E+03,4.79E-02,2.17E+01,7.10E+03,2.51E-02
1.94E+01,7.10E+03,7.57E-02,2.14E+01,7.10E+03,4.76E-02,2.17E+01,7.10E+03,2.50E-02
1.94E+01,7.11E+03,7.56E-02,2.14E+01,7.11E+03,4.75E-02,2.18E+01,7.11E+03,2.50E-02
1.94E+01,7.11E+03,7.56E-02,2.14E+01,7.11E+03,4.74E-02,2.18E+01,7.11E+03,2.52E-02
1.94E+01,7.12E+03,7.56E-02,2.14E+01,7.12E+03,4.74E-02,2.18E+01,7.12E+03,2.53E-02
1.94E+01,7.12E+03,7.56E-02,2.14E+01,7.12E+03,4.73E-02,2.18E+01,7.12E+03,2.56E-02
1.94E+01,7.13E+03,7.56E-02,2.14E+01,7.13E+03,4.74E-02,2.18E+01,7.13E+03,2.58E-02
1.95E+01,7.13E+03,7.60E-02,2.15E+01,7.13E+03,4.77E-02,2.18E+01,7.13E+03,2.60E-02
1.95E+01,7.14E+03,7.64E-02,2.15E+01,7.14E+03,4.82E-02,2.19E+01,7.14E+03,2.61E-02
1.95E+01,7.14E+03,7.70E-02,2.15E+01,7.14E+03,4.86E-02,2.19E+01,7.14E+03,2.62E-02
1.95E+01,7.15E+03,7.74E-02,2.15E+01,7.15E+03,4.91E-02,2.19E+01,7.15E+03,2.62E-02
1.95E+01,7.15E+03,7.79E-02,2.15E+01,7.15E+03,4.95E-02,2.19E+01,7.15E+03,2.62E-02
1.95E+01,7.16E+03,7.84E-02,2.15E+01,7.16E+03,4.98E-02,2.19E+01,7.16E+03,2.62E-02
1.95E+01,7.16E+03,7.89E-02,2.16E+01,7.16E+03,5.02E-02,2.19E+01,7.16E+03,2.61E-02
1.96E+01,7.17E+03,7.94E-02,2.16E+01,7.17E+03,5.05E-02,2.19E+01,7.17E+03,2.59E-02
1.96E+01,7.17E+03,7.97E-02,2.16E+01,7.17E+03,5.06E-02,2.20E+01,7.17E+03,2.58E-02
1.96E+01,7.18E+03,8.00E-02,2.16E+01,7.18E+03,5.06E-02,2.20E+01,7.18E+03,2.57E-02
1.96E+01,7.18E+03,8.00E-02,2.16E+01,7.18E+03,5.05E-02,2.20E+01,7.18E+03,2.57E-02
1.96E+01,7.19E+03,7.99E-02,2.16E+01,7.19E+03,5.04E-02,2.20E+01,7.19E+03,2.56E-02
1.96E+01,7.19E+03,7.95E-02,2.16E+01,7.19E+03,5.01E-02,2.20E+01,7.19E+03,2.54E-02
1.96E+01,7.20E+03,7.91E-02,2.17E+01,7.20E+03,4.98E-02,2.20E+01,7.20E+03,2.51E-02
1.96E+01,7.20E+03,7.86E-02,2.17E+01,7.20E+03,4.93E-02,2.21E+01,7.20E+03,2.50E-02
1.97E+01,7.21E+03,7.82E-02,2.17E+01,7.21E+03,4.88E-02,2.21E+01,7.21E+03,2.50E-02
1.97E+01,7.21E+03,7.78E-02,2.17E+01,7.21E+03,4.82E-02,2.21E+01,7.21E+03,2.49E-02
1.97E+01,7.22E+03,7.74E-02,2.17E+01,7.22E+03,4.77E-02,2.21E+01,7.22E+03,2.49E-02
1.97E+01,7.22E+03,7.71E-02,2.17E+01,7.22E+03,4.73E-02,2.21E+01,7.22E+03,2.50E-02
1.97E+01,7.23E+03,7.66E-02,2.17E+01,7.23E+03,4.69E-02,2.21E+01,7.23E+03,2.51E-02
1.97E+01,7.23E+03,7.60E-02,2.18E+01,7.23E+03,4.65E-02,2.21E+01,7.23E+03,2.51E-02
1.97E+01,7.24E+03,7.53E-02,2.18E+01,7.24E+03,4.62E-02,2.22E+01,7.24E+03,2.51E-02
1.98E+01,7.24E+03,7.49E-02,2.18E+01,7.24E+03,4.60E-02,2.22E+01,7.24E+03,2.51E-02
1.98E+01,7.25E+03,7.46E-02,2.18E+01,7.25E+03,4.62E-02,2.22E+01,7.25E+03,2.51E-02
1.98E+01,7.25E+03,7.46E-02,2.18E+01,7.25E+03,4.65E-02,2.22E+01,7.25E+03,2.50E-02
1.98E+01,7.26E+03,7.48E-02,2.18E+01,7.26E+03,4.68E-02,2.22E+01,7.26E+03,2.49E-02
1.98E+01,7.26E+03,7.50E-02,2.19E+01,7.26E+03,4.73E-02,2.22E+01,7.26E+03,2.47E-02
1.98E+01,7.27E+03,7.52E-02,2.19E+01,7.27E+03,4.78E-02,2.23E+01,7.27E+03,2.45E-02
1.98E+01,7.27E+03,7.55E-02,2.19E+01,7.27E+03,4.82E-02,2.23E+01,7.27E+03,2.44E-02
1.99E+01,7.28E+03,7.60E-02,2.19E+01,7.28E+03,4.84E-02,2.23E+01,7.28E+03,2.42E-02
1.99E+01,7.28E+03,7.66E-02,2.19E+01,7.28E+03,4.84E-02,2.23E+01,7.28E+03,2.40E-02
1.99E+01,7.29E+03,7.72E-02,2.19E+01,7.29E+03,4.84E-02,2.23E+01,7.29E+03,2.38E-02
1.99E+01,7.29E+03,7.79E-02,2.19E+01,7.29E+03,4.82E-02,2.23E+01,7.29E+03,2.35E-02
1.99E+01,7.30E+03,7.85E-02,2.20E+01,7.30E+03,4.82E-02,2.23E+01,7.30E+03,2.32E-02
1.99E+01,7.30E+03,7.90E-02,2.20E+01,7.30E+03,4.81E-02,2.24E+01,7.30E+03,2.31E-02
1.99E+01,7.31E+03,7.93E-02,2.20E+01,7.31E+03,4.80E-02,2.24E+01,7.31E+03,2.30E-02
1.99E+01,7.31E+03,7.95E-02,2.20E+01,7.31E+03,4.77E-02,2.24E+01,7.31E+03,2.29E-02
2.00E+01,7.32E+03,7.95E-02,2.20E+01,7.32E+03,4.75E-02,2.24E+01,7.32E+03,2.28E-02
2.00E+01,7.32E+03,7.93E-02,2.20E+01,7.32E+03,4.72E-02,2.24E+01,7.32E+03,2.29E-02
2.00E+01,7.33E+03,7.88E-02,2.21E+01,7.33E+03,4.68E-02,2.24E+01,7.33E+03,2.30E-02
2.00E+01,7.33E+03,7.83E-02,2.21E+01,7.33E+03,4.64E-02,2.25E+01,7.33E+03,2.31E-02
2.00E+01,7.34E+03,7.76E-02,2.21E+01,7.34E+03,4.62E-02,2.25E+01,7.34E+03,2.32E-02
2.00E+01,7.34E+03,7.71E-02,2.21E+01,7.34E+03,4.63E-02,2.25E+01,7.34E+03,2.32E-02
2.00E+01,7.35E+03,7.64E-02,2.21E+01,7.35E+03,4.64E-02,2.25E+01,7.35E+03,2.33E-02
2.01E+01,7.35E+03,7.59E-02,2.21E+01,7.35E+03,4.65E-02,2.25E+01,7.35E+03,2.35E-02
2.01E+01,7.36E+03,7.55E-02,2.21E+01,7.36E+03,4.67E-02,2.25E+01,7.36E+03,2.37E-02
2.01E+01,7.36E+03,7.50E-02,2.22E+01,7.36E+03,4.70E-02,2.25E+01,7.36E+03,2.38E-02
2.01E+01,7.37E+03,7.45E-02,2.22E+01,7.37E+03,4.73E-02,2.26E+01,7.37E+03,2.39E-02
2.01E+01,7.37E+03,7.42E-02,2.22E+01,7.37E+03,4.74E-02,2.26E+01,7.37E+03,2.41E-02
2.01E+01,7.38E+03,7.42E-02,2.22E+01,7.38E+03,4.77E-02,2.26E+01,7.38E+03,2.42E-02
2.01E+01,7.38E+03,7.44E-02,2.22E+01,7.38E+03,4.78E-02,2.26E+01,7.38E+03,2.43E-02
2.02E+01,7.39E+03,7.48E-02,2.22E+01,7.39E+03,4.79E-02,2.26E+01,7.39E+03,2.44E-02
2.02E+01,7.39E+03,7.53E-02,2.22E+01,7.39E+03,4.77E-02,2.26E+01,7.39E+03,2.45E-02
2.02E+01,7.40E+03,7.57E-02,2.23E+01,7.40E+03,4.73E-02,2.27E+01,7.40E+03,2.45E-02
2.02E+01,7.40E+03,7.60E-02,2.23E+01,7.40E+03,4.71E-02,2.27E+01,7.40E+03,2.44E-02
2.02E+01,7.41E+03,7.62E-02,2.23E+01,7.41E+03,4.69E-02,2.27E+01,7.41E+03,2.43E-02
2.02E+01,7.41E+03,7.63E-02,2.23E+01,7.41E+03,4.69E-02,2.27E+01,7.41E+03,2.43E-02
2.02E+01,7.42E+03,7.64E-02,2.23E+01,7.42E+03,4.68E-02,2.27E+01,7.42E+03,2.44E-02
2.02E+01,7.42E+03,7.63E-02,2.23E+01,7.42E+03,4.66E-02,2.27E+01,7.42E+03,2.45E-02
2.03E+01,7.43E+03,7.62E-02,2.24E+01,7.43E+03,4.63E-02,2.27E+01,7.43E+03,2.47E-02
2.03E+01,7.43E+03,7.59E-02,2.24E+01,7.43E+03,4.60E-02,2.28E+01,7.43E+03,2.48E-02
2.03E+01,7.44E+03,7.57E-02,2.24E+01,7.44E+03,4.55E-02,2.28E+01,7.44E+03,2.50E-02
2.03E+01,7.44E+03,7.55E-02,2.24E+01,7.44E+03,4.52E-02,2.28E+01,7.44E+03,2.51E-02
2.03E+01,7.45E+03,7.52E-02,2.24E+01,7.45E+03,4.49E-02,2.28E+01,7.45E+03,2.52E-02
2.03E+01,7.45E+03,7.49E-02,2.24E+01,7.45E+03,4.45E-02,2.28E+01,7.45E+03,2.52E-02
2.03E+01,7.46E+03,7.46E-02,2.24E+01,7.46E+03,4.42E-02,2.28E+01,7.46E+03,2.52E-02
2.04E+01,7.46E+03,7.42E-02,2.25E+01,7.46E+03,4.38E-02,2.28E+01,7.46E+03,2.52E-02
2.04E+01,7.47E+03,7.39E-02,2.25E+01,7.47E+03,4.36E-02,2.29E+01,7.47E+03,2.52E-02
2.04E+01,7.47E+03,7.35E-02,2.25E+01,7.47E+03,4.33E-02,2.29E+01,7.47E+03,2.52E-02
2.04E+01,7.48E+03,7.33E-02,2.25E+01,7.48E+03,4.29E-02,2.29E+01,7.48E+03,2.52E-02
2.04E+01,7.48E+03,7.31E-02,2.25E+01,7.48E+03,4.26E-02,2.29E+01,7.48E+03,2.52E-02
2.04E+01,7.49E+03,7.30E-02,2.25E+01,7.49E+03,4.24E-02,2.29E+01,7.49E+03,2.51E-02
2.04E+01,7.49E+03,7.29E-02,2.25E+01,7.49E+03,4.24E-02,2.29E+01,7.49E+03,2.51E-02
2.05E+01,7.50E+03,7.31E-02,2.26E+01,7.50E+03,4.22E-02,2.30E+01,7.50E+03,2.49E-02
2.05E+01,7.50E+03,7.35E-02,2.26E+01,7.50E+03,4.21E-02,2.30E+01,7.50E+03,2.47E-02
2.05E+01,7.51E+03,7.39E-02,2.26E+01,7.51E+03,4.21E-02,2.30E+01,7.51E+03,2.45E-02
2.05E+01,7.51E+03,7.44E-02,2.26E+01,7.51E+03,4.23E-02,2.30E+01,7.51E+03,2.43E-02
2.05E+01,7.52E+03,7.50E-02,2.26E+01,7.52E+03,4.27E-02,2.30E+01,7.52E+03,2.40E-02
2.05E+01,7.52E+03,7.56E-02,2.26E+01,7.52E+03,4.32E-02,2.30E+01,7.52E+03,2.38E-02
2.05E+01,7.53E+03,7.60E-02,2.27E+01,7.53E+03,4.36E-02,2.30E+01,7.53E+03,2.35E-02
2.05E+01,7.53E+03,7.64E-02,2.27E+01,7.53E+03,4.39E-02,2.31E+01,7.53E+03,2.33E-02
2.06E+01,7.54E+03,7.66E-02,2.27E+01,7.54E+03,4.42E-02,2.31E+01,7.54E+03,2.32E-02
2.06E+01,7.54E+03,7.67E-02,2.27E+01,7.54E+03,4.45E-02,2.31E+01,7.54E+03,2.32E-02
2.06E+01,7.55E+03,7.67E-02,2.27E+01,7.55E+03,4.47E-02,2.31E+01,7.55E+03,2.31E-02
2.06E+01,7.55E+03,7.65E-02,2.27E+01,7.55E+03,4.49E-02,2.31E+01,7.55E+03,2.30E-02
2.06E+01,7.56E+03,7.63E-02,2.27E+01,7.56E+03,4.52E-02,2.31E+01,7.56E+03,2.30E-02
2.06E+01,7.56E+03,7.60E-02,2.28E+01,7.56E+03,4.54E-02,2.32E+01,7.56E+03,2.30E-02
2.06E+01,7.57E+03,7.58E-02,2.28E+01,7.57E+03,4.57E-02,2.32E+01,7.57E+03,2.30E-02
2.07E+01,7.57E+03,7.57E-02,2.28E+01,7.57E+03,4.60E-02,2.32E+01,7.57E+03,2.30E-02
2.07E+01,7.58E+03,7.54E-02,2.28E+01,7.58E+03,4.61E-02,2.32E+01,7.58E+03,2.29E-02
2.07E+01,7.58E+03,7.52E-02,2.28E+01,7.58E+03,4.63E-02,2.32E+01,7.58E+03,2.29E-02
2.07E+01,7.59E+03,7.49E-02,2.28E+01,7.59E+03,4.64E-02,2.32E+01,7.59E+03,2.29E-02
2.07E+01,7.59E+03,7.47E-02,2.28E+01,7.59E+03,4.65E-02,2.32E+01,7.59E+03,2.29E-02
2.07E+01,7.60E+03,7.44E-02,2.29E+01,7.60E+03,4.65E-02,2.33E+01,7.60E+03,2.30E-02
2.07E+01,7.60E+03,7.40E-02,2.29E+01,7.60E+03,4.65E-02,2.33E+01,7.60E+03,2.31E-02
2.08E+01,7.61E+03,7.36E-02,2.29E+01,7.61E+03,4.66E-02,2.33E+01,7.61E+03,2.31E-02
2.08E+01,7.61E+03,7.30E-02,2.29E+01,7.61E+03,4.66E-02,2.33E+01,7.61E+03,2.31E-02
2.08E+01,7.62E+03,7.25E-02,2.29E+01,7.62E+03,4.65E-02,2.33E+01,7.62E+03,2.31E-02
2.08E+01,7.62E+03,7.19E-02,2.29E+01,7.62E+03,4.64E-02,2.33E+01,7.62E+03,2.30E-02
2.08E+01,7.63E+03,7.14E-02,2.30E+01,7.63E+03,4.63E-02,2.34E+01,7.63E+03,2.29E-02
2.08E+01,7.63E+03,7.13E-02,2.30E+01,7.63E+03,4.64E-02,2.34E+01,7.63E+03,2.28E-02
2.08E+01,7.64E+03,7.13E-02,2.30E+01,7.64E+03,4.64E-02,2.34E+01,7.64E+03,2.26E-02
2.08E+01,7.64E+03,7.15E-02,2.30E+01,7.64E+03,4.64E-02,2.34E+01,7.64E+03,2.24E-02
2.09E+01,7.65E+03,7.19E-02,2.30E+01,7.65E+03,4.64E-02,2.34E+01,7.65E+03,2.24E-02
2.09E+01,7.65E+03,7.25E-02,2.30E+01,7.65E+03,4.65E-02,2.34E+01,7.65E+03,2.24E-02
2.09E+01,7.66E+03,7.29E-02,2.30E+01,7.66E+03,4.66E-02,2.34E+01,7.66E+03,2.23E-02
2.09E+01,7.66E+03,7.32E-02,2.31E+01,7.66E+03,4.66E-02,2.35E+01,7.66E+03,2.23E-02
2.09E+01,7.67E+03,7.36E-02,2.31E+01,7.67E+03,4.66E-02,2.35E+01,7.67E+03,2.23E-02
2.09E+01,7.67E+03,7.40E-02,2.31E+01,7.67E+03,4.66E-02,2.35E+01,7.67E+03,2.23E-02
2.09E+01,7.68E+03,7.43E-02,2.31E+01,7.68E+03,4.66E-02,2.35E+01,7.68E+03,2.24E-02
2.10E+01,7.68E+03,7.46E-02,2.31E+01,7.68E+03,4.66E-02,2.35E+01,7.68E+03,2.24E-02
2.10E+01,7.69E+03,7.47E-02,2.31E+01,7.69E+03,4.64E-02,2.35E+01,7.69E+03,2.24E-02
2.10E+01,7.69E+03,7.48E-02,2.31E+01,7.69E+03,4.62E-02,2.36E+01,7.69E+03,2.24E-02
2.10E+01,7.70E+03,7.49E-02,2.32E+01,7.70E+03,4.60E-02,2.36E+01,7.70E+03,2.24E-02
2.10E+01,7.70E+03,7.48E-02,2.32E+01,7.70E+03,4.58E-02,2.36E+01,7.70E+03,2.24E-02
2.10E+01,7.71E+03,7.47E-02,2.32E+01,7.71E+03,4.56E-02,2.36E+01,7.71E+03,2.24E-02
2.10E+01,7.71E+03,7.47E-02,2.32E+01,7.71E+03,4.54E-02,2.36E+01,7.71E+03,2.24E-02
2.11E+01,7.72E+03,7.46E-02,2.32E+01,7.72E+03,4.52E-02,2.36E+01,7.72E+03,2.23E-02
2.11E+01,7.72E+03,7.45E-02,2.32E+01,7.72E+03,4.50E-02,2.36E+01,7.72E+03,2.22E-02
2.11E+01,7.73E+03,7.42E-02,2.33E+01,7.73E+03,4.48E-02,2.37E+01,7.73E+03,2.21E-02
2.11E+01,7.73E+03,7.38E-02,2.33E+01,7.73E+03,4.45E-02,2.37E+01,7.73E+03,2.20E-02
2.11E+01,7.74E+03,7.33E-02,2.33E+01,7.74E+03,4.41E-02,2.37E+01,7.74E+03,2.19E-02
2.11E+01,7.74E+03,7.28E-02,2.33E+01,7.74E+03,4.38E-02,2.37E+01,7.74E+03,2.19E-02
2.11E+01,7.75E+03,7.23E-02,2.33E+01,7.75E+03,4.35E-02,2.37E+01,7.75E+03,2.19E-02
2.11E+01,7.75E+03,7.17E-02,2.33E+01,7.75E+03,4.33E-02,2.37E+01,7.75E+03,2.17E-02
2.12E+01,7.76E+03,7.11E-02,2.33E+01,7.76E+03,4.29E-02,2.38E+01,7.76E+03,2.17E-02
2.12E+01,7.76E+03,7.10E-02,2.34E+01,7.76E+03,4.25E-02,2.38E+01,7.76E+03,2.16E-02
2.12E+01,7.77E+03,7.09E-02,2.34E+01,7.77E+03,4.20E-02,2.38E+01,7.77E+03,2.15E-02
2.12E+01,7.77E+03,7.10E-02,2.34E+01,7.77E+03,4.15E-02,2.38E+01,7.77E+03,2.14E-02
2.12E+01,7.78E+03,7.13E-02,2.34E+01,7.78E+03,4.10E-02,2.38E+01,7.78E+03,2.14E-02
2.12E+01,7.78E+03,7.17E-02,2.34E+01,7.78E+03,4.05E-02,2.38E+01,7.78E+03,2.14E-02
2.12E+01,7.79E+03,7.22E-02,2.34E+01,7.79E+03,4.01E-02,2.38E+01,7.79E+03,2.15E-02
2.13E+01,7.79E+03,7.25E-02,2.34E+01,7.79E+03,3.98E-02,2.39E+01,7.79E+03,2.16E-02
2.13E+01,7.80E+03,7.26E-02,2.35E+01,7.80E+03,3.96E-02,2.39E+01,7.80E+03,2.17E-02
2.13E+01,7.80E+03,7.30E-02,2.35E+01,7.80E+03,3.96E-02,2.39E+01,7.80E+03,2.17E-02
2.13E+01,7.81E+03,7.33E-02,2.35E+01,7.81E+03,3.96E-02,2.39E+01,7.81E+03,2.17E-02
2.13E+01,7.81E+03,7.35E-02,2.35E+01,7.81E+03,3.97E-02,2.39E+01,7.81E+03,2.18E-02
2.13E+01,7.82E+03,7.37E-02,2.35E+01,7.82E+03,3.99E-02,2.39E+01,7.82E+03,2.19E-02
2.13E+01,7.82E+03,7.38E-02,2.35E+01,7.82E+03,4.00E-02,2.40E+01,7.82E+03,2.21E-02
2.14E+01,7.83E+03,7.39E-02,2.36E+01,7.83E+03,4.02E-02,2.40E+01,7.83E+03,2.22E-02
2.14E+01,7.83E+03,7.38E-02,2.36E+01,7.83E+03,4.04E-02,2.40E+01,7.83E+03,2.23E-02
2.14E+01,7.84E+03,7.36E-02,2.36E+01,7.84E+03,4.08E-02,2.40E+01,7.84E+03,2.24E-02
2.14E+01,7.84E+03,7.32E-02,2.36E+01,7.84E+03,4.10E-02,2.40E+01,7.84E+03,2.25E-02
2.14E+01,7.85E+03,7.28E-02,2.36E+01,7.85E+03,4.12E-02,2.40E+01,7.85E+03,2.26E-02
2.14E+01,7.85E+03,7.23E-02,2.36E+01,7.85E+03,4.12E-02,2.40E+01,7.85E+03,2.27E-02
2.14E+01,7.86E+03,7.18E-02,2.36E+01,7.86E+03,4.13E-02,2.41E+01,7.86E+03,2.28E-02
2.14E+01,7.86E+03,7.12E-02,2.37E+01,7.86E+03,4.13E-02,2.41E+01,7.86E+03,2.28E-02
2.15E+01,7.87E+03,7.07E-02,2.37E+01,7.87E+03,4.13E-02,2.41E+01,7.87E+03,2.29E-02
2.15E+01,7.87E+03,7.01E-02,2.37E+01,7.87E+03,4.12E-02,2.41E+01,7.87E+03,2.29E-02
2.15E+01,7.88E+03,6.96E-02,2.37E+01,7.88E+03,4.11E-02,2.41E+01,7.88E+03,2.29E-02
2.15E+01,7.88E+03,6.92E-02,2.37E+01,7.88E+03,4.10E-02,2.41E+01,7.88E+03,2.29E-02
2.15E+01,7.89E+03,6.89E-02,2.37E+01,7.89E+03,4.10E-02,2.42E+01,7.89E+03,2.30E-02
2.15E+01,7.89E+03,6.86E-02,2.38E+01,7.89E+03,4.10E-02,2.42E+01,7.89E+03,2.30E-02
2.15E+01,7.90E+03,6.84E-02,2.38E+01,7.90E+03,4.12E-02,2.42E+01,7.90E+03,2.30E-02
2.16E+01,7.90E+03,6.84E-02,2.38E+01,7.90E+03,4.13E-02,2.42E+01,7.90E+03,2.29E-02
2.16E+01,7.91E+03,6.85E-02,2.38E+01,7.91E+03,4.15E-02,2.42E+01,7.91E+03,2.28E-02
2.16E+01,7.91E+03,6.88E-02,2.38E+01,7.91E+03,4.16E-02,2.42E+01,7.91E+03,2.27E-02
2.16E+01,7.92E+03,6.91E-02,2.38E+01,7.92E+03,4.16E-02,2.42E+01,7.92E+03,2.27E-02
2.16E+01,7.92E+03,6.96E-02,2.38E+01,7.92E+03,4.18E-02,2.43E+01,7.92E+03,2.27E-02
2.16E+01,7.93E+03,7.04E-02,2.39E+01,7.93E+03,4.19E-02,2.43E+01,7.93E+03,2.26E-02
2.16E+01,7.93E+03,7.11E-02,2.39E+01,7.93E+03,4.21E-02,2.43E+01,7.93E+03,2.25E-02
2.17E+01,7.94E+03,7.19E-02,2.39E+01,7.94E+03,4.23E-02,2.43E+01,7.94E+03,2.24E-02
2.17E+01,7.94E+03,7.26E-02,2.39E+01,7.94E+03,4.24E-02,2.43E+01,7.94E+03,2.23E-02
2.17E+01,7.95E+03,7.32E-02,2.39E+01,7.95E+03,4.24E-02,2.43E+01,7.95E+03,2.23E-02
2.17E+01,7.95E+03,7.37E-02,2.39E+01,7.95E+03,4.25E-02,2.44E+01,7.95E+03,2.22E-02
2.17E+01,7.96E+03,7.41E-02,2.39E+01,7.96E+03,4.27E-02,2.44E+01,7.96E+03,2.21E-02
2.17E+01,7.96E+03,7.44E-02,2.40E+01,7.96E+03,4.28E-02,2.44E+01,7.96E+03,2.20E-02
2.17E+01,7.97E+03,7.45E-02,2.40E+01,7.97E+03,4.28E-02,2.44E+01,7.97E+03,2.18E-02
2.17E+01,7.97E+03,7.45E-02,2.40E+01,7.97E+03,4.27E-02,2.44E+01,7.97E+03,2.17E-02
2.18E+01,7.98E+03,7.45E-02,2.40E+01,7.98E+03,4.26E-02,2.44E+01,7.98E+03,2.16E-02
2.18E+01,7.98E+03,7.44E-02,2.40E+01,7.98E+03,4.23E-02,2.44E+01,7.98E+03,2.14E-02
2.18E+01,7.99E+03,7.42E-02,2.40E+01,7.99E+03,4.20E-02,2.45E+01,7.99E+03,2.11E-02
2.18E+01,7.99E+03,7.39E-02,2.41E+01,7.99E+03,4.17E-02,2.45E+01,7.99E+03,2.09E-02
2.18E+01,8.00E+03,7.36E-02,2.41E+01,8.00E+03,4.14E-02,2.45E+01,8.00E+03,2.06E-02
2.18E+01,8.00E+03,7.33E-02,2.41E+01,8.00E+03,4.11E-02,2.45E+01,8.00E+03,2.04E-02
2.18E+01,8.01E+03,7.29E-02,2.41E+01,8.01E+03,4.08E-02,2.45E+01,8.01E+03,2.02E-02
2.19E+01,8.01E+03,7.25E-02,2.41E+01,8.01E+03,4.06E-02,2.45E+01,8.01E+03,2.01E-02
2.19E+01,8.02E+03,7.20E-02,2.41E+01,8.02E+03,4.05E-02,2.45E+01,8.02E+03,1.99E-02
2.19E+01,8.02E+03,7.14E-02,2.41E+01,8.02E+03,4.05E-02,2.46E+01,8.02E+03,1.98E-02
2.19E+01,8.03E+03,7.07E-02,2.42E+01,8.03E+03,4.05E-02,2.46E+01,8.03E+03,1.97E-02
2.19E+01,8.03E+03,7.01E-02,2.42E+01,8.03E+03,4.05E-02,2.46E+01,8.03E+03,1.97E-02
2.19E+01,8.04E+03,6.97E-02,2.42E+01,8.04E+03,4.05E-02,2.46E+01,8.04E+03,1.97E-02
2.19E+01,8.04E+03,6.95E-02,2.42E+01,8.04E+03,4.05E-02,2.46E+01,8.04E+03,1.99E-02
2.20E+01,8.05E+03,6.93E-02,2.42E+01,8.05E+03,4.05E-02,2.46E+01,8.05E+03,2.01E-02
2.20E+01,8.05E+03,6.91E-02,2.42E+01,8.05E+03,4.06E-02,2.47E+01,8.05E+03,2.03E-02
2.20E+01,8.06E+03,6.93E-02,2.42E+01,8.06E+03,4.06E-02,2.47E+01,8.06E+03,2.04E-02
2.20E+01,8.06E+03,6.95E-02,2.43E+01,8.06E+03,4.07E-02,2.47E+01,8.06E+03,2.05E-02
2.20E+01,8.07E+03,6.98E-02,2.43E+01,8.07E+03,4.08E-02,2.47E+01,8.07E+03,2.07E-02
2.20E+01,8.07E+03,7.00E-02,2.43E+01,8.07E+03,4.08E-02,2.47E+01,8.07E+03,2.07E-02
2.20E+01,8.08E+03,7.01E-02,2.43E+01,8.08E+03,4.08E-02,2.47E+01,8.08E+03,2.08E-02
2.20E+01,8.08E+03,7.01E-02,2.43E+01,8.08E+03,4.09E-02,2.47E+01,8.08E+03,2.10E-02
2.21E+01,8.09E+03,7.01E-02,2.43E+01,8.09E+03,4.10E-02,2.48E+01,8.09E+03,2.10E-02
2.21E+01,8.09E+03,7.00E-02,2.44E+01,8.09E+03,4.11E-02,2.48E+01,8.09E+03,2.11E-02
2.21E+01,8.10E+03,6.99E-02,2.44E+01,8.10E+03,4.13E-02,2.48E+01,8.10E+03,2.12E-02
2.21E+01,8.10E+03,6.98E-02,2.44E+01,8.10E+03,4.13E-02,2.48E+01,8.10E+03,2.11E-02
2.21E+01,8.11E+03,6.96E-02,2.44E+01,8.11E+03,4.13E-02,2.48E+01,8.11E+03,2.11E-02
2.21E+01,8.11E+03,6.94E-02,2.44E+01,8.11E+03,4.13E-02,2.48E+01,8.11E+03,2.11E-02
2.21E+01,8.12E+03,6.92E-02,2.44E+01,8.12E+03,4.12E-02,2.49E+01,8.12E+03,2.10E-02
2.22E+01,8.12E+03,6.90E-02,2.44E+01,8.12E+03,4.11E-02,2.49E+01,8.12E+03,2.09E-02
2.22E+01,8.13E+03,6.89E-02,2.45E+01,8.13E+03,4.09E-02,2.49E+01,8.13E+03,2.08E-02
2.22E+01,8.13E+03,6.88E-02,2.45E+01,8.13E+03,4.07E-02,2.49E+01,8.13E+03,2.08E-02
2.22E+01,8.14E+03,6.87E-02,2.45E+01,8.14E+03,4.05E-02,2.49E+01,8.14E+03,2.08E-02
2.22E+01,8.14E+03,6.85E-02,2.45E+01,8.14E+03,4.05E-02,2.49E+01,8.14E+03,2.07E-02
2.22E+01,8.15E+03,6.82E-02,2.45E+01,8.15E+03,4.06E-02,2.49E+01,8.15E+03,2.07E-02
2.22E+01,8.15E+03,6.80E-02,2.45E+01,8.15E+03,4.07E-02,2.50E+01,8.15E+03,2.06E-02
2.23E+01,8.16E+03,6.77E-02,2.45E+01,8.16E+03,4.06E-02,2.50E+01,8.16E+03,2.05E-02
2.23E+01,8.16E+03,6.74E-02,2.46E+01,8.16E+03,4.04E-02,2.50E+01,8.16E+03,2.04E-02
2.23E+01,8.17E+03,6.71E-02,2.46E+01,8.17E+03,4.03E-02,2.50E+01,8.17E+03,2.03E-02
2.23E+01,8.17E+03,6.67E-02,2.46E+01,8.17E+03,4.03E-02,2.50E+01,8.17E+03,2.01E-02
2.23E+01,8.18E+03,6.63E-02,2.46E+01,8.18E+03,4.02E-02,2.50E+01,8.18E+03,2.00E-02
2.23E+01,8.18E+03,6.61E-02,2.46E+01,8.18E+03,4.01E-02,2.51E+01,8.18E+03,1.99E-02
2.23E+01,8.19E+03,6.60E-02,2.46E+01,8.19E+03,3.99E-02,2.51E+01,8.19E+03,1.99E-02
2.24E+01,8.19E+03,6.59E-02,2.47E+01,8.19E+03,4.00E-02,2.51E+01,8.19E+03,1.99E-02
2.24E+01,8.20E+03,6.59E-02,2.47E+01,8.20E+03,4.01E-02,2.51E+01,8.20E+03,1.98E-02
2.24E+01,8.20E+03,6.61E-02,2.47E+01,8.20E+03,4.02E-02,2.51E+01,8.20E+03,1.97E-02
2.24E+01,8.21E+03,6.63E-02,2.47E+01,8.21E+03,4.01E-02,2.51E+01,8.21E+03,1.96E-02
2.24E+01,8.21E+03,6.67E-02,2.47E+01,8.21E+03,4.00E-02,2.51E+01,8.21E+03,1.95E-02
2.24E+01,8.22E+03,6.70E-02,2.47E+01,8.22E+03,3.98E-02,2.52E+01,8.22E+03,1.93E-02
2.24E+01,8.22E+03,6.73E-02,2.47E+01,8.22E+03,3.97E-02,2.52E+01,8.22E+03,1.92E-02
2.24E+01,8.23E+03,6.77E-02,2.48E+01,8.23E+03,3.95E-02,2.52E+01,8.23E+03,1.91E-02
2.25E+01,8.23E+03,6.81E-02,2.48E+01,8.23E+03,3.93E-02,2.52E+01,8.23E+03,1.90E-02
2.25E+01,8.24E+03,6.83E-02,2.48E+01,8.24E+03,3.91E-02,2.52E+01,8.24E+03,1.89E-02
2.25E+01,8.24E+03,6.85E-02,2.48E+01,8.24E+03,3.89E-02,2.52E+01,8.24E+03,1.89E-02
2.25E+01,8.25E+03,6.87E-02,2.48E+01,8.25E+03,3.86E-02,2.53E+01,8.25E+03,1.89E-02
2.25E+01,8.25E+03,6.92E-02,2.48E+01,8.25E+03,3.83E-02,2.53E+01,8.25E+03,1.89E-02
2.25E+01,8.26E+03,6.96E-02,2.48E+01,8.26E+03,3.81E-02,2.53E+01,8.26E+03,1.90E-02
2.25E+01,8.26E+03,6.99E-02,2.49E+01,8.26E+03,3.81E-02,2.53E+01,8.26E+03,1.91E-02
2.26E+01,8.27E+03,7.01E-02,2.49E+01,8.27E+03,3.82E-02,2.53E+01,8.27E+03,1.91E-02
2.26E+01,8.27E+03,7.02E-02,2.49E+01,8.27E+03,3.83E-02,2.53E+01,8.27E+03,1.91E-02
2.26E+01,8.28E+03,7.02E-02,2.49E+01,8.28E+03,3.85E-02,2.53E+01,8.28E+03,1.92E-02
2.26E+01,8.28E+03,7.01E-02,2.49E+01,8.28E+03,3.85E-02,2.54E+01,8.28E+03,1.92E-02
2.26E+01,8.29E+03,7.00E-02,2.49E+01,8.29E+03,3.86E-02,2.54E+01,8.29E+03,1.92E-02
2.26E+01,8.29E+03,7.00E-02,2.50E+01,8.29E+03,3.86E-02,2.54E+01,8.29E+03,1.93E-02
2.26E+01,8.30E+03,6.99E-02,2.50E+01,8.30E+03,3.86E-02,2.54E+01,8.30E+03,1.94E-02
2.27E+01,8.30E+03,6.98E-02,2.50E+01,8.30E+03,3.86E-02,2.54E+01,8.30E+03,1.96E-02
2.27E+01,8.31E+03,6.95E-02,2.50E+01,8.31E+03,3.87E-02,2.54E+01,8.31E+03,1.98E-02
2.27E+01,8.31E+03,6.92E-02,2.50E+01,8.31E+03,3.89E-02,2.55E+01,8.31E+03,2.00E-02
2.27E+01,8.32E+03,6.88E-02,2.50E+01,8.32E+03,3.91E-02,2.55E+01,8.32E+03,2.01E-02
2.27E+01,8.32E+03,6.83E-02,2.50E+01,8.32E+03,3.92E-02,2.55E+01,8.32E+03,2.02E-02
2.27E+01,8.33E+03,6.79E-02,2.51E+01,8.33E+03,3.93E-02,2.55E+01,8.33E+03,2.03E-02
2.27E+01,8.33E+03,6.74E-02,2.51E+01,8.33E+03,3.94E-02,2.55E+01,8.33E+03,2.03E-02
2.27E+01,8.34E+03,6.70E-02,2.51E+01,8.34E+03,3.96E-02,2.55E+01,8.34E+03,2.03E-02
2.28E+01,8.34E+03,6.67E-02,2.51E+01,8.34E+03,3.96E-02,2.55E+01,8.34E+03,2.03E-02
2.28E+01,8.35E+03,6.63E-02,2.51E+01,8.35E+03,3.97E-02,2.56E+01,8.35E+03,2.03E-02
2.28E+01,8.35E+03,6.60E-02,2.51E+01,8.35E+03,3.97E-02,2.56E+01,8.35E+03,2.03E-02
2.28E+01,8.36E+03,6.57E-02,2.51E+01,8.36E+03,3.98E-02,2.56E+01,8.36E+03,2.04E-02
2.28E+01,8.36E+03,6.53E-02,2.52E+01,8.36E+03,3.97E-02,2.56E+01,8.36E+03,2.04E-02
2.28E+01,8.37E+03,6.50E-02,2.52E+01,8.37E+03,3.97E-02,2.56E+01,8.37E+03,2.05E-02
2.28E+01,8.37E+03,6.47E-02,2.52E+01,8.37E+03,3.96E-02,2.56E+01,8.37E+03,2.05E-02
2.29E+01,8.38E+03,6.44E-02,2.52E+01,8.38E+03,3.94E-02,2.57E+01,8.38E+03,2.05E-02
2.29E+01,8.38E+03,6.43E-02,2.52E+01,8.38E+03,3.92E-02,2.57E+01,8.38E+03,2.05E-02
2.29E+01,8.39E+03,6.43E-02,2.52E+01,8.39E+03,3.90E-02,2.57E+01,8.39E+03,2.03E-02
2.29E+01,8.39E+03,6.44E-02,2.53E+01,8.39E+03,3.89E-02,2.57E+01,8.39E+03,2.02E-02
2.29E+01,8.40E+03,6.47E-02,2.53E+01,8.40E+03,3.88E-02,2.57E+01,8.40E+03,2.00E-02
2.29E+01,8.40E+03,6.50E-02,2.53E+01,8.40E+03,3.89E-02,2.57E+01,8.40E+03,1.98E-02
2.29E+01,8.41E+03,6.52E-02,2.53E+01,8.41E+03,3.89E-02,2.57E+01,8.41E+03,1.97E-02
2.30E+01,8.41E+03,6.53E-02,2.53E+01,8.41E+03,3.89E-02,2.58E+01,8.41E+03,1.96E-02
2.30E+01,8.42E+03,6.54E-02,2.53E+01,8.42E+03,3.89E-02,2.58E+01,8.42E+03,1.96E-02
2.30E+01,8.42E+03,6.55E-02,2.53E+01,8.42E+03,3.88E-02,2.58E+01,8.42E+03,1.96E-02
2.30E+01,8.43E+03,6.57E-02,2.54E+01,8.43E+03,3.86E-02,2.58E+01,8.43E+03,1.94E-02
2.30E+01,8.43E+03,6.59E-02,2.54E+01,8.43E+03,3.86E-02,2.58E+01,8.43E+03,1.93E-02
2.30E+01,8.44E+03,6.61E-02,2.54E+01,8.44E+03,3.85E-02,2.58E+01,8.44E+03,1.91E-02
2.30E+01,8.44E+03,6.61E-02,2.54E+01,8.44E+03,3.84E-02,2.59E+01,8.44E+03,1.89E-02
2.30E+01,8.45E+03,6.61E-02,2.54E+01,8.45E+03,3.82E-02,2.59E+01,8.45E+03,1.87E-02
2.31E+01,8.45E+03,6.62E-02,2.54E+01,8.45E+03,3.80E-02,2.59E+01,8.45E+03,1.85E-02
2.31E+01,8.46E+03,6.62E-02,2.55E+01,8.46E+03,3.77E-02,2.59E+01,8.46E+03,1.84E-02
2.31E+01,8.46E+03,6.61E-02,2.55E+01,8.46E+03,3.74E-02,2.59E+01,8.46E+03,1.82E-02
2.31E+01,8.47E+03,6.60E-02,2.55E+01,8.47E+03,3.72E-02,2.59E+01,8.47E+03,1.81E-02
2.31E+01,8.47E+03,6.58E-02,2.55E+01,8.47E+03,3.69E-02,2.59E+01,8.47E+03,1.81E-02
2.31E+01,8.48E+03,6.57E-02,2.55E+01,8.48E+03,3.67E-02,2.60E+01,8.48E+03,1.81E-02
2.31E+01,8.48E+03,6.55E-02,2.55E+01,8.48E+03,3.64E-02,2.60E+01,8.48E+03,1.81E-02
2.32E+01,8.49E+03,6.54E-02,2.55E+01,8.49E+03,3.62E-02,2.60E+01,8.49E+03,1.81E-02
2.32E+01,8.49E+03,6.52E-02,2.56E+01,8.49E+03,3.59E-02,2.60E+01,8.49E+03,1.81E-02
2.32E+01,8.50E+03,6.51E-02,2.56E+01,8.50E+03,3.57E-02,2.60E+01,8.50E+03,1.80E-02
2.32E+01,8.50E+03,6.50E-02,2.56E+01,8.50E+03,3.54E-02,2.60E+01,8.50E+03,1.80E-02
2.32E+01,8.51E+03,6.50E-02,2.56E+01,8.51E+03,3.52E-02,2.60E+01,8.51E+03,1.80E-02
2.32E+01,8.51E+03,6.50E-02,2.56E+01,8.51E+03,3.50E-02,2.61E+01,8.51E+03,1.81E-02
2.32E+01,8.52E+03,6.49E-02,2.56E+01,8.52E+03,3.48E-02,2.61E+01,8.52E+03,1.81E-02
2.33E+01,8.52E+03,6.50E-02,2.56E+01,8.52E+03,3.47E-02,2.61E+01,8.52E+03,1.81E-02
2.33E+01,8.53E+03,6.53E-02,2.57E+01,8.53E+03,3.47E-02,2.61E+01,8.53E+03,1.82E-02
2.33E+01,8.53E+03,6.57E-02,2.57E+01,8.53E+03,3.48E-02,2.61E+01,8.53E+03,1.83E-02
2.33E+01,8.54E+03,6.61E-02,2.57E+01,8.54E+03,3.48E-02,2.61E+01,8.54E+03,1.83E-02
2.33E+01,8.54E+03,6.66E-02,2.57E+01,8.54E+03,3.50E-02,2.62E+01,8.54E+03,1.84E-02
2.33E+01,8.55E+03,6.70E-02,2.57E+01,8.55E+03,3.51E-02,2.62E+01,8.55E+03,1.83E-02
2.33E+01,8.55E+03,6.72E-02,2.57E+01,8.55E+03,3.52E-02,2.62E+01,8.55E+03,1.83E-02
2.33E+01,8.56E+03,6.74E-02,2.58E+01,8.56E+03,3.54E-02,2.62E+01,8.56E+03,1.82E-02
2.34E+01,8.56E+03,6.76E-02,2.58E+01,8.56E+03,3.55E-02,2.62E+01,8.56E+03,1.81E-02
2.34E+01,8.57E+03,6.78E-02,2.58E+01,8.57E+03,3.57E-02,2.62E+01,8.57E+03,1.81E-02
2.34E+01,8.57E+03,6.78E-02,2.58E+01,8.57E+03,3.59E-02,2.62E+01,8.57E+03,1.80E-02
2.34E+01,8.58E+03,6.78E-02,2.58E+01,8.58E+03,3.60E-02,2.63E+01,8.58E+03,1.79E-02
2.34E+01,8.58E+03,6.76E-02,2.58E+01,8.58E+03,3.62E-02,2.63E+01,8.58E+03,1.79E-02
2.34E+01,8.59E+03,6.74E-02,2.58E+01,8.59E+03,3.64E-02,2.63E+01,8.59E+03,1.79E-02
2.34E+01,8.59E+03,6.72E-02,2.59E+01,8.59E+03,3.66E-02,2.63E+01,8.59E+03,1.79E-02
2.35E+01,8.60E+03,6.71E-02,2.59E+01,8.60E+03,3.68E-02,2.63E+01,8.60E+03,1.79E-02
2.35E+01,8.60E+03,6.68E-02,2.59E+01,8.60E+03,3.68E-02,2.63E+01,8.60E+03,1.78E-02
2.35E+01,8.61E+03,6.65E-02,2.59E+01,8.61E+03,3.68E-02,2.64E+01,8.61E+03,1.78E-02
2.35E+01,8.61E+03,6.60E-02,2.59E+01,8.61E+03,3.68E-02,2.64E+01,8.61E+03,1.77E-02
2.35E+01,8.62E+03,6.55E-02,2.59E+01,8.62E+03,3.67E-02,2.64E+01,8.62E+03,1.76E-02
2.35E+01,8.62E+03,6.51E-02,2.59E+01,8.62E+03,3.67E-02,2.64E+01,8.62E+03,1.76E-02
2.35E+01,8.63E+03,6.47E-02,2.60E+01,8.63E+03,3.65E-02,2.64E+01,8.63E+03,1.75E-02
2.36E+01,8.63E+03,6.44E-02,2.60E+01,8.63E+03,3.64E-02,2.64E+01,8.63E+03,1.75E-02
2.36E+01,8.64E+03,6.42E-02,2.60E+01,8.64E+03,3.62E-02,2.64E+01,8.64E+03,1.75E-02
2.36E+01,8.64E+03,6.41E-02,2.60E+01,8.64E+03,3.60E-02,2.65E+01,8.64E+03,1.75E-02
2.36E+01,8.65E+03,6.39E-02,2.60E+01,8.65E+03,3.58E-02,2.65E+01,8.65E+03,1.76E-02
2.36E+01,8.65E+03,6.38E-02,2.60E+01,8.65E+03,3.57E-02,2.65E+01,8.65E+03,1.76E-02
2.36E+01,8.66E+03,6.36E-02,2.61E+01,8.66E+03,3.55E-02,2.65E+01,8.66E+03,1.76E-02
2.36E+01,8.66E+03,6.33E-02,2.61E+01,8.66E+03,3.55E-02,2.65E+01,8.66E+03,1.76E-02
2.36E+01,8.67E+03,6.30E-02,2.61E+01,8.67E+03,3.54E-02,2.65E+01,8.67E+03,1.77E-02
2.37E+01,8.67E+03,6.27E-02,2.61E+01,8.67E+03,3.54E-02,2.66E+01,8.67E+03,1.77E-02
2.37E+01,8.68E+03,6.25E-02,2.61E+01,8.68E+03,3.53E-02,2.66E+01,8.68E+03,1.77E-02
2.37E+01,8.68E+03,6.23E-02,2.61E+01,8.68E+03,3.52E-02,2.66E+01,8.68E+03,1.77E-02
2.37E+01,8.69E+03,6.21E-02,2.61E+01,8.69E+03,3.51E-02,2.66E+01,8.69E+03,1.77E-02
2.37E+01,8.69E+03,6.20E-02,2.62E+01,8.69E+03,3.50E-02,2.66E+01,8.69E+03,1.77E-02
2.37E+01,8.70E+03,6.20E-02,2.62E+01,8.70E+03,3.48E-02,2.66E+01,8.70E+03,1.76E-02
2.37E+01,8.70E+03,6.19E-02,2.62E+01,8.70E+03,3.47E-02,2.66E+01,8.70E+03,1.75E-02
2.38E+01,8.71E+03,6.18E-02,2.62E+01,8.71E+03,3.45E-02,2.67E+01,8.71E+03,1.75E-02
2.38E+01,8.71E+03,6.17E-02,2.62E+01,8.71E+03,3.43E-02,2.67E+01,8.71E+03,1.75E-02
2.38E+01,8.72E+03,6.16E-02,2.62E+01,8.72E+03,3.42E-02,2.67E+01,8.72E+03,1.75E-02
2.38E+01,8.72E+03,6.16E-02,2.62E+01,8.72E+03,3.41E-02,2.67E+01,8.72E+03,1.75E-02
2.38E+01,8.73E+03,6.17E-02,2.63E+01,8.73E+03,3.40E-02,2.67E+01,8.73E+03,1.75E-02
2.38E+01,8.73E+03,6.20E-02,2.63E+01,8.73E+03,3.39E-02,2.67E+01,8.73E+03,1.75E-02
2.38E+01,8.74E+03,6.23E-02,2.63E+01,8.74E+03,3.39E-02,2.68E+01,8.74E+03,1.75E-02
2.39E+01,8.74E+03,6.26E-02,2.63E+01,8.74E+03,3.40E-02,2.68E+01,8.74E+03,1.75E-02
2.39E+01,8.75E+03,6.28E-02,2.63E+01,8.75E+03,3.40E-02,2.68E+01,8.75E+03,1.74E-02
2.39E+01,8.75E+03,6.32E-02,2.63E+01,8.75E+03,3.40E-02,2.68E+01,8.75E+03,1.73E-02
2.39E+01,8.76E+03,6.35E-02,2.64E+01,8.76E+03,3.41E-02,2.68E+01,8.76E+03,1.73E-02
2.39E+01,8.76E+03,6.37E-02,2.64E+01,8.76E+03,3.42E-02,2.68E+01,8.76E+03,1.72E-02
2.39E+01,8.77E+03,6.38E-02,2.64E+01,8.77E+03,3.42E-02,2.68E+01,8.77E+03,1.72E-02
2.39E+01,8.77E+03,6.37E-02,2.64E+01,8.77E+03,3.43E-02,2.69E+01,8.77E+03,1.71E-02
2.39E+01,8.78E+03,6.36E-02,2.64E+01,8.78E+03,3.44E-02,2.69E+01,8.78E+03,1.71E-02
2.40E+01,8.78E+03,6.33E-02,2.64E+01,8.78E+03,3.45E-02,2.69E+01,8.78E+03,1.71E-02
2.40E+01,8.79E+03,6.29E-02,2.64E+01,8.79E+03,3.46E-02,2.69E+01,8.79E+03,1.71E-02
2.40E+01,8.79E+03,6.27E-02,2.65E+01,8.79E+03,3.47E-02,2.69E+01,8.79E+03,1.70E-02
2.40E+01,8.80E+03,6.24E-02,2.65E+01,8.80E+03,3.49E-02,2.69E+01,8.80E+03,1.70E-02
2.40E+01,8.80E+03,6.23E-02,2.65E+01,8.80E+03,3.50E-02,2.70E+01,8.80E+03,1.71E-02
2.40E+01,8.81E+03,6.24E-02,2.65E+01,8.81E+03,3.52E-02,2.70E+01,8.81E+03,1.71E-02
2.40E+01,8.81E+03,6.27E-02,2.65E+01,8.81E+03,3.53E-02,2.70E+01,8.81E+03,1.72E-02
2.41E+01,8.82E+03,6.30E-02,2.65E+01,8.82E+03,3.54E-02,2.70E+01,8.82E+03,1.72E-02
2.41E+01,8.82E+03,6.32E-02,2.65E+01,8.82E+03,3.55E-02,2.70E+01,8.82E+03,1.72E-02
2.41E+01,8.83E+03,6.33E-02,2.66E+01,8.83E+03,3.56E-02,2.70E+01,8.83E+03,1.73E-02
2.41E+01,8.83E+03,6.33E-02,2.66E+01,8.83E+03,3.56E-02,2.70E+01,8.83E+03,1.74E-02
2.41E+01,8.84E+03,6.33E-02,2.66E+01,8.84E+03,3.57E-02,2.71E+01,8.84E+03,1.74E-02
2.41E+01,8.84E+03,6.34E-02,2.66E+01,8.84E+03,3.57E-02,2.71E+01,8.84E+03,1.75E-02
2.41E+01,8.85E+03,6.34E-02,2.66E+01,8.85E+03,3.56E-02,2.71E+01,8.85E+03,1.75E-02
2.42E+01,8.85E+03,6.35E-02,2.66E+01,8.85E+03,3.54E-02,2.71E+01,8.85E+03,1.75E-02
2.42E+01,8.86E+03,6.34E-02,2.67E+01,8.86E+03,3.53E-02,2.71E+01,8.86E+03,1.75E-02
2.42E+01,8.86E+03,6.33E-02,2.67E+01,8.86E+03,3.51E-02,2.71E+01,8.86E+03,1.76E-02
2.42E+01,8.87E+03,6.32E-02,2.67E+01,8.87E+03,3.48E-02,2.72E+01,8.87E+03,1.76E-02
2.42E+01,8.87E+03,6.32E-02,2.67E+01,8.87E+03,3.46E-02,2.72E+01,8.87E+03,1.76E-02
2.42E+01,8.88E+03,6.32E-02,2.67E+01,8.88E+03,3.44E-02,2.72E+01,8.88E+03,1.75E-02
2.42E+01,8.88E+03,6.32E-02,2.67E+01,8.88E+03,3.42E-02,2.72E+01,8.88E+03,1.75E-02
2.42E+01,8.89E+03,6.33E-02,2.67E+01,8.89E+03,3.40E-02,2.72E+01,8.89E+03,1.74E-02
2.43E+01,8.89E+03,6.34E-02,2.68E+01,8.89E+03,3.39E-02,2.72E+01,8.89E+03,1.73E-02
2.43E+01,8.90E+03,6.35E-02,2.68E+01,8.90E+03,3.38E-02,2.72E+01,8.90E+03,1.72E-02
2.43E+01,8.90E+03,6.36E-02,2.68E+01,8.90E+03,3.37E-02,2.73E+01,8.90E+03,1.71E-02
2.43E+01,8.91E+03,6.36E-02,2.68E+01,8.91E+03,3.35E-02,2.73E+01,8.91E+03,1.69E-02
2.43E+01,8.91E+03,6.35E-02,2.68E+01,8.91E+03,3.33E-02,2.73E+01,8.91E+03,1.67E-02
2.43E+01,8.92E+03,6.34E-02,2.68E+01,8.92E+03,3.33E-02,2.73E+01,8.92E+03,1.65E-02
2.43E+01,8.92E+03,6.33E-02,2.69E+01,8.92E+03,3.34E-02,2.73E+01,8.92E+03,1.63E-02
2.44E+01,8.93E+03,6.31E-02,2.69E+01,8.93E+03,3.34E-02,2.73E+01,8.93E+03,1.60E-02
2.44E+01,8.93E+03,6.31E-02,2.69E+01,8.93E+03,3.33E-02,2.74E+01,8.93E+03,1.59E-02
2.44E+01,8.94E+03,6.32E-02,2.69E+01,8.94E+03,3.33E-02,2.74E+01,8.94E+03,1.58E-02
2.44E+01,8.94E+03,6.33E-02,2.69E+01,8.94E+03,3.32E-02,2.74E+01,8.94E+03,1.58E-02
2.44E+01,8.95E+03,6.33E-02,2.69E+01,8.95E+03,3.34E-02,2.74E+01,8.95E+03,1.59E-02
2.44E+01,8.95E+03,6.33E-02,2.69E+01,8.95E+03,3.35E-02,2.74E+01,8.95E+03,1.61E-02
2.44E+01,8.96E+03,6.34E-02,2.70E+01,8.96E+03,3.36E-02,2.74E+01,8.96E+03,1.62E-02
2.45E+01,8.96E+03,6.35E-02,2.70E+01,8.96E+03,3.36E-02,2.74E+01,8.96E+03,1.63E-02
2.45E+01,8.97E+03,6.35E-02,2.70E+01,8.97E+03,3.37E-02,2.75E+01,8.97E+03,1.64E-02
2.45E+01,8.97E+03,6.33E-02,2.70E+01,8.97E+03,3.37E-02,2.75E+01,8.97E+03,1.65E-02
2.45E+01,8.98E+03,6.31E-02,2.70E+01,8.98E+03,3.37E-02,2.75E+01,8.98E+03,1.66E-02
2.45E+01,8.98E+03,6.29E-02,2.70E+01,8.98E+03,3.36E-02,2.75E+01,8.98E+03,1.68E-02
2.45E+01,8.99E+03,6.26E-02,2.70E+01,8.99E+03,3.35E-02,2.75E+01,8.99E+03,1.69E-02
2.45E+01,8.99E+03,6.24E-02,2.71E+01,8.99E+03,3.34E-02,2.75E+01,8.99E+03,1.69E-02
2.45E+01,9.00E+03,6.22E-02,2.71E+01,9.00E+03,3.33E-02,2.76E+01,9.00E+03,1.71E-02
2.46E+01,9.00E+03,6.18E-02,2.71E+01,9.00E+03,3.31E-02,2.76E+01,9.00E+03,1.72E-02
2.46E+01,9.01E+03,6.15E-02,2.71E+01,9.01E+03,3.30E-02,2.76E+01,9.01E+03,1.73E-02
2.46E+01,9.01E+03,6.12E-02,2.71E+01,9.01E+03,3.28E-02,2.76E+01,9.01E+03,1.74E-02
2.46E+01,9.02E+03,6.09E-02,2.71E+01,9.02E+03,3.27E-02,2.76E+01,9.02E+03,1.74E-02
2.46E+01,9.02E+03,6.05E-02,2.72E+01,9.02E+03,3.25E-02,2.76E+01,9.02E+03,1.74E-02
2.46E+01,9.03E+03,6.02E-02,2.72E+01,9.03E+03,3.23E-02,2.76E+01,9.03E+03,1.74E-02
2.46E+01,9.03E+03,5.99E-02,2.72E+01,9.03E+03,3.21E-02,2.77E+01,9.03E+03,1.73E-02
2.47E+01,9.04E+03,5.96E-02,2.72E+01,9.04E+03,3.19E-02,2.77E+01,9.04E+03,1.71E-02
2.47E+01,9.04E+03,5.94E-02,2.72E+01,9.04E+03,3.17E-02,2.77E+01,9.04E+03,1.69E-02
2.47E+01,9.05E+03,5.94E-02,2.72E+01,9.05E+03,3.16E-02,2.77E+01,9.05E+03,1.67E-02
2.47E+01,9.05E+03,5.94E-02,2.72E+01,9.05E+03,3.15E-02,2.77E+01,9.05E+03,1.65E-02
2.47E+01,9.06E+03,5.95E-02,2.73E+01,9.06E+03,3.14E-02,2.77E+01,9.06E+03,1.64E-02
2.47E+01,9.06E+03,5.97E-02,2.73E+01,9.06E+03,3.13E-02,2.77E+01,9.06E+03,1.63E-02
2.47E+01,9.07E+03,6.00E-02,2.73E+01,9.07E+03,3.13E-02,2.78E+01,9.07E+03,1.62E-02
2.48E+01,9.07E+03,6.02E-02,2.73E+01,9.07E+03,3.12E-02,2.78E+01,9.07E+03,1.62E-02
2.48E+01,9.08E+03,6.03E-02,2.73E+01,9.08E+03,3.10E-02,2.78E+01,9.08E+03,1.62E-02
2.48E+01,9.08E+03,6.04E-02,2.73E+01,9.08E+03,3.09E-02,2.78E+01,9.08E+03,1.61E-02
2.48E+01,9.09E+03,6.06E-02,2.73E+01,9.09E+03,3.07E-02,2.78E+01,9.09E+03,1.61E-02
2.48E+01,9.09E+03,6.07E-02,2.74E+01,9.09E+03,3.06E-02,2.78E+01,9.09E+03,1.60E-02
2.48E+01,9.10E+03,6.08E-02,2.74E+01,9.10E+03,3.05E-02,2.79E+01,9.10E+03,1.59E-02
2.48E+01,9.10E+03,6.08E-02,2.74E+01,9.10E+03,3.05E-02,2.79E+01,9.10E+03,1.59E-02
2.48E+01,9.11E+03,6.09E-02,2.74E+01,9.11E+03,3.05E-02,2.79E+01,9.11E+03,1.60E-02
2.49E+01,9.11E+03,6.10E-02,2.74E+01,9.11E+03,3.05E-02,2.79E+01,9.11E+03,1.60E-02
2.49E+01,9.12E+03,6.10E-02,2.74E+01,9.12E+03,3.05E-02,2.79E+01,9.12E+03,1.61E-02
2.49E+01,9.12E+03,6.10E-02,2.75E+01,9.12E+03,3.05E-02,2.79E+01,9.12E+03,1.61E-02
2.49E+01,9.13E+03,6.09E-02,2.75E+01,9.13E+03,3.07E-02,2.79E+01,9.13E+03,1.61E-02
2.49E+01,9.13E+03,6.09E-02,2.75E+01,9.13E+03,3.08E-02,2.80E+01,9.13E+03,1.60E-02
2.49E+01,9.14E+03,6.08E-02,2.75E+01,9.14E+03,3.08E-02,2.80E+01,9.14E+03,1.60E-02
2.49E+01,9.14E+03,6.06E-02,2.75E+01,9.14E+03,3.09E-02,2.80E+01,9.14E+03,1.59E-02
2.50E+01,9.15E+03,6.04E-02,2.75E+01,9.15E+03,3.09E-02,2.80E+01,9.15E+03,1.57E-02
2.50E+01,9.15E+03,6.01E-02,2.75E+01,9.15E+03,3.09E-02,2.80E+01,9.15E+03,1.57E-02
2.50E+01,9.16E+03,6.01E-02,2.76E+01,9.16E+03,3.09E-02,2.80E+01,9.16E+03,1.56E-02
2.50E+01,9.16E+03,6.00E-02,2.76E+01,9.16E+03,3.09E-02,2.81E+01,9.16E+03,1.56E-02
2.50E+01,9.17E+03,6.00E-02,2.76E+01,9.17E+03,3.09E-02,2.81E+01,9.17E+03,1.56E-02
2.50E+01,9.17E+03,5.99E-02,2.76E+01,9.17E+03,3.09E-02,2.81E+01,9.17E+03,1.56E-02
2.50E+01,9.18E+03,6.00E-02,2.76E+01,9.18E+03,3.09E-02,2.81E+01,9.18E+03,1.55E-02
2.51E+01,9.18E+03,6.01E-02,2.76E+01,9.18E+03,3.09E-02,2.81E+01,9.18E+03,1.55E-02
2.51E+01,9.19E+03,6.02E-02,2.76E+01,9.19E+03,3.10E-02,2.81E+01,9.19E+03,1.54E-02
2.51E+01,9.19E+03,6.03E-02,2.77E+01,9.19E+03,3.11E-02,2.81E+01,9.19E+03,1.54E-02
2.51E+01,9.20E+03,6.03E-02,2.77E+01,9.20E+03,3.12E-02,2.82E+01,9.20E+03,1.54E-02
2.51E+01,9.20E+03,6.03E-02,2.77E+01,9.20E+03,3.12E-02,2.82E+01,9.20E+03,1.54E-02
2.51E+01,9.21E+03,6.03E-02,2.77E+01,9.21E+03,3.12E-02,2.82E+01,9.21E+03,1.54E-02
2.51E+01,9.21E+03,6.03E-02,2.77E+01,9.21E+03,3.12E-02,2.82E+01,9.21E+03,1.54E-02
2.51E+01,9.22E+03,6.03E-02,2.77E+01,9.22E+03,3.11E-02,2.82E+01,9.22E+03,1.54E-02
2.52E+01,9.22E+03,6.03E-02,2.78E+01,9.22E+03,3.11E-02,2.82E+01,9.22E+03,1.55E-02
2.52E+01,9.23E+03,6.02E-02,2.78E+01,9.23E+03,3.11E-02,2.83E+01,9.23E+03,1.56E-02
2.52E+01,9.23E+03,6.01E-02,2.78E+01,9.23E+03,3.11E-02,2.83E+01,9.23E+03,1.57E-02
2.52E+01,9.24E+03,6.00E-02,2.78E+01,9.24E+03,3.11E-02,2.83E+01,9.24E+03,1.58E-02
2.52E+01,9.24E+03,6.01E-02,2.78E+01,9.24E+03,3.11E-02,2.83E+01,9.24E+03,1.59E-02
2.52E+01,9.25E+03,6.03E-02,2.78E+01,9.25E+03,3.11E-02,2.83E+01,9.25E+03,1.60E-02
2.52E+01,9.25E+03,6.04E-02,2.78E+01,9.25E+03,3.11E-02,2.83E+01,9.25E+03,1.61E-02
2.53E+01,9.26E+03,6.04E-02,2.79E+01,9.26E+03,3.10E-02,2.83E+01,9.26E+03,1.62E-02
2.53E+01,9.26E+03,6.06E-02,2.79E+01,9.26E+03,3.10E-02,2.84E+01,9.26E+03,1.63E-02
2.53E+01,9.27E+03,6.10E-02,2.79E+01,9.27E+03,3.10E-02,2.84E+01,9.27E+03,1.64E-02
2.53E+01,9.27E+03,6.12E-02,2.79E+01,9.27E+03,3.10E-02,2.84E+01,9.27E+03,1.65E-02
2.53E+01,9.28E+03,6.14E-02,2.79E+01,9.28E+03,3.10E-02,2.84E+01,9.28E+03,1.66E-02
2.53E+01,9.28E+03,6.17E-02,2.79E+01,9.28E+03,3.10E-02,2.84E+01,9.28E+03,1.67E-02
2.53E+01,9.29E+03,6.19E-02,2.79E+01,9.29E+03,3.09E-02,2.84E+01,9.29E+03,1.68E-02
2.54E+01,9.29E+03,6.20E-02,2.80E+01,9.29E+03,3.09E-02,2.85E+01,9.29E+03,1.69E-02
2.54E+01,9.30E+03,6.21E-02,2.80E+01,9.30E+03,3.08E-02,2.85E+01,9.30E+03,1.70E-02
2.54E+01,9.30E+03,6.20E-02,2.80E+01,9.30E+03,3.08E-02,2.85E+01,9.30E+03,1.70E-02
2.54E+01,9.31E+03,6.18E-02,2.80E+01,9.31E+03,3.07E-02,2.85E+01,9.31E+03,1.70E-02
2.54E+01,9.31E+03,6.16E-02,2.80E+01,9.31E+03,3.07E-02,2.85E+01,9.31E+03,1.70E-02
2.54E+01,9.32E+03,6.15E-02,2.80E+01,9.32E+03,3.06E-02,2.85E+01,9.32E+03,1.69E-02
2.54E+01,9.32E+03,6.13E-02,2.81E+01,9.32E+03,3.04E-02,2.85E+01,9.32E+03,1.68E-02
2.54E+01,9.33E+03,6.11E-02,2.81E+01,9.33E+03,3.03E-02,2.86E+01,9.33E+03,1.67E-02
2.55E+01,9.33E+03,6.09E-02,2.81E+01,9.33E+03,3.01E-02,2.86E+01,9.33E+03,1.66E-02
2.55E+01,9.34E+03,6.07E-02,2.81E+01,9.34E+03,3.00E-02,2.86E+01,9.34E+03,1.65E-02
2.55E+01,9.34E+03,6.05E-02,2.81E+01,9.34E+03,2.98E-02,2.86E+01,9.34E+03,1.64E-02
2.55E+01,9.35E+03,6.03E-02,2.81E+01,9.35E+03,2.97E-02,2.86E+01,9.35E+03,1.63E-02
2.55E+01,9.35E+03,6.01E-02,2.81E+01,9.35E+03,2.97E-02,2.86E+01,9.35E+03,1.62E-02
2.55E+01,9.36E+03,5.98E-02,2.82E+01,9.36E+03,2.96E-02,2.87E+01,9.36E+03,1.61E-02
2.55E+01,9.36E+03,5.95E-02,2.82E+01,9.36E+03,2.95E-02,2.87E+01,9.36E+03,1.60E-02
2.56E+01,9.37E+03,5.92E-02,2.82E+01,9.37E+03,2.93E-02,2.87E+01,9.37E+03,1.59E-02
2.56E+01,9.37E+03,5.89E-02,2.82E+01,9.37E+03,2.92E-02,2.87E+01,9.37E+03,1.58E-02
2.56E+01,9.38E+03,5.85E-02,2.82E+01,9.38E+03,2.91E-02,2.87E+01,9.38E+03,1.57E-02
2.56E+01,9.38E+03,5.83E-02,2.82E+01,9.38E+03,2.92E-02,2.87E+01,9.38E+03,1.57E-02
2.56E+01,9.39E+03,5.81E-02,2.82E+01,9.39E+03,2.91E-02,2.87E+01,9.39E+03,1.56E-02
2.56E+01,9.39E+03,5.81E-02,2.83E+01,9.39E+03,2.91E-02,2.88E+01,9.39E+03,1.56E-02
2.56E+01,9.40E+03,5.81E-02,2.83E+01,9.40E+03,2.90E-02,2.88E+01,9.40E+03,1.56E-02
2.57E+01,9.40E+03,5.83E-02,2.83E+01,9.40E+03,2.89E-02,2.88E+01,9.40E+03,1.56E-02
2.57E+01,9.41E+03,5.86E-02,2.83E+01,9.41E+03,2.88E-02,2.88E+01,9.41E+03,1.57E-02
2.57E+01,9.41E+03,5.89E-02,2.83E+01,9.41E+03,2.87E-02,2.88E+01,9.41E+03,1.57E-02
2.57E+01,9.42E+03,5.91E-02,2.83E+01,9.42E+03,2.87E-02,2.88E+01,9.42E+03,1.58E-02
2.57E+01,9.42E+03,5.94E-02,2.84E+01,9.42E+03,2.87E-02,2.89E+01,9.42E+03,1.58E-02
2.57E+01,9.43E+03,5.96E-02,2.84E+01,9.43E+03,2.87E-02,2.89E+01,9.43E+03,1.58E-02
2.57E+01,9.43E+03,5.97E-02,2.84E+01,9.43E+03,2.88E-02,2.89E+01,9.43E+03,1.57E-02
2.57E+01,9.44E+03,5.98E-02,2.84E+01,9.44E+03,2.88E-02,2.89E+01,9.44E+03,1.57E-02
2.58E+01,9.44E+03,5.99E-02,2.84E+01,9.44E+03,2.89E-02,2.89E+01,9.44E+03,1.56E-02
2.58E+01,9.45E+03,6.00E-02,2.84E+01,9.45E+03,2.89E-02,2.89E+01,9.45E+03,1.55E-02
2.58E+01,9.45E+03,6.01E-02,2.84E+01,9.45E+03,2.90E-02,2.89E+01,9.45E+03,1.55E-02
2.58E+01,9.46E+03,6.02E-02,2.85E+01,9.46E+03,2.91E-02,2.90E+01,9.46E+03,1.55E-02
2.58E+01,9.46E+03,6.04E-02,2.85E+01,9.46E+03,2.91E-02,2.90E+01,9.46E+03,1.54E-02
2.58E+01,9.47E+03,6.04E-02,2.85E+01,9.47E+03,2.92E-02,2.90E+01,9.47E+03,1.53E-02
2.58E+01,9.47E+03,6.04E-02,2.85E+01,9.47E+03,2.94E-02,2.90E+01,9.47E+03,1.52E-02
2.59E+01,9.48E+03,6.04E-02,2.85E+01,9.48E+03,2.94E-02,2.90E+01,9.48E+03,1.52E-02
2.59E+01,9.48E+03,6.04E-02,2.85E+01,9.48E+03,2.95E-02,2.90E+01,9.48E+03,1.52E-02
2.59E+01,9.49E+03,6.03E-02,2.86E+01,9.49E+03,2.96E-02,2.91E+01,9.49E+03,1.52E-02
2.59E+01,9.49E+03,6.02E-02,2.86E+01,9.49E+03,2.96E-02,2.91E+01,9.49E+03,1.52E-02
2.59E+01,9.50E+03,6.02E-02,2.86E+01,9.50E+03,2.97E-02,2.91E+01,9.50E+03,1.52E-02
2.59E+01,9.50E+03,6.01E-02,2.86E+01,9.50E+03,2.98E-02,2.91E+01,9.50E+03,1.51E-02
2.59E+01,9.51E+03,6.01E-02,2.86E+01,9.51E+03,3.00E-02,2.91E+01,9.51E+03,1.51E-02
2.60E+01,9.51E+03,6.01E-02,2.86E+01,9.51E+03,3.01E-02,2.91E+01,9.51E+03,1.50E-02
2.60E+01,9.52E+03,6.00E-02,2.86E+01,9.52E+03,3.02E-02,2.91E+01,9.52E+03,1.50E-02
2.60E+01,9.52E+03,6.00E-02,2.87E+01,9.52E+03,3.03E-02,2.92E+01,9.52E+03,1.49E-02
2.60E+01,9.53E+03,5.99E-02,2.87E+01,9.53E+03,3.03E-02,2.92E+01,9.53E+03,1.49E-02
2.60E+01,9.53E+03,5.98E-02,2.87E+01,9.53E+03,3.04E-02,2.92E+01,9.53E+03,1.49E-02
2.60E+01,9.54E+03,5.98E-02,2.87E+01,9.54E+03,3.04E-02,2.92E+01,9.54E+03,1.49E-02
2.60E+01,9.54E+03,5.97E-02,2.87E+01,9.54E+03,3.05E-02,2.92E+01,9.54E+03,1.49E-02
2.60E+01,9.55E+03,5.97E-02,2.87E+01,9.55E+03,3.05E-02,2.92E+01,9.55E+03,1.48E-02
2.61E+01,9.55E+03,5.96E-02,2.87E+01,9.55E+03,3.04E-02,2.92E+01,9.55E+03,1.48E-02
2.61E+01,9.56E+03,5.97E-02,2.88E+01,9.56E+03,3.03E-02,2.93E+01,9.56E+03,1.47E-02
2.61E+01,9.56E+03,5.97E-02,2.88E+01,9.56E+03,3.02E-02,2.93E+01,9.56E+03,1.46E-02
2.61E+01,9.57E+03,5.98E-02,2.88E+01,9.57E+03,3.01E-02,2.93E+01,9.57E+03,1.46E-02
2.61E+01,9.57E+03,5.98E-02,2.88E+01,9.57E+03,2.99E-02,2.93E+01,9.57E+03,1.46E-02
2.61E+01,9.58E+03,5.99E-02,2.88E+01,9.58E+03,2.98E-02,2.93E+01,9.58E+03,1.46E-02
2.61E+01,9.58E+03,6.00E-02,2.88E+01,9.58E+03,2.96E-02,2.93E+01,9.58E+03,1.45E-02
2.62E+01,9.59E+03,6.03E-02,2.89E+01,9.59E+03,2.96E-02,2.94E+01,9.59E+03,1.45E-02
2.62E+01,9.59E+03,6.06E-02,2.89E+01,9.59E+03,2.95E-02,2.94E+01,9.59E+03,1.46E-02
2.62E+01,9.60E+03,6.08E-02,2.89E+01,9.60E+03,2.95E-02,2.94E+01,9.60E+03,1.46E-02
2.62E+01,9.60E+03,6.11E-02,2.89E+01,9.60E+03,2.94E-02,2.94E+01,9.60E+03,1.46E-02
2.62E+01,9.61E+03,6.14E-02,2.89E+01,9.61E+03,2.95E-02,2.94E+01,9.61E+03,1.46E-02
2.62E+01,9.61E+03,6.16E-02,2.89E+01,9.61E+03,2.96E-02,2.94E+01,9.61E+03,1.46E-02
2.62E+01,9.62E+03,6.17E-02,2.89E+01,9.62E+03,2.97E-02,2.94E+01,9.62E+03,1.45E-02
2.63E+01,9.62E+03,6.19E-02,2.90E+01,9.62E+03,2.98E-02,2.95E+01,9.62E+03,1.44E-02
2.63E+01,9.63E+03,6.21E-02,2.90E+01,9.63E+03,2.98E-02,2.95E+01,9.63E+03,1.43E-02
2.63E+01,9.63E+03,6.22E-02,2.90E+01,9.63E+03,2.98E-02,2.95E+01,9.63E+03,1.44E-02
2.63E+01,9.64E+03,6.23E-02,2.90E+01,9.64E+03,2.98E-02,2.95E+01,9.64E+03,1.44E-02
2.63E+01,9.64E+03,6.23E-02,2.90E+01,9.64E+03,2.97E-02,2.95E+01,9.64E+03,1.44E-02
2.63E+01,9.65E+03,6.22E-02,2.90E+01,9.65E+03,2.97E-02,2.95E+01,9.65E+03,1.44E-02
2.63E+01,9.65E+03,6.21E-02,2.90E+01,9.65E+03,2.97E-02,2.96E+01,9.65E+03,1.45E-02
2.63E+01,9.66E+03,6.19E-02,2.91E+01,9.66E+03,2.96E-02,2.96E+01,9.66E+03,1.45E-02
2.64E+01,9.66E+03,6.17E-02,2.91E+01,9.66E+03,2.96E-02,2.96E+01,9.66E+03,1.45E-02
2.64E+01,9.67E+03,6.14E-02,2.91E+01,9.67E+03,2.96E-02,2.96E+01,9.67E+03,1.45E-02
2.64E+01,9.67E+03,6.11E-02,2.91E+01,9.67E+03,2.96E-02,2.96E+01,9.67E+03,1.46E-02
2.64E+01,9.68E+03,6.08E-02,2.91E+01,9.68E+03,2.97E-02,2.96E+01,9.68E+03,1.46E-02
2.64E+01,9.68E+03,6.05E-02,2.91E+01,9.68E+03,2.97E-02,2.96E+01,9.68E+03,1.46E-02
2.64E+01,9.69E+03,6.02E-02,2.92E+01,9.69E+03,2.97E-02,2.97E+01,9.69E+03,1.47E-02
2.64E+01,9.69E+03,5.99E-02,2.92E+01,9.69E+03,2.96E-02,2.97E+01,9.69E+03,1.48E-02
2.65E+01,9.70E+03,5.95E-02,2.92E+01,9.70E+03,2.96E-02,2.97E+01,9.70E+03,1.49E-02
2.65E+01,9.70E+03,5.91E-02,2.92E+01,9.70E+03,2.96E-02,2.97E+01,9.70E+03,1.50E-02
2.65E+01,9.71E+03,5.87E-02,2.92E+01,9.71E+03,2.96E-02,2.97E+01,9.71E+03,1.51E-02
2.65E+01,9.71E+03,5.82E-02,2.92E+01,9.71E+03,2.96E-02,2.97E+01,9.71E+03,1.52E-02
2.65E+01,9.72E+03,5.77E-02,2.92E+01,9.72E+03,2.95E-02,2.98E+01,9.72E+03,1.53E-02
2.65E+01,9.72E+03,5.73E-02,2.93E+01,9.72E+03,2.94E-02,2.98E+01,9.72E+03,1.54E-02
2.65E+01,9.73E+03,5.70E-02,2.93E+01,9.73E+03,2.93E-02,2.98E+01,9.73E+03,1.55E-02
2.66E+01,9.73E+03,5.67E-02,2.93E+01,9.73E+03,2.92E-02,2.98E+01,9.73E+03,1.56E-02
2.66E+01,9.74E+03,5.64E-02,2.93E+01,9.74E+03,2.91E-02,2.98E+01,9.74E+03,1.56E-02
2.66E+01,9.74E+03,5.63E-02,2.93E+01,9.74E+03,2.90E-02,2.98E+01,9.74E+03,1.57E-02
2.66E+01,9.75E+03,5.63E-02,2.93E+01,9.75E+03,2.89E-02,2.98E+01,9.75E+03,1.57E-02
2.66E+01,9.75E+03,5.62E-02,2.93E+01,9.75E+03,2.88E-02,2.99E+01,9.75E+03,1.57E-02
2.66E+01,9.76E+03,5.61E-02,2.94E+01,9.76E+03,2.87E-02,2.99E+01,9.76E+03,1.57E-02
2.66E+01,9.76E+03,5.60E-02,2.94E+01,9.76E+03,2.87E-02,2.99E+01,9.76E+03,1.57E-02
2.66E+01,9.77E+03,5.59E-02,2.94E+01,9.77E+03,2.86E-02,2.99E+01,9.77E+03,1.56E-02
2.67E+01,9.77E+03,5.58E-02,2.94E+01,9.77E+03,2.85E-02,2.99E+01,9.77E+03,1.56E-02
2.67E+01,9.78E+03,5.58E-02,2.94E+01,9.78E+03,2.85E-02,2.99E+01,9.78E+03,1.55E-02
2.67E+01,9.78E+03,5.58E-02,2.94E+01,9.78E+03,2.84E-02,3.00E+01,9.78E+03,1.54E-02
2.67E+01,9.79E+03,5.58E-02,2.95E+01,9.79E+03,2.84E-02,3.00E+01,9.79E+03,1.52E-02
2.67E+01,9.79E+03,5.60E-02,2.95E+01,9.79E+03,2.84E-02,3.00E+01,9.79E+03,1.50E-02
2.67E+01,9.80E+03,5.62E-02,2.95E+01,9.80E+03,2.83E-02,3.00E+01,9.80E+03,1.48E-02
2.67E+01,9.80E+03,5.63E-02,2.95E+01,9.80E+03,2.83E-02,3.00E+01,9.80E+03,1.45E-02
2.68E+01,9.81E+03,5.63E-02,2.95E+01,9.81E+03,2.82E-02,3.00E+01,9.81E+03,1.43E-02
2.68E+01,9.81E+03,5.63E-02,2.95E+01,9.81E+03,2.81E-02,3.00E+01,9.81E+03,1.41E-02
2.68E+01,9.82E+03,5.62E-02,2.95E+01,9.82E+03,2.80E-02,3.01E+01,9.82E+03,1.38E-02
2.68E+01,9.82E+03,5.61E-02,2.96E+01,9.82E+03,2.81E-02,3.01E+01,9.82E+03,1.36E-02
2.68E+01,9.83E+03,5.59E-02,2.96E+01,9.83E+03,2.81E-02,3.01E+01,9.83E+03,1.33E-02
2.68E+01,9.83E+03,5.56E-02,2.96E+01,9.83E+03,2.81E-02,3.01E+01,9.83E+03,1.31E-02
2.68E+01,9.84E+03,5.54E-02,2.96E+01,9.84E+03,2.82E-02,3.01E+01,9.84E+03,1.28E-02
2.69E+01,9.84E+03,5.52E-02,2.96E+01,9.84E+03,2.81E-02,3.01E+01,9.84E+03,1.27E-02
2.69E+01,9.85E+03,5.52E-02,2.96E+01,9.85E+03,2.81E-02,3.02E+01,9.85E+03,1.27E-02
2.69E+01,9.85E+03,5.51E-02,2.96E+01,9.85E+03,2.82E-02,3.02E+01,9.85E+03,1.28E-02
2.69E+01,9.86E+03,5.51E-02,2.97E+01,9.86E+03,2.82E-02,3.02E+01,9.86E+03,1.28E-02
2.69E+01,9.86E+03,5.51E-02,2.97E+01,9.86E+03,2.82E-02,3.02E+01,9.86E+03,1.29E-02
2.69E+01,9.87E+03,5.50E-02,2.97E+01,9.87E+03,2.82E-02,3.02E+01,9.87E+03,1.31E-02
2.69E+01,9.87E+03,5.50E-02,2.97E+01,9.87E+03,2.81E-02,3.02E+01,9.87E+03,1.33E-02
2.69E+01,9.88E+03,5.51E-02,2.97E+01,9.88E+03,2.80E-02,3.02E+01,9.88E+03,1.34E-02
2.70E+01,9.88E+03,5.51E-02,2.97E+01,9.88E+03,2.79E-02,3.03E+01,9.88E+03,1.35E-02
2.70E+01,9.89E+03,5.53E-02,2.98E+01,9.89E+03,2.78E-02,3.03E+01,9.89E+03,1.37E-02
2.70E+01,9.89E+03,5.55E-02,2.98E+01,9.89E+03,2.76E-02,3.03E+01,9.89E+03,1.38E-02
2.70E+01,9.90E+03,5.57E-02,2.98E+01,9.90E+03,2.74E-02,3.03E+01,9.90E+03,1.39E-02
2.70E+01,9.90E+03,5.58E-02,2.98E+01,9.90E+03,2.72E-02,3.03E+01,9.90E+03,1.40E-02
2.70E+01,9.91E+03,5.59E-02,2.98E+01,9.91E+03,2.70E-02,3.03E+01,9.91E+03,1.41E-02
2.70E+01,9.91E+03,5.60E-02,2.98E+01,9.91E+03,2.68E-02,3.04E+01,9.91E+03,1.42E-02
2.71E+01,9.92E+03,5.60E-02,2.98E+01,9.92E+03,2.67E-02,3.04E+01,9.92E+03,1.42E-02
2.71E+01,9.92E+03,5.60E-02,2.99E+01,9.92E+03,2.66E-02,3.04E+01,9.92E+03,1.42E-02
2.71E+01,9.93E+03,5.61E-02,2.99E+01,9.93E+03,2.64E-02,3.04E+01,9.93E+03,1.43E-02
2.71E+01,9.93E+03,5.61E-02,2.99E+01,9.93E+03,2.64E-02,3.04E+01,9.93E+03,1.43E-02
2.71E+01,9.94E+03,5.63E-02,2.99E+01,9.94E+03,2.63E-02,3.04E+01,9.94E+03,1.42E-02
2.71E+01,9.94E+03,5.65E-02,2.99E+01,9.94E+03,2.62E-02,3.04E+01,9.94E+03,1.42E-02
2.71E+01,9.95E+03,5.67E-02,2.99E+01,9.95E+03,2.62E-02,3.05E+01,9.95E+03,1.41E-02
2.72E+01,9.95E+03,5.69E-02,2.99E+01,9.95E+03,2.61E-02,3.05E+01,9.95E+03,1.41E-02
2.72E+01,9.96E+03,5.70E-02,3.00E+01,9.96E+03,2.61E-02,3.05E+01,9.96E+03,1.40E-02
2.72E+01,9.96E+03,5.73E-02,3.00E+01,9.96E+03,2.60E-02,3.05E+01,9.96E+03,1.39E-02
2.72E+01,9.97E+03,5.74E-02,3.00E+01,9.97E+03,2.59E-02,3.05E+01,9.97E+03,1.38E-02
2.72E+01,9.97E+03,5.74E-02,3.00E+01,9.97E+03,2.58E-02,3.05E+01,9.97E+03,1.37E-02
2.72E+01,9.98E+03,5.73E-02,3.00E+01,9.98E+03,2.57E-02,3.06E+01,9.98E+03,1.35E-02
2.72E+01,9.98E+03,5.72E-02,3.00E+01,9.98E+03,2.56E-02,3.06E+01,9.98E+03,1.34E-02
2.72E+01,9.99E+03,5.70E-02,3.01E+01,9.99E+03,2.56E-02,3.06E+01,9.99E+03,1.32E-02
2.73E+01,9.99E+03,5.69E-02,3.01E+01,9.99E+03,2.56E-02,3.06E+01,9.99E+03,1.31E-02
2.73E+01,1.00E+04,5.68E-02,3.01E+01,1.00E+04,2.56E-02,3.06E+01,1.00E+04,1.30E-02
2.73E+01,1.00E+04,5.68E-02,3.01E+01,1.00E+04,2.57E-02,3.06E+01,1.00E+04,1.29E-02
2.73E+01,1.00E+04,5.66E-02,3.01E+01,1.00E+04,2.57E-02,3.06E+01,1.00E+04,1.29E-02
2.73E+01,1.00E+04,5.65E-02,3.01E+01,1.00E+04,2.58E-02,3.07E+01,1.00E+04,1.29E-02
2.73E+01,1.00E+04,5.62E-02,3.01E+01,1.00E+04,2.59E-02,3.07E+01,1.00E+04,1.29E-02
2.73E+01,1.00E+04,5.60E-02,3.02E+01,1.00E+04,2.59E-02,3.07E+01,1.00E+04,1.29E-02
2.74E+01,1.00E+04,5.56E-02,3.02E+01,1.00E+04,2.59E-02,3.07E+01,1.00E+04,1.29E-02
2.74E+01,1.00E+04,5.52E-02,3.02E+01,1.00E+04,2.60E-02,3.07E+01,1.00E+04,1.29E-02
2.74E+01,1.00E+04,5.48E-02,3.02E+01,1.00E+04,2.60E-02,3.07E+01,1.00E+04,1.30E-02
2.74E+01,1.00E+04,5.42E-02,3.02E+01,1.00E+04,2.61E-02,3.08E+01,1.00E+04,1.30E-02
2.74E+01,1.00E+04,5.39E-02,3.02E+01,1.00E+04,2.61E-02,3.08E+01,1.00E+04,1.30E-02
2.74E+01,1.01E+04,5.35E-02,3.03E+01,1.01E+04,2.62E-02,3.08E+01,1.01E+04,1.30E-02
2.74E+01,1.01E+04,5.30E-02,3.03E+01,1.01E+04,2.62E-02,3.08E+01,1.01E+04,1.31E-02
2.75E+01,1.01E+04,5.24E-02,3.03E+01,1.01E+04,2.61E-02,3.08E+01,1.01E+04,1.32E-02
2.75E+01,1.01E+04,5.19E-02,3.03E+01,1.01E+04,2.62E-02,3.08E+01,1.01E+04,1.32E-02
2.75E+01,1.01E+04,5.13E-02,3.03E+01,1.01E+04,2.62E-02,3.08E+01,1.01E+04,1.33E-02
2.75E+01,1.01E+04,5.11E-02,3.03E+01,1.01E+04,2.63E-02,3.09E+01,1.01E+04,1.32E-02
2.75E+01,1.01E+04,5.10E-02,3.03E+01,1.01E+04,2.64E-02,3.09E+01,1.01E+04,1.32E-02
2.75E+01,1.01E+04,5.11E-02,3.04E+01,1.01E+04,2.64E-02,3.09E+01,1.01E+04,1.33E-02
2.75E+01,1.01E+04,5.12E-02,3.04E+01,1.01E+04,2.65E-02,3.09E+01,1.01E+04,1.32E-02
2.75E+01,1.01E+04,5.14E-02,3.04E+01,1.01E+04,2.66E-02,3.09E+01,1.01E+04,1.32E-02
2.76E+01,1.01E+04,5.17E-02,3.04E+01,1.01E+04,2.67E-02,3.09E+01,1.01E+04,1.32E-02
2.76E+01,1.01E+04,5.20E-02,3.04E+01,1.01E+04,2.67E-02,3.09E+01,1.01E+04,1.32E-02
2.76E+01,1.01E+04,5.22E-02,3.04E+01,1.01E+04,2.68E-02,3.10E+01,1.01E+04,1.32E-02
2.76E+01,1.01E+04,5.25E-02,3.04E+01,1.01E+04,2.68E-02,3.10E+01,1.01E+04,1.31E-02
2.76E+01,1.01E+04,5.28E-02,3.05E+01,1.01E+04,2.68E-02,3.10E+01,1.01E+04,1.31E-02
2.76E+01,1.01E+04,5.30E-02,3.05E+01,1.01E+04,2.69E-02,3.10E+01,1.01E+04,1.31E-02
2.76E+01,1.01E+04,5.33E-02,3.05E+01,1.01E+04,2.69E-02,3.10E+01,1.01E+04,1.30E-02
2.77E+01,1.01E+04,5.34E-02,3.05E+01,1.01E+04,2.70E-02,3.10E+01,1.01E+04,1.30E-02
2.77E+01,1.01E+04,5.35E-02,3.05E+01,1.01E+04,2.69E-02,3.11E+01,1.01E+04,1.29E-02
2.77E+01,1.01E+04,5.34E-02,3.05E+01,1.01E+04,2.69E-02,3.11E+01,1.01E+04,1.29E-02
2.77E+01,1.02E+04,5.33E-02,3.06E+01,1.02E+04,2.68E-02,3.11E+01,1.02E+04,1.29E-02
2.77E+01,1.02E+04,5.31E-02,3.06E+01,1.02E+04,2.67E-02,3.11E+01,1.02E+04,1.30E-02
2.77E+01,1.02E+04,5.29E-02,3.06E+01,1.02E+04,2.67E-02,3.11E+01,1.02E+04,1.31E-02
2.77E+01,1.02E+04,5.26E-02,3.06E+01,1.02E+04,2.66E-02,3.11E+01,1.02E+04,1.32E-02
2.78E+01,1.02E+04,5.23E-02,3.06E+01,1.02E+04,2.65E-02,3.11E+01,1.02E+04,1.33E-02
2.78E+01,1.02E+04,5.21E-02,3.06E+01,1.02E+04,2.65E-02,3.12E+01,1.02E+04,1.34E-02
2.78E+01,1.02E+04,5.19E-02,3.06E+01,1.02E+04,2.64E-02,3.12E+01,1.02E+04,1.35E-02
2.78E+01,1.02E+04,5.18E-02,3.07E+01,1.02E+04,2.64E-02,3.12E+01,1.02E+04,1.35E-02
2.78E+01,1.02E+04,5.18E-02,3.07E+01,1.02E+04,2.64E-02,3.12E+01,1.02E+04,1.36E-02
2.78E+01,1.02E+04,5.18E-02,3.07E+01,1.02E+04,2.64E-02,3.12E+01,1.02E+04,1.36E-02
2.78E+01,1.02E+04,5.19E-02,3.07E+01,1.02E+04,2.64E-02,3.12E+01,1.02E+04,1.36E-02
2.78E+01,1.02E+04,5.19E-02,3.07E+01,1.02E+04,2.64E-02,3.13E+01,1.02E+04,1.37E-02
2.79E+01,1.02E+04,5.21E-02,3.07E+01,1.02E+04,2.63E-02,3.13E+01,1.02E+04,1.37E-02
2.79E+01,1.02E+04,5.23E-02,3.07E+01,1.02E+04,2.63E-02,3.13E+01,1.02E+04,1.37E-02
2.79E+01,1.02E+04,5.25E-02,3.08E+01,1.02E+04,2.64E-02,3.13E+01,1.02E+04,1.36E-02
2.79E+01,1.02E+04,5.27E-02,3.08E+01,1.02E+04,2.64E-02,3.13E+01,1.02E+04,1.36E-02
2.79E+01,1.02E+04,5.29E-02,3.08E+01,1.02E+04,2.64E-02,3.13E+01,1.02E+04,1.36E-02
2.79E+01,1.02E+04,5.31E-02,3.08E+01,1.02E+04,2.64E-02,3.13E+01,1.02E+04,1.35E-02
2.79E+01,1.02E+04,5.34E-02,3.08E+01,1.02E+04,2.64E-02,3.14E+01,1.02E+04,1.34E-02
2.80E+01,1.02E+04,5.36E-02,3.08E+01,1.02E+04,2.63E-02,3.14E+01,1.02E+04,1.32E-02
2.80E+01,1.03E+04,5.39E-02,3.09E+01,1.03E+04,2.63E-02,3.14E+01,1.03E+04,1.31E-02
2.80E+01,1.03E+04,5.41E-02,3.09E+01,1.03E+04,2.63E-02,3.14E+01,1.03E+04,1.29E-02
2.80E+01,1.03E+04,5.43E-02,3.09E+01,1.03E+04,2.63E-02,3.14E+01,1.03E+04,1.28E-02
2.80E+01,1.03E+04,5.45E-02,3.09E+01,1.03E+04,2.62E-02,3.14E+01,1.03E+04,1.26E-02
2.80E+01,1.03E+04,5.46E-02,3.09E+01,1.03E+04,2.61E-02,3.15E+01,1.03E+04,1.25E-02
2.80E+01,1.03E+04,5.49E-02,3.09E+01,1.03E+04,2.60E-02,3.15E+01,1.03E+04,1.24E-02
2.81E+01,1.03E+04,5.51E-02,3.09E+01,1.03E+04,2.59E-02,3.15E+01,1.03E+04,1.22E-02
2.81E+01,1.03E+04,5.52E-02,3.10E+01,1.03E+04,2.58E-02,3.15E+01,1.03E+04,1.21E-02
2.81E+01,1.03E+04,5.53E-02,3.10E+01,1.03E+04,2.56E-02,3.15E+01,1.03E+04,1.20E-02
2.81E+01,1.03E+04,5.55E-02,3.10E+01,1.03E+04,2.54E-02,3.15E+01,1.03E+04,1.19E-02
2.81E+01,1.03E+04,5.54E-02,3.10E+01,1.03E+04,2.52E-02,3.15E+01,1.03E+04,1.19E-02
2.81E+01,1.03E+04,5.53E-02,3.10E+01,1.03E+04,2.50E-02,3.16E+01,1.03E+04,1.19E-02
2.81E+01,1.03E+04,5.51E-02,3.10E+01,1.03E+04,2.47E-02,3.16E+01,1.03E+04,1.18E-02
2.81E+01,1.03E+04,5.47E-02,3.10E+01,1.03E+04,2.45E-02,3.16E+01,1.03E+04,1.18E-02
2.82E+01,1.03E+04,5.45E-02,3.11E+01,1.03E+04,2.43E-02,3.16E+01,1.03E+04,1.19E-02
2.82E+01,1.03E+04,5.42E-02,3.11E+01,1.03E+04,2.41E-02,3.16E+01,1.03E+04,1.19E-02
2.82E+01,1.03E+04,5.38E-02,3.11E+01,1.03E+04,2.39E-02,3.16E+01,1.03E+04,1.20E-02
2.82E+01,1.03E+04,5.34E-02,3.11E+01,1.03E+04,2.37E-02,3.17E+01,1.03E+04,1.21E-02
2.82E+01,1.03E+04,5.30E-02,3.11E+01,1.03E+04,2.35E-02,3.17E+01,1.03E+04,1.21E-02
2.82E+01,1.03E+04,5.26E-02,3.11E+01,1.03E+04,2.33E-02,3.17E+01,1.03E+04,1.22E-02
2.82E+01,1.04E+04,5.22E-02,3.12E+01,1.04E+04,2.31E-02,3.17E+01,1.04E+04,1.22E-02
2.83E+01,1.04E+04,5.18E-02,3.12E+01,1.04E+04,2.30E-02,3.17E+01,1.04E+04,1.23E-02
2.83E+01,1.04E+04,5.15E-02,3.12E+01,1.04E+04,2.28E-02,3.17E+01,1.04E+04,1.23E-02
2.83E+01,1.04E+04,5.13E-02,3.12E+01,1.04E+04,2.27E-02,3.17E+01,1.04E+04,1.23E-02
2.83E+01,1.04E+04,5.13E-02,3.12E+01,1.04E+04,2.27E-02,3.18E+01,1.04E+04,1.23E-02
2.83E+01,1.04E+04,5.12E-02,3.12E+01,1.04E+04,2.27E-02,3.18E+01,1.04E+04,1.23E-02
2.83E+01,1.04E+04,5.12E-02,3.12E+01,1.04E+04,2.27E-02,3.18E+01,1.04E+04,1.23E-02
2.83E+01,1.04E+04,5.11E-02,3.13E+01,1.04E+04,2.28E-02,3.18E+01,1.04E+04,1.22E-02
2.84E+01,1.04E+04,5.10E-02,3.13E+01,1.04E+04,2.28E-02,3.18E+01,1.04E+04,1.22E-02
2.84E+01,1.04E+04,5.09E-02,3.13E+01,1.04E+04,2.29E-02,3.18E+01,1.04E+04,1.22E-02
2.84E+01,1.04E+04,5.08E-02,3.13E+01,1.04E+04,2.31E-02,3.19E+01,1.04E+04,1.21E-02
2.84E+01,1.04E+04,5.07E-02,3.13E+01,1.04E+04,2.32E-02,3.19E+01,1.04E+04,1.21E-02
2.84E+01,1.04E+04,5.06E-02,3.13E+01,1.04E+04,2.34E-02,3.19E+01,1.04E+04,1.21E-02
2.84E+01,1.04E+04,5.06E-02,3.13E+01,1.04E+04,2.35E-02,3.19E+01,1.04E+04,1.21E-02
2.84E+01,1.04E+04,5.06E-02,3.14E+01,1.04E+04,2.37E-02,3.19E+01,1.04E+04,1.21E-02
2.84E+01,1.04E+04,5.06E-02,3.14E+01,1.04E+04,2.39E-02,3.19E+01,1.04E+04,1.21E-02
2.85E+01,1.04E+04,5.08E-02,3.14E+01,1.04E+04,2.42E-02,3.19E+01,1.04E+04,1.21E-02
2.85E+01,1.04E+04,5.09E-02,3.14E+01,1.04E+04,2.44E-02,3.20E+01,1.04E+04,1.20E-02
2.85E+01,1.04E+04,5.11E-02,3.14E+01,1.04E+04,2.46E-02,3.20E+01,1.04E+04,1.20E-02
2.85E+01,1.04E+04,5.11E-02,3.14E+01,1.04E+04,2.48E-02,3.20E+01,1.04E+04,1.20E-02
2.85E+01,1.05E+04,5.12E-02,3.15E+01,1.05E+04,2.49E-02,3.20E+01,1.05E+04,1.19E-02
2.85E+01,1.05E+04,5.14E-02,3.15E+01,1.05E+04,2.51E-02,3.20E+01,1.05E+04,1.19E-02
2.85E+01,1.05E+04,5.16E-02,3.15E+01,1.05E+04,2.51E-02,3.20E+01,1.05E+04,1.19E-02
2.86E+01,1.05E+04,5.18E-02,3.15E+01,1.05E+04,2.52E-02,3.21E+01,1.05E+04,1.19E-02
2.86E+01,1.05E+04,5.20E-02,3.15E+01,1.05E+04,2.51E-02,3.21E+01,1.05E+04,1.19E-02
2.86E+01,1.05E+04,5.21E-02,3.15E+01,1.05E+04,2.51E-02,3.21E+01,1.05E+04,1.18E-02
2.86E+01,1.05E+04,5.23E-02,3.15E+01,1.05E+04,2.51E-02,3.21E+01,1.05E+04,1.18E-02
2.86E+01,1.05E+04,5.24E-02,3.16E+01,1.05E+04,2.50E-02,3.21E+01,1.05E+04,1.18E-02
2.86E+01,1.05E+04,5.25E-02,3.16E+01,1.05E+04,2.49E-02,3.21E+01,1.05E+04,1.18E-02
2.86E+01,1.05E+04,5.26E-02,3.16E+01,1.05E+04,2.48E-02,3.21E+01,1.05E+04,1.18E-02
2.87E+01,1.05E+04,5.26E-02,3.16E+01,1.05E+04,2.47E-02,3.22E+01,1.05E+04,1.18E-02
2.87E+01,1.05E+04,5.25E-02,3.16E+01,1.05E+04,2.46E-02,3.22E+01,1.05E+04,1.17E-02
2.87E+01,1.05E+04,5.23E-02,3.16E+01,1.05E+04,2.46E-02,3.22E+01,1.05E+04,1.17E-02
2.87E+01,1.05E+04,5.22E-02,3.17E+01,1.05E+04,2.47E-02,3.22E+01,1.05E+04,1.17E-02
2.87E+01,1.05E+04,5.20E-02,3.17E+01,1.05E+04,2.47E-02,3.22E+01,1.05E+04,1.17E-02
2.87E+01,1.05E+04,5.19E-02,3.17E+01,1.05E+04,2.47E-02,3.22E+01,1.05E+04,1.17E-02
2.87E+01,1.05E+04,5.17E-02,3.17E+01,1.05E+04,2.47E-02,3.23E+01,1.05E+04,1.16E-02
2.87E+01,1.05E+04,5.15E-02,3.17E+01,1.05E+04,2.47E-02,3.23E+01,1.05E+04,1.16E-02
2.88E+01,1.05E+04,5.13E-02,3.17E+01,1.05E+04,2.46E-02,3.23E+01,1.05E+04,1.17E-02
2.88E+01,1.05E+04,5.11E-02,3.17E+01,1.05E+04,2.46E-02,3.23E+01,1.05E+04,1.19E-02
2.88E+01,1.06E+04,5.11E-02,3.18E+01,1.06E+04,2.45E-02,3.23E+01,1.06E+04,1.19E-02
2.88E+01,1.06E+04,5.11E-02,3.18E+01,1.06E+04,2.44E-02,3.23E+01,1.06E+04,1.20E-02
2.88E+01,1.06E+04,5.11E-02,3.18E+01,1.06E+04,2.43E-02,3.23E+01,1.06E+04,1.21E-02
2.88E+01,1.06E+04,5.11E-02,3.18E+01,1.06E+04,2.43E-02,3.24E+01,1.06E+04,1.22E-02
2.88E+01,1.06E+04,5.12E-02,3.18E+01,1.06E+04,2.42E-02,3.24E+01,1.06E+04,1.22E-02
2.89E+01,1.06E+04,5.12E-02,3.18E+01,1.06E+04,2.41E-02,3.24E+01,1.06E+04,1.23E-02
2.89E+01,1.06E+04,5.12E-02,3.18E+01,1.06E+04,2.40E-02,3.24E+01,1.06E+04,1.24E-02
2.89E+01,1.06E+04,5.11E-02,3.19E+01,1.06E+04,2.39E-02,3.24E+01,1.06E+04,1.24E-02
2.89E+01,1.06E+04,5.10E-02,3.19E+01,1.06E+04,2.38E-02,3.24E+01,1.06E+04,1.24E-02
2.89E+01,1.06E+04,5.09E-02,3.19E+01,1.06E+04,2.37E-02,3.24E+01,1.06E+04,1.24E-02
2.89E+01,1.06E+04,5.08E-02,3.19E+01,1.06E+04,2.37E-02,3.25E+01,1.06E+04,1.24E-02
2.89E+01,1.06E+04,5.09E-02,3.19E+01,1.06E+04,2.37E-02,3.25E+01,1.06E+04,1.24E-02
2.90E+01,1.06E+04,5.10E-02,3.19E+01,1.06E+04,2.36E-02,3.25E+01,1.06E+04,1.24E-02
2.90E+01,1.06E+04,5.10E-02,3.20E+01,1.06E+04,2.36E-02,3.25E+01,1.06E+04,1.24E-02
2.90E+01,1.06E+04,5.10E-02,3.20E+01,1.06E+04,2.36E-02,3.25E+01,1.06E+04,1.24E-02
2.90E+01,1.06E+04,5.09E-02,3.20E+01,1.06E+04,2.36E-02,3.25E+01,1.06E+04,1.24E-02
2.90E+01,1.06E+04,5.08E-02,3.20E+01,1.06E+04,2.35E-02,3.26E+01,1.06E+04,1.23E-02
2.90E+01,1.06E+04,5.06E-02,3.20E+01,1.06E+04,2.34E-02,3.26E+01,1.06E+04,1.23E-02
2.90E+01,1.06E+04,5.03E-02,3.20E+01,1.06E+04,2.33E-02,3.26E+01,1.06E+04,1.22E-02
2.90E+01,1.06E+04,5.01E-02,3.20E+01,1.06E+04,2.32E-02,3.26E+01,1.06E+04,1.21E-02
2.91E+01,1.07E+04,4.99E-02,3.21E+01,1.07E+04,2.30E-02,3.26E+01,1.07E+04,1.21E-02
2.91E+01,1.07E+04,4.96E-02,3.21E+01,1.07E+04,2.29E-02,3.26E+01,1.07E+04,1.20E-02
2.91E+01,1.07E+04,4.94E-02,3.21E+01,1.07E+04,2.27E-02,3.26E+01,1.07E+04,1.20E-02
2.91E+01,1.07E+04,4.91E-02,3.21E+01,1.07E+04,2.25E-02,3.27E+01,1.07E+04,1.20E-02
2.91E+01,1.07E+04,4.92E-02,3.21E+01,1.07E+04,2.24E-02,3.27E+01,1.07E+04,1.19E-02
2.91E+01,1.07E+04,4.93E-02,3.21E+01,1.07E+04,2.22E-02,3.27E+01,1.07E+04,1.19E-02
2.91E+01,1.07E+04,4.94E-02,3.21E+01,1.07E+04,2.21E-02,3.27E+01,1.07E+04,1.18E-02
2.92E+01,1.07E+04,4.96E-02,3.22E+01,1.07E+04,2.19E-02,3.27E+01,1.07E+04,1.18E-02
2.92E+01,1.07E+04,4.98E-02,3.22E+01,1.07E+04,2.18E-02,3.27E+01,1.07E+04,1.18E-02
2.92E+01,1.07E+04,5.00E-02,3.22E+01,1.07E+04,2.17E-02,3.28E+01,1.07E+04,1.17E-02
2.92E+01,1.07E+04,5.02E-02,3.22E+01,1.07E+04,2.16E-02,3.28E+01,1.07E+04,1.16E-02
2.92E+01,1.07E+04,5.03E-02,3.22E+01,1.07E+04,2.16E-02,3.28E+01,1.07E+04,1.15E-02
2.92E+01,1.07E+04,5.04E-02,3.22E+01,1.07E+04,2.16E-02,3.28E+01,1.07E+04,1.13E-02
2.92E+01,1.07E+04,5.05E-02,3.23E+01,1.07E+04,2.17E-02,3.28E+01,1.07E+04,1.12E-02
2.93E+01,1.07E+04,5.06E-02,3.23E+01,1.07E+04,2.17E-02,3.28E+01,1.07E+04,1.10E-02
2.93E+01,1.07E+04,5.06E-02,3.23E+01,1.07E+04,2.18E-02,3.28E+01,1.07E+04,1.09E-02
2.93E+01,1.07E+04,5.06E-02,3.23E+01,1.07E+04,2.19E-02,3.29E+01,1.07E+04,1.07E-02
2.93E+01,1.07E+04,5.05E-02,3.23E+01,1.07E+04,2.20E-02,3.29E+01,1.07E+04,1.05E-02
2.93E+01,1.07E+04,5.03E-02,3.23E+01,1.07E+04,2.21E-02,3.29E+01,1.07E+04,1.04E-02
2.93E+01,1.07E+04,5.02E-02,3.23E+01,1.07E+04,2.23E-02,3.29E+01,1.07E+04,1.04E-02
2.93E+01,1.08E+04,5.01E-02,3.24E+01,1.08E+04,2.24E-02,3.29E+01,1.08E+04,1.05E-02
2.93E+01,1.08E+04,5.00E-02,3.24E+01,1.08E+04,2.25E-02,3.29E+01,1.08E+04,1.05E-02
2.94E+01,1.08E+04,5.00E-02,3.24E+01,1.08E+04,2.26E-02,3.30E+01,1.08E+04,1.05E-02
2.94E+01,1.08E+04,5.01E-02,3.24E+01,1.08E+04,2.27E-02,3.30E+01,1.08E+04,1.06E-02
2.94E+01,1.08E+04,5.01E-02,3.24E+01,1.08E+04,2.28E-02,3.30E+01,1.08E+04,1.06E-02
2.94E+01,1.08E+04,5.01E-02,3.24E+01,1.08E+04,2.29E-02,3.30E+01,1.08E+04,1.07E-02
2.94E+01,1.08E+04,5.01E-02,3.24E+01,1.08E+04,2.31E-02,3.30E+01,1.08E+04,1.08E-02
2.94E+01,1.08E+04,5.00E-02,3.25E+01,1.08E+04,2.32E-02,3.30E+01,1.08E+04,1.09E-02
2.94E+01,1.08E+04,5.01E-02,3.25E+01,1.08E+04,2.33E-02,3.30E+01,1.08E+04,1.10E-02
2.95E+01,1.08E+04,5.02E-02,3.25E+01,1.08E+04,2.34E-02,3.31E+01,1.08E+04,1.11E-02
2.95E+01,1.08E+04,5.04E-02,3.25E+01,1.08E+04,2.34E-02,3.31E+01,1.08E+04,1.12E-02
2.95E+01,1.08E+04,5.06E-02,3.25E+01,1.08E+04,2.35E-02,3.31E+01,1.08E+04,1.13E-02
2.95E+01,1.08E+04,5.08E-02,3.25E+01,1.08E+04,2.35E-02,3.31E+01,1.08E+04,1.14E-02
2.95E+01,1.08E+04,5.10E-02,3.26E+01,1.08E+04,2.35E-02,3.31E+01,1.08E+04,1.16E-02
2.95E+01,1.08E+04,5.11E-02,3.26E+01,1.08E+04,2.35E-02,3.31E+01,1.08E+04,1.17E-02
2.95E+01,1.08E+04,5.12E-02,3.26E+01,1.08E+04,2.36E-02,3.32E+01,1.08E+04,1.18E-02
2.96E+01,1.08E+04,5.13E-02,3.26E+01,1.08E+04,2.36E-02,3.32E+01,1.08E+04,1.19E-02
2.96E+01,1.08E+04,5.13E-02,3.26E+01,1.08E+04,2.37E-02,3.32E+01,1.08E+04,1.20E-02
2.96E+01,1.08E+04,5.12E-02,3.26E+01,1.08E+04,2.37E-02,3.32E+01,1.08E+04,1.20E-02
2.96E+01,1.08E+04,5.12E-02,3.26E+01,1.08E+04,2.38E-02,3.32E+01,1.08E+04,1.21E-02
2.96E+01,1.09E+04,5.12E-02,3.27E+01,1.09E+04,2.37E-02,3.32E+01,1.09E+04,1.21E-02
2.96E+01,1.09E+04,5.12E-02,3.27E+01,1.09E+04,2.38E-02,3.32E+01,1.09E+04,1.22E-02
2.96E+01,1.09E+04,5.12E-02,3.27E+01,1.09E+04,2.38E-02,3.33E+01,1.09E+04,1.22E-02
2.96E+01,1.09E+04,5.10E-02,3.27E+01,1.09E+04,2.38E-02,3.33E+01,1.09E+04,1.22E-02
2.97E+01,1.09E+04,5.08E-02,3.27E+01,1.09E+04,2.38E-02,3.33E+01,1.09E+04,1.21E-02
2.97E+01,1.09E+04,5.07E-02,3.27E+01,1.09E+04,2.37E-02,3.33E+01,1.09E+04,1.21E-02
2.97E+01,1.09E+04,5.04E-02,3.27E+01,1.09E+04,2.36E-02,3.33E+01,1.09E+04,1.20E-02
2.97E+01,1.09E+04,5.01E-02,3.28E+01,1.09E+04,2.35E-02,3.33E+01,1.09E+04,1.19E-02
2.97E+01,1.09E+04,4.99E-02,3.28E+01,1.09E+04,2.34E-02,3.34E+01,1.09E+04,1.18E-02
2.97E+01,1.09E+04,4.97E-02,3.28E+01,1.09E+04,2.32E-02,3.34E+01,1.09E+04,1.17E-02
2.97E+01,1.09E+04,4.95E-02,3.28E+01,1.09E+04,2.31E-02,3.34E+01,1.09E+04,1.16E-02
2.98E+01,1.09E+04,4.94E-02,3.28E+01,1.09E+04,2.30E-02,3.34E+01,1.09E+04,1.14E-02
2.98E+01,1.09E+04,4.93E-02,3.28E+01,1.09E+04,2.28E-02,3.34E+01,1.09E+04,1.13E-02
2.98E+01,1.09E+04,4.91E-02,3.29E+01,1.09E+04,2.27E-02,3.34E+01,1.09E+04,1.11E-02
2.98E+01,1.09E+04,4.90E-02,3.29E+01,1.09E+04,2.26E-02,3.34E+01,1.09E+04,1.10E-02
2.98E+01,1.09E+04,4.89E-02,3.29E+01,1.09E+04,2.25E-02,3.35E+01,1.09E+04,1.09E-02
2.98E+01,1.09E+04,4.88E-02,3.29E+01,1.09E+04,2.25E-02,3.35E+01,1.09E+04,1.07E-02
2.98E+01,1.09E+04,4.87E-02,3.29E+01,1.09E+04,2.24E-02,3.35E+01,1.09E+04,1.06E-02
2.99E+01,1.09E+04,4.88E-02,3.29E+01,1.09E+04,2.24E-02,3.35E+01,1.09E+04,1.05E-02
2.99E+01,1.09E+04,4.90E-02,3.29E+01,1.09E+04,2.24E-02,3.35E+01,1.09E+04,1.04E-02
2.99E+01,1.10E+04,4.93E-02,3.30E+01,1.10E+04,2.24E-02,3.35E+01,1.10E+04,1.04E-02
2.99E+01,1.10E+04,4.95E-02,3.30E+01,1.10E+04,2.24E-02,3.36E+01,1.10E+04,1.05E-02
2.99E+01,1.10E+04,4.96E-02,3.30E+01,1.10E+04,2.23E-02,3.36E+01,1.10E+04,1.06E-02
2.99E+01,1.10E+04,4.98E-02,3.30E+01,1.10E+04,2.23E-02,3.36E+01,1.10E+04,1.07E-02
2.99E+01,1.10E+04,4.99E-02,3.30E+01,1.10E+04,2.23E-02,3.36E+01,1.10E+04,1.08E-02
2.99E+01,1.10E+04,5.01E-02,3.30E+01,1.10E+04,2.22E-02,3.36E+01,1.10E+04,1.09E-02
3.00E+01,1.10E+04,5.01E-02,3.30E+01,1.10E+04,2.21E-02,3.36E+01,1.10E+04,1.11E-02
3.00E+01,1.10E+04,5.03E-02,3.31E+01,1.10E+04,2.21E-02,3.36E+01,1.10E+04,1.12E-02
3.00E+01,1.10E+04,5.04E-02,3.31E+01,1.10E+04,2.20E-02,3.37E+01,1.10E+04,1.13E-02
3.00E+01,1.10E+04,5.06E-02,3.31E+01,1.10E+04,2.20E-02,3.37E+01,1.10E+04,1.14E-02
3.00E+01,1.10E+04,5.06E-02,3.31E+01,1.10E+04,2.20E-02,3.37E+01,1.10E+04,1.15E-02
3.00E+01,1.10E+04,5.06E-02,3.31E+01,1.10E+04,2.19E-02,3.37E+01,1.10E+04,1.16E-02
3.00E+01,1.10E+04,5.05E-02,3.31E+01,1.10E+04,2.19E-02,3.37E+01,1.10E+04,1.17E-02
3.01E+01,1.10E+04,5.03E-02,3.32E+01,1.10E+04,2.18E-02,3.37E+01,1.10E+04,1.18E-02
3.01E+01,1.10E+04,5.03E-02,3.32E+01,1.10E+04,2.17E-02,3.38E+01,1.10E+04,1.18E-02
3.01E+01,1.10E+04,5.01E-02,3.32E+01,1.10E+04,2.16E-02,3.38E+01,1.10E+04,1.19E-02
3.01E+01,1.10E+04,4.99E-02,3.32E+01,1.10E+04,2.16E-02,3.38E+01,1.10E+04,1.20E-02
3.01E+01,1.10E+04,4.97E-02,3.32E+01,1.10E+04,2.16E-02,3.38E+01,1.10E+04,1.20E-02
3.01E+01,1.10E+04,4.95E-02,3.32E+01,1.10E+04,2.15E-02,3.38E+01,1.10E+04,1.20E-02
3.01E+01,1.10E+04,4.93E-02,3.32E+01,1.10E+04,2.15E-02,3.38E+01,1.10E+04,1.20E-02
3.02E+01,1.11E+04,4.93E-02,3.33E+01,1.11E+04,2.15E-02,3.38E+01,1.11E+04,1.21E-02
3.02E+01,1.11E+04,4.92E-02,3.33E+01,1.11E+04,2.16E-02,3.39E+01,1.11E+04,1.21E-02
3.02E+01,1.11E+04,4.92E-02,3.33E+01,1.11E+04,2.16E-02,3.39E+01,1.11E+04,1.21E-02
3.02E+01,1.11E+04,4.92E-02,3.33E+01,1.11E+04,2.16E-02,3.39E+01,1.11E+04,1.20E-02
3.02E+01,1.11E+04,4.93E-02,3.33E+01,1.11E+04,2.16E-02,3.39E+01,1.11E+04,1.20E-02
3.02E+01,1.11E+04,4.94E-02,3.33E+01,1.11E+04,2.15E-02,3.39E+01,1.11E+04,1.20E-02
3.02E+01,1.11E+04,4.94E-02,3.34E+01,1.11E+04,2.14E-02,3.39E+01,1.11E+04,1.19E-02
3.02E+01,1.11E+04,4.94E-02,3.34E+01,1.11E+04,2.13E-02,3.39E+01,1.11E+04,1.18E-02
3.03E+01,1.11E+04,4.94E-02,3.34E+01,1.11E+04,2.13E-02,3.40E+01,1.11E+04,1.17E-02
3.03E+01,1.11E+04,4.93E-02,3.34E+01,1.11E+04,2.12E-02,3.40E+01,1.11E+04,1.17E-02
3.03E+01,1.11E+04,4.93E-02,3.34E+01,1.11E+04,2.11E-02,3.40E+01,1.11E+04,1.16E-02
3.03E+01,1.11E+04,4.92E-02,3.34E+01,1.11E+04,2.10E-02,3.40E+01,1.11E+04,1.15E-02
3.03E+01,1.11E+04,4.91E-02,3.34E+01,1.11E+04,2.09E-02,3.40E+01,1.11E+04,1.15E-02
3.03E+01,1.11E+04,4.91E-02,3.35E+01,1.11E+04,2.09E-02,3.40E+01,1.11E+04,1.15E-02
3.03E+01,1.11E+04,4.91E-02,3.35E+01,1.11E+04,2.08E-02,3.41E+01,1.11E+04,1.15E-02
3.04E+01,1.11E+04,4.91E-02,3.35E+01,1.11E+04,2.08E-02,3.41E+01,1.11E+04,1.15E-02
3.04E+01,1.11E+04,4.90E-02,3.35E+01,1.11E+04,2.08E-02,3.41E+01,1.11E+04,1.15E-02
3.04E+01,1.11E+04,4.91E-02,3.35E+01,1.11E+04,2.07E-02,3.41E+01,1.11E+04,1.14E-02
3.04E+01,1.11E+04,4.91E-02,3.35E+01,1.11E+04,2.06E-02,3.41E+01,1.11E+04,1.14E-02
3.04E+01,1.11E+04,4.91E-02,3.35E+01,1.11E+04,2.06E-02,3.41E+01,1.11E+04,1.14E-02
3.04E+01,1.12E+04,4.91E-02,3.36E+01,1.12E+04,2.05E-02,3.41E+01,1.12E+04,1.14E-02
3.04E+01,1.12E+04,4.92E-02,3.36E+01,1.12E+04,2.05E-02,3.42E+01,1.12E+04,1.13E-02
3.05E+01,1.12E+04,4.92E-02,3.36E+01,1.12E+04,2.05E-02,3.42E+01,1.12E+04,1.13E-02
3.05E+01,1.12E+04,4.93E-02,3.36E+01,1.12E+04,2.05E-02,3.42E+01,1.12E+04,1.12E-02
3.05E+01,1.12E+04,4.93E-02,3.36E+01,1.12E+04,2.05E-02,3.42E+01,1.12E+04,1.12E-02
3.05E+01,1.12E+04,4.92E-02,3.36E+01,1.12E+04,2.05E-02,3.42E+01,1.12E+04,1.11E-02
3.05E+01,1.12E+04,4.92E-02,3.37E+01,1.12E+04,2.05E-02,3.42E+01,1.12E+04,1.10E-02
3.05E+01,1.12E+04,4.92E-02,3.37E+01,1.12E+04,2.06E-02,3.43E+01,1.12E+04,1.10E-02
3.05E+01,1.12E+04,4.91E-02,3.37E+01,1.12E+04,2.06E-02,3.43E+01,1.12E+04,1.09E-02
3.05E+01,1.12E+04,4.90E-02,3.37E+01,1.12E+04,2.06E-02,3.43E+01,1.12E+04,1.09E-02
3.06E+01,1.12E+04,4.89E-02,3.37E+01,1.12E+04,2.05E-02,3.43E+01,1.12E+04,1.09E-02
3.06E+01,1.12E+04,4.87E-02,3.37E+01,1.12E+04,2.05E-02,3.43E+01,1.12E+04,1.09E-02
3.06E+01,1.12E+04,4.86E-02,3.37E+01,1.12E+04,2.05E-02,3.43E+01,1.12E+04,1.08E-02
3.06E+01,1.12E+04,4.84E-02,3.38E+01,1.12E+04,2.05E-02,3.43E+01,1.12E+04,1.08E-02
3.06E+01,1.12E+04,4.81E-02,3.38E+01,1.12E+04,2.05E-02,3.44E+01,1.12E+04,1.08E-02
3.06E+01,1.12E+04,4.79E-02,3.38E+01,1.12E+04,2.05E-02,3.44E+01,1.12E+04,1.07E-02
3.06E+01,1.12E+04,4.76E-02,3.38E+01,1.12E+04,2.04E-02,3.44E+01,1.12E+04,1.07E-02
3.07E+01,1.12E+04,4.73E-02,3.38E+01,1.12E+04,2.04E-02,3.44E+01,1.12E+04,1.06E-02
3.07E+01,1.12E+04,4.71E-02,3.38E+01,1.12E+04,2.04E-02,3.44E+01,1.12E+04,1.06E-02
3.07E+01,1.12E+04,4.67E-02,3.38E+01,1.12E+04,2.03E-02,3.44E+01,1.12E+04,1.05E-02
3.07E+01,1.13E+04,4.64E-02,3.39E+01,1.13E+04,2.02E-02,3.45E+01,1.13E+04,1.05E-02
3.07E+01,1.13E+04,4.62E-02,3.39E+01,1.13E+04,2.01E-02,3.45E+01,1.13E+04,1.05E-02
3.07E+01,1.13E+04,4.60E-02,3.39E+01,1.13E+04,2.00E-02,3.45E+01,1.13E+04,1.05E-02
3.07E+01,1.13E+04,4.59E-02,3.39E+01,1.13E+04,1.99E-02,3.45E+01,1.13E+04,1.05E-02
3.08E+01,1.13E+04,4.57E-02,3.39E+01,1.13E+04,1.98E-02,3.45E+01,1.13E+04,1.05E-02
3.08E+01,1.13E+04,4.57E-02,3.39E+01,1.13E+04,1.98E-02,3.45E+01,1.13E+04,1.06E-02
3.08E+01,1.13E+04,4.56E-02,3.40E+01,1.13E+04,1.97E-02,3.45E+01,1.13E+04,1.06E-02
3.08E+01,1.13E+04,4.57E-02,3.40E+01,1.13E+04,1.96E-02,3.46E+01,1.13E+04,1.06E-02
3.08E+01,1.13E+04,4.58E-02,3.40E+01,1.13E+04,1.95E-02,3.46E+01,1.13E+04,1.06E-02
3.08E+01,1.13E+04,4.58E-02,3.40E+01,1.13E+04,1.94E-02,3.46E+01,1.13E+04,1.06E-02
3.08E+01,1.13E+04,4.58E-02,3.40E+01,1.13E+04,1.94E-02,3.46E+01,1.13E+04,1.06E-02
3.08E+01,1.13E+04,4.58E-02,3.40E+01,1.13E+04,1.93E-02,3.46E+01,1.13E+04,1.06E-02
3.09E+01,1.13E+04,4.58E-02,3.40E+01,1.13E+04,1.93E-02,3.46E+01,1.13E+04,1.06E-02
3.09E+01,1.13E+04,4.58E-02,3.41E+01,1.13E+04,1.93E-02,3.47E+01,1.13E+04,1.06E-02
3.09E+01,1.13E+04,4.57E-02,3.41E+01,1.13E+04,1.92E-02,3.47E+01,1.13E+04,1.05E-02
3.09E+01,1.13E+04,4.57E-02,3.41E+01,1.13E+04,1.92E-02,3.47E+01,1.13E+04,1.05E-02
3.09E+01,1.13E+04,4.56E-02,3.41E+01,1.13E+04,1.91E-02,3.47E+01,1.13E+04,1.05E-02
3.09E+01,1.13E+04,4.55E-02,3.41E+01,1.13E+04,1.91E-02,3.47E+01,1.13E+04,1.04E-02
3.09E+01,1.13E+04,4.54E-02,3.41E+01,1.13E+04,1.91E-02,3.47E+01,1.13E+04,1.04E-02
3.10E+01,1.13E+04,4.53E-02,3.41E+01,1.13E+04,1.91E-02,3.47E+01,1.13E+04,1.04E-02
3.10E+01,1.14E+04,4.53E-02,3.42E+01,1.14E+04,1.92E-02,3.48E+01,1.14E+04,1.03E-02
3.10E+01,1.14E+04,4.54E-02,3.42E+01,1.14E+04,1.92E-02,3.48E+01,1.14E+04,1.03E-02
3.10E+01,1.14E+04,4.54E-02,3.42E+01,1.14E+04,1.93E-02,3.48E+01,1.14E+04,1.02E-02
3.10E+01,1.14E+04,4.56E-02,3.42E+01,1.14E+04,1.94E-02,3.48E+01,1.14E+04,1.01E-02
3.10E+01,1.14E+04,4.58E-02,3.42E+01,1.14E+04,1.95E-02,3.48E+01,1.14E+04,1.01E-02
3.10E+01,1.14E+04,4.59E-02,3.42E+01,1.14E+04,1.96E-02,3.48E+01,1.14E+04,1.00E-02
3.11E+01,1.14E+04,4.60E-02,3.43E+01,1.14E+04,1.96E-02,3.49E+01,1.14E+04,9.97E-03
3.11E+01,1.14E+04,4.61E-02,3.43E+01,1.14E+04,1.97E-02,3.49E+01,1.14E+04,9.93E-03
3.11E+01,1.14E+04,4.63E-02,3.43E+01,1.14E+04,1.99E-02,3.49E+01,1.14E+04,9.88E-03
3.11E+01,1.14E+04,4.65E-02,3.43E+01,1.14E+04,2.00E-02,3.49E+01,1.14E+04,9.82E-03
3.11E+01,1.14E+04,4.67E-02,3.43E+01,1.14E+04,2.01E-02,3.49E+01,1.14E+04,9.77E-03
3.11E+01,1.14E+04,4.69E-02,3.43E+01,1.14E+04,2.02E-02,3.49E+01,1.14E+04,9.73E-03
3.11E+01,1.14E+04,4.70E-02,3.43E+01,1.14E+04,2.03E-02,3.49E+01,1.14E+04,9.71E-03
3.11E+01,1.14E+04,4.70E-02,3.44E+01,1.14E+04,2.04E-02,3.50E+01,1.14E+04,9.70E-03
3.12E+01,1.14E+04,4.70E-02,3.44E+01,1.14E+04,2.05E-02,3.50E+01,1.14E+04,9.68E-03
3.12E+01,1.14E+04,4.71E-02,3.44E+01,1.14E+04,2.06E-02,3.50E+01,1.14E+04,9.65E-03
3.12E+01,1.14E+04,4.70E-02,3.44E+01,1.14E+04,2.07E-02,3.50E+01,1.14E+04,9.63E-03
3.12E+01,1.14E+04,4.70E-02,3.44E+01,1.14E+04,2.07E-02,3.50E+01,1.14E+04,9.68E-03
3.12E+01,1.14E+04,4.69E-02,3.44E+01,1.14E+04,2.08E-02,3.50E+01,1.14E+04,9.80E-03
3.12E+01,1.14E+04,4.69E-02,3.44E+01,1.14E+04,2.08E-02,3.51E+01,1.14E+04,9.94E-03
3.12E+01,1.15E+04,4.68E-02,3.45E+01,1.15E+04,2.08E-02,3.51E+01,1.15E+04,1.01E-02
3.13E+01,1.15E+04,4.68E-02,3.45E+01,1.15E+04,2.08E-02,3.51E+01,1.15E+04,1.02E-02
3.13E+01,1.15E+04,4.67E-02,3.45E+01,1.15E+04,2.08E-02,3.51E+01,1.15E+04,1.03E-02
3.13E+01,1.15E+04,4.66E-02,3.45E+01,1.15E+04,2.08E-02,3.51E+01,1.15E+04,1.04E-02
3.13E+01,1.15E+04,4.66E-02,3.45E+01,1.15E+04,2.09E-02,3.51E+01,1.15E+04,1.05E-02
3.13E+01,1.15E+04,4.67E-02,3.45E+01,1.15E+04,2.09E-02,3.51E+01,1.15E+04,1.05E-02
3.13E+01,1.15E+04,4.67E-02,3.46E+01,1.15E+04,2.09E-02,3.52E+01,1.15E+04,1.06E-02
3.13E+01,1.15E+04,4.68E-02,3.46E+01,1.15E+04,2.09E-02,3.52E+01,1.15E+04,1.06E-02
3.14E+01,1.15E+04,4.68E-02,3.46E+01,1.15E+04,2.09E-02,3.52E+01,1.15E+04,1.07E-02
3.14E+01,1.15E+04,4.69E-02,3.46E+01,1.15E+04,2.08E-02,3.52E+01,1.15E+04,1.07E-02
3.14E+01,1.15E+04,4.68E-02,3.46E+01,1.15E+04,2.08E-02,3.52E+01,1.15E+04,1.08E-02
3.14E+01,1.15E+04,4.68E-02,3.46E+01,1.15E+04,2.07E-02,3.52E+01,1.15E+04,1.08E-02
3.14E+01,1.15E+04,4.68E-02,3.46E+01,1.15E+04,2.06E-02,3.53E+01,1.15E+04,1.08E-02
3.14E+01,1.15E+04,4.68E-02,3.47E+01,1.15E+04,2.05E-02,3.53E+01,1.15E+04,1.09E-02
3.14E+01,1.15E+04,4.67E-02,3.47E+01,1.15E+04,2.05E-02,3.53E+01,1.15E+04,1.09E-02
3.14E+01,1.15E+04,4.66E-02,3.47E+01,1.15E+04,2.04E-02,3.53E+01,1.15E+04,1.08E-02
3.15E+01,1.15E+04,4.65E-02,3.47E+01,1.15E+04,2.03E-02,3.53E+01,1.15E+04,1.08E-02
3.15E+01,1.15E+04,4.64E-02,3.47E+01,1.15E+04,2.02E-02,3.53E+01,1.15E+04,1.08E-02
3.15E+01,1.15E+04,4.64E-02,3.47E+01,1.15E+04,2.01E-02,3.53E+01,1.15E+04,1.08E-02
3.15E+01,1.15E+04,4.63E-02,3.47E+01,1.15E+04,1.99E-02,3.54E+01,1.15E+04,1.07E-02
3.15E+01,1.16E+04,4.62E-02,3.48E+01,1.16E+04,1.98E-02,3.54E+01,1.16E+04,1.06E-02
3.15E+01,1.16E+04,4.60E-02,3.48E+01,1.16E+04,1.97E-02,3.54E+01,1.16E+04,1.05E-02
3.15E+01,1.16E+04,4.58E-02,3.48E+01,1.16E+04,1.97E-02,3.54E+01,1.16E+04,1.04E-02
3.16E+01,1.16E+04,4.57E-02,3.48E+01,1.16E+04,1.96E-02,3.54E+01,1.16E+04,1.04E-02
3.16E+01,1.16E+04,4.55E-02,3.48E+01,1.16E+04,1.95E-02,3.54E+01,1.16E+04,1.03E-02
3.16E+01,1.16E+04,4.54E-02,3.48E+01,1.16E+04,1.93E-02,3.55E+01,1.16E+04,1.02E-02
3.16E+01,1.16E+04,4.54E-02,3.49E+01,1.16E+04,1.92E-02,3.55E+01,1.16E+04,1.01E-02
3.16E+01,1.16E+04,4.53E-02,3.49E+01,1.16E+04,1.91E-02,3.55E+01,1.16E+04,1.01E-02
3.16E+01,1.16E+04,4.52E-02,3.49E+01,1.16E+04,1.90E-02,3.55E+01,1.16E+04,9.99E-03
3.16E+01,1.16E+04,4.52E-02,3.49E+01,1.16E+04,1.89E-02,3.55E+01,1.16E+04,9.90E-03
3.17E+01,1.16E+04,4.50E-02,3.49E+01,1.16E+04,1.88E-02,3.55E+01,1.16E+04,9.79E-03
3.17E+01,1.16E+04,4.49E-02,3.49E+01,1.16E+04,1.86E-02,3.55E+01,1.16E+04,9.67E-03
3.17E+01,1.16E+04,4.47E-02,3.49E+01,1.16E+04,1.85E-02,3.56E+01,1.16E+04,9.53E-03
3.17E+01,1.16E+04,4.45E-02,3.50E+01,1.16E+04,1.83E-02,3.56E+01,1.16E+04,9.39E-03
3.17E+01,1.16E+04,4.43E-02,3.50E+01,1.16E+04,1.81E-02,3.56E+01,1.16E+04,9.23E-03
3.17E+01,1.16E+04,4.40E-02,3.50E+01,1.16E+04,1.79E-02,3.56E+01,1.16E+04,9.06E-03
3.17E+01,1.16E+04,4.37E-02,3.50E+01,1.16E+04,1.77E-02,3.56E+01,1.16E+04,8.96E-03
3.17E+01,1.16E+04,4.34E-02,3.50E+01,1.16E+04,1.75E-02,3.56E+01,1.16E+04,8.98E-03
3.18E+01,1.16E+04,4.32E-02,3.50E+01,1.16E+04,1.73E-02,3.56E+01,1.16E+04,9.06E-03
3.18E+01,1.16E+04,4.31E-02,3.51E+01,1.16E+04,1.72E-02,3.57E+01,1.16E+04,9.17E-03
3.18E+01,1.17E+04,4.30E-02,3.51E+01,1.17E+04,1.72E-02,3.57E+01,1.17E+04,9.29E-03
3.18E+01,1.17E+04,4.30E-02,3.51E+01,1.17E+04,1.72E-02,3.57E+01,1.17E+04,9.40E-03
3.18E+01,1.17E+04,4.30E-02,3.51E+01,1.17E+04,1.73E-02,3.57E+01,1.17E+04,9.49E-03
3.18E+01,1.17E+04,4.30E-02,3.51E+01,1.17E+04,1.74E-02,3.57E+01,1.17E+04,9.61E-03
3.18E+01,1.17E+04,4.31E-02,3.51E+01,1.17E+04,1.75E-02,3.57E+01,1.17E+04,9.71E-03
3.19E+01,1.17E+04,4.32E-02,3.51E+01,1.17E+04,1.76E-02,3.58E+01,1.17E+04,9.80E-03
3.19E+01,1.17E+04,4.35E-02,3.52E+01,1.17E+04,1.77E-02,3.58E+01,1.17E+04,9.86E-03
3.19E+01,1.17E+04,4.38E-02,3.52E+01,1.17E+04,1.77E-02,3.58E+01,1.17E+04,9.92E-03
3.19E+01,1.17E+04,4.41E-02,3.52E+01,1.17E+04,1.78E-02,3.58E+01,1.17E+04,9.99E-03
3.19E+01,1.17E+04,4.43E-02,3.52E+01,1.17E+04,1.79E-02,3.58E+01,1.17E+04,1.01E-02
3.19E+01,1.17E+04,4.45E-02,3.52E+01,1.17E+04,1.79E-02,3.58E+01,1.17E+04,1.01E-02
3.19E+01,1.17E+04,4.46E-02,3.52E+01,1.17E+04,1.80E-02,3.58E+01,1.17E+04,1.02E-02
3.20E+01,1.17E+04,4.48E-02,3.52E+01,1.17E+04,1.80E-02,3.59E+01,1.17E+04,1.02E-02
3.20E+01,1.17E+04,4.49E-02,3.53E+01,1.17E+04,1.80E-02,3.59E+01,1.17E+04,1.02E-02
3.20E+01,1.17E+04,4.50E-02,3.53E+01,1.17E+04,1.79E-02,3.59E+01,1.17E+04,1.02E-02
3.20E+01,1.17E+04,4.51E-02,3.53E+01,1.17E+04,1.80E-02,3.59E+01,1.17E+04,1.02E-02
3.20E+01,1.17E+04,4.52E-02,3.53E+01,1.17E+04,1.81E-02,3.59E+01,1.17E+04,1.02E-02
3.20E+01,1.17E+04,4.52E-02,3.53E+01,1.17E+04,1.81E-02,3.59E+01,1.17E+04,1.02E-02
3.20E+01,1.17E+04,4.51E-02,3.53E+01,1.17E+04,1.82E-02,3.60E+01,1.17E+04,1.02E-02
3.20E+01,1.17E+04,4.50E-02,3.54E+01,1.17E+04,1.82E-02,3.60E+01,1.17E+04,1.01E-02
3.21E+01,1.18E+04,4.50E-02,3.54E+01,1.18E+04,1.83E-02,3.60E+01,1.18E+04,1.01E-02
3.21E+01,1.18E+04,4.49E-02,3.54E+01,1.18E+04,1.83E-02,3.60E+01,1.18E+04,1.00E-02
3.21E+01,1.18E+04,4.49E-02,3.54E+01,1.18E+04,1.84E-02,3.60E+01,1.18E+04,9.99E-03
3.21E+01,1.18E+04,4.48E-02,3.54E+01,1.18E+04,1.84E-02,3.60E+01,1.18E+04,9.94E-03
3.21E+01,1.18E+04,4.47E-02,3.54E+01,1.18E+04,1.85E-02,3.60E+01,1.18E+04,9.87E-03
3.21E+01,1.18E+04,4.47E-02,3.54E+01,1.18E+04,1.86E-02,3.61E+01,1.18E+04,9.81E-03
3.21E+01,1.18E+04,4.48E-02,3.55E+01,1.18E+04,1.87E-02,3.61E+01,1.18E+04,9.73E-03
3.22E+01,1.18E+04,4.48E-02,3.55E+01,1.18E+04,1.87E-02,3.61E+01,1.18E+04,9.66E-03
3.22E+01,1.18E+04,4.48E-02,3.55E+01,1.18E+04,1.87E-02,3.61E+01,1.18E+04,9.56E-03
3.22E+01,1.18E+04,4.48E-02,3.55E+01,1.18E+04,1.88E-02,3.61E+01,1.18E+04,9.46E-03
3.22E+01,1.18E+04,4.47E-02,3.55E+01,1.18E+04,1.88E-02,3.61E+01,1.18E+04,9.34E-03
3.22E+01,1.18E+04,4.47E-02,3.55E+01,1.18E+04,1.88E-02,3.62E+01,1.18E+04,9.22E-03
3.22E+01,1.18E+04,4.45E-02,3.55E+01,1.18E+04,1.88E-02,3.62E+01,1.18E+04,9.09E-03
3.22E+01,1.18E+04,4.44E-02,3.56E+01,1.18E+04,1.88E-02,3.62E+01,1.18E+04,8.97E-03
3.23E+01,1.18E+04,4.42E-02,3.56E+01,1.18E+04,1.88E-02,3.62E+01,1.18E+04,8.86E-03
3.23E+01,1.18E+04,4.40E-02,3.56E+01,1.18E+04,1.88E-02,3.62E+01,1.18E+04,8.74E-03
3.23E+01,1.18E+04,4.39E-02,3.56E+01,1.18E+04,1.88E-02,3.62E+01,1.18E+04,8.66E-03
3.23E+01,1.18E+04,4.38E-02,3.56E+01,1.18E+04,1.88E-02,3.62E+01,1.18E+04,8.66E-03
3.23E+01,1.18E+04,4.37E-02,3.56E+01,1.18E+04,1.87E-02,3.63E+01,1.18E+04,8.68E-03
3.23E+01,1.18E+04,4.36E-02,3.57E+01,1.18E+04,1.86E-02,3.63E+01,1.18E+04,8.71E-03
3.23E+01,1.19E+04,4.36E-02,3.57E+01,1.19E+04,1.86E-02,3.63E+01,1.19E+04,8.77E-03
3.23E+01,1.19E+04,4.35E-02,3.57E+01,1.19E+04,1.86E-02,3.63E+01,1.19E+04,8.82E-03
3.24E+01,1.19E+04,4.35E-02,3.57E+01,1.19E+04,1.85E-02,3.63E+01,1.19E+04,8.89E-03
3.24E+01,1.19E+04,4.35E-02,3.57E+01,1.19E+04,1.84E-02,3.63E+01,1.19E+04,8.98E-03
3.24E+01,1.19E+04,4.36E-02,3.57E+01,1.19E+04,1.83E-02,3.64E+01,1.19E+04,9.06E-03
3.24E+01,1.19E+04,4.36E-02,3.57E+01,1.19E+04,1.82E-02,3.64E+01,1.19E+04,9.12E-03
3.24E+01,1.19E+04,4.37E-02,3.58E+01,1.19E+04,1.81E-02,3.64E+01,1.19E+04,9.18E-03
3.24E+01,1.19E+04,4.38E-02,3.58E+01,1.19E+04,1.80E-02,3.64E+01,1.19E+04,9.24E-03
3.24E+01,1.19E+04,4.37E-02,3.58E+01,1.19E+04,1.79E-02,3.64E+01,1.19E+04,9.29E-03
3.25E+01,1.19E+04,4.37E-02,3.58E+01,1.19E+04,1.78E-02,3.64E+01,1.19E+04,9.35E-03
3.25E+01,1.19E+04,4.37E-02,3.58E+01,1.19E+04,1.78E-02,3.64E+01,1.19E+04,9.41E-03
3.25E+01,1.19E+04,4.37E-02,3.58E+01,1.19E+04,1.78E-02,3.65E+01,1.19E+04,9.48E-03
3.25E+01,1.19E+04,4.36E-02,3.58E+01,1.19E+04,1.77E-02,3.65E+01,1.19E+04,9.52E-03
3.25E+01,1.19E+04,4.36E-02,3.59E+01,1.19E+04,1.77E-02,3.65E+01,1.19E+04,9.58E-03
3.25E+01,1.19E+04,4.35E-02,3.59E+01,1.19E+04,1.76E-02,3.65E+01,1.19E+04,9.63E-03
3.25E+01,1.19E+04,4.35E-02,3.59E+01,1.19E+04,1.75E-02,3.65E+01,1.19E+04,9.68E-03
3.26E+01,1.19E+04,4.34E-02,3.59E+01,1.19E+04,1.75E-02,3.65E+01,1.19E+04,9.71E-03
3.26E+01,1.19E+04,4.32E-02,3.59E+01,1.19E+04,1.74E-02,3.66E+01,1.19E+04,9.74E-03
3.26E+01,1.19E+04,4.31E-02,3.59E+01,1.19E+04,1.73E-02,3.66E+01,1.19E+04,9.76E-03
3.26E+01,1.19E+04,4.30E-02,3.60E+01,1.19E+04,1.72E-02,3.66E+01,1.19E+04,9.76E-03
3.26E+01,1.20E+04,4.28E-02,3.60E+01,1.20E+04,1.71E-02,3.66E+01,1.20E+04,9.74E-03
3.26E+01,1.20E+04,4.27E-02,3.60E+01,1.20E+04,1.72E-02,3.66E+01,1.20E+04,9.70E-03
3.26E+01,1.20E+04,4.27E-02,3.60E+01,1.20E+04,1.73E-02,3.66E+01,1.20E+04,9.66E-03
3.26E+01,1.20E+04,4.25E-02,3.60E+01,1.20E+04,1.73E-02,3.66E+01,1.20E+04,9.60E-03
3.27E+01,1.20E+04,4.24E-02,3.60E+01,1.20E+04,1.74E-02,3.67E+01,1.20E+04,9.53E-03
3.27E+01,1.20E+04,4.22E-02,3.60E+01,1.20E+04,1.75E-02,3.67E+01,1.20E+04,9.46E-03
3.27E+01,1.20E+04,4.20E-02,3.61E+01,1.20E+04,1.76E-02,3.67E+01,1.20E+04,9.37E-03
3.27E+01,1.20E+04,4.18E-02,3.61E+01,1.20E+04,1.77E-02,3.67E+01,1.20E+04,9.29E-03
3.27E+01,1.20E+04,4.16E-02,3.61E+01,1.20E+04,1.77E-02,3.67E+01,1.20E+04,9.19E-03
3.27E+01,1.20E+04,4.14E-02,3.61E+01,1.20E+04,1.78E-02,3.67E+01,1.20E+04,9.08E-03
3.27E+01,1.20E+04,4.12E-02,3.61E+01,1.20E+04,1.79E-02,3.68E+01,1.20E+04,8.97E-03
3.28E+01,1.20E+04,4.09E-02,3.61E+01,1.20E+04,1.80E-02,3.68E+01,1.20E+04,8.87E-03
3.28E+01,1.20E+04,4.07E-02,3.61E+01,1.20E+04,1.81E-02,3.68E+01,1.20E+04,8.77E-03
3.28E+01,1.20E+04,4.05E-02,3.62E+01,1.20E+04,1.81E-02,3.68E+01,1.20E+04,8.66E-03
3.28E+01,1.20E+04,4.04E-02,3.62E+01,1.20E+04,1.81E-02,3.68E+01,1.20E+04,8.56E-03
3.28E+01,1.20E+04,4.05E-02,3.62E+01,1.20E+04,1.82E-02,3.68E+01,1.20E+04,8.47E-03
3.28E+01,1.20E+04,4.05E-02,3.62E+01,1.20E+04,1.82E-02,3.68E+01,1.20E+04,8.38E-03
3.28E+01,1.20E+04,4.05E-02,3.62E+01,1.20E+04,1.83E-02,3.69E+01,1.20E+04,8.29E-03
3.29E+01,1.20E+04,4.06E-02,3.62E+01,1.20E+04,1.83E-02,3.69E+01,1.20E+04,8.20E-03
3.29E+01,1.20E+04,4.06E-02,3.63E+01,1.20E+04,1.83E-02,3.69E+01,1.20E+04,8.13E-03
3.29E+01,1.21E+04,4.08E-02,3.63E+01,1.21E+04,1.83E-02,3.69E+01,1.21E+04,8.06E-03
3.29E+01,1.21E+04,4.10E-02,3.63E+01,1.21E+04,1.83E-02,3.69E+01,1.21E+04,8.03E-03
3.29E+01,1.21E+04,4.11E-02,3.63E+01,1.21E+04,1.83E-02,3.69E+01,1.21E+04,8.00E-03
3.29E+01,1.21E+04,4.11E-02,3.63E+01,1.21E+04,1.83E-02,3.70E+01,1.21E+04,7.99E-03
3.29E+01,1.21E+04,4.12E-02,3.63E+01,1.21E+04,1.83E-02,3.70E+01,1.21E+04,7.98E-03
3.29E+01,1.21E+04,4.12E-02,3.63E+01,1.21E+04,1.84E-02,3.70E+01,1.21E+04,7.98E-03
3.30E+01,1.21E+04,4.12E-02,3.64E+01,1.21E+04,1.84E-02,3.70E+01,1.21E+04,8.00E-03
3.30E+01,1.21E+04,4.12E-02,3.64E+01,1.21E+04,1.84E-02,3.70E+01,1.21E+04,8.05E-03
3.30E+01,1.21E+04,4.11E-02,3.64E+01,1.21E+04,1.84E-02,3.70E+01,1.21E+04,8.11E-03
3.30E+01,1.21E+04,4.12E-02,3.64E+01,1.21E+04,1.85E-02,3.70E+01,1.21E+04,8.18E-03
3.30E+01,1.21E+04,4.12E-02,3.64E+01,1.21E+04,1.85E-02,3.71E+01,1.21E+04,8.25E-03
3.30E+01,1.21E+04,4.12E-02,3.64E+01,1.21E+04,1.85E-02,3.71E+01,1.21E+04,8.32E-03
3.30E+01,1.21E+04,4.13E-02,3.65E+01,1.21E+04,1.84E-02,3.71E+01,1.21E+04,8.37E-03
3.31E+01,1.21E+04,4.13E-02,3.65E+01,1.21E+04,1.84E-02,3.71E+01,1.21E+04,8.43E-03
3.31E+01,1.21E+04,4.13E-02,3.65E+01,1.21E+04,1.84E-02,3.71E+01,1.21E+04,8.48E-03
3.31E+01,1.21E+04,4.13E-02,3.65E+01,1.21E+04,1.84E-02,3.71E+01,1.21E+04,8.53E-03
3.31E+01,1.21E+04,4.13E-02,3.65E+01,1.21E+04,1.85E-02,3.71E+01,1.21E+04,8.59E-03
3.31E+01,1.21E+04,4.13E-02,3.65E+01,1.21E+04,1.85E-02,3.72E+01,1.21E+04,8.63E-03
3.31E+01,1.21E+04,4.13E-02,3.65E+01,1.21E+04,1.85E-02,3.72E+01,1.21E+04,8.66E-03
3.31E+01,1.21E+04,4.13E-02,3.66E+01,1.21E+04,1.85E-02,3.72E+01,1.21E+04,8.68E-03
3.32E+01,1.22E+04,4.13E-02,3.66E+01,1.22E+04,1.85E-02,3.72E+01,1.22E+04,8.70E-03
3.32E+01,1.22E+04,4.14E-02,3.66E+01,1.22E+04,1.85E-02,3.72E+01,1.22E+04,8.75E-03
3.32E+01,1.22E+04,4.14E-02,3.66E+01,1.22E+04,1.85E-02,3.72E+01,1.22E+04,8.79E-03
3.32E+01,1.22E+04,4.14E-02,3.66E+01,1.22E+04,1.85E-02,3.73E+01,1.22E+04,8.82E-03
3.32E+01,1.22E+04,4.14E-02,3.66E+01,1.22E+04,1.85E-02,3.73E+01,1.22E+04,8.84E-03
3.32E+01,1.22E+04,4.14E-02,3.66E+01,1.22E+04,1.84E-02,3.73E+01,1.22E+04,8.85E-03
3.32E+01,1.22E+04,4.15E-02,3.67E+01,1.22E+04,1.84E-02,3.73E+01,1.22E+04,8.84E-03
3.32E+01,1.22E+04,4.15E-02,3.67E+01,1.22E+04,1.83E-02,3.73E+01,1.22E+04,8.83E-03
3.33E+01,1.22E+04,4.15E-02,3.67E+01,1.22E+04,1.82E-02,3.73E+01,1.22E+04,8.82E-03
3.33E+01,1.22E+04,4.15E-02,3.67E+01,1.22E+04,1.82E-02,3.73E+01,1.22E+04,8.79E-03
3.33E+01,1.22E+04,4.16E-02,3.67E+01,1.22E+04,1.81E-02,3.74E+01,1.22E+04,8.76E-03
3.33E+01,1.22E+04,4.17E-02,3.67E+01,1.22E+04,1.81E-02,3.74E+01,1.22E+04,8.73E-03
3.33E+01,1.22E+04,4.18E-02,3.68E+01,1.22E+04,1.81E-02,3.74E+01,1.22E+04,8.68E-03
3.33E+01,1.22E+04,4.19E-02,3.68E+01,1.22E+04,1.81E-02,3.74E+01,1.22E+04,8.61E-03
3.33E+01,1.22E+04,4.20E-02,3.68E+01,1.22E+04,1.81E-02,3.74E+01,1.22E+04,8.54E-03
3.34E+01,1.22E+04,4.21E-02,3.68E+01,1.22E+04,1.81E-02,3.74E+01,1.22E+04,8.46E-03
3.34E+01,1.22E+04,4.22E-02,3.68E+01,1.22E+04,1.81E-02,3.75E+01,1.22E+04,8.37E-03
3.34E+01,1.22E+04,4.23E-02,3.68E+01,1.22E+04,1.81E-02,3.75E+01,1.22E+04,8.31E-03
3.34E+01,1.22E+04,4.23E-02,3.68E+01,1.22E+04,1.81E-02,3.75E+01,1.22E+04,8.24E-03
3.34E+01,1.22E+04,4.23E-02,3.69E+01,1.22E+04,1.81E-02,3.75E+01,1.22E+04,8.18E-03
3.34E+01,1.23E+04,4.23E-02,3.69E+01,1.23E+04,1.80E-02,3.75E+01,1.23E+04,8.10E-03
3.34E+01,1.23E+04,4.23E-02,3.69E+01,1.23E+04,1.80E-02,3.75E+01,1.23E+04,8.02E-03
3.35E+01,1.23E+04,4.22E-02,3.69E+01,1.23E+04,1.79E-02,3.75E+01,1.23E+04,7.94E-03
3.35E+01,1.23E+04,4.22E-02,3.69E+01,1.23E+04,1.78E-02,3.76E+01,1.23E+04,7.86E-03
3.35E+01,1.23E+04,4.21E-02,3.69E+01,1.23E+04,1.77E-02,3.76E+01,1.23E+04,7.79E-03
3.35E+01,1.23E+04,4.20E-02,3.69E+01,1.23E+04,1.77E-02,3.76E+01,1.23E+04,7.73E-03
3.35E+01,1.23E+04,4.19E-02,3.70E+01,1.23E+04,1.76E-02,3.76E+01,1.23E+04,7.66E-03
3.35E+01,1.23E+04,4.18E-02,3.70E+01,1.23E+04,1.76E-02,3.76E+01,1.23E+04,7.60E-03
3.35E+01,1.23E+04,4.16E-02,3.70E+01,1.23E+04,1.75E-02,3.76E+01,1.23E+04,7.56E-03
3.35E+01,1.23E+04,4.15E-02,3.70E+01,1.23E+04,1.75E-02,3.77E+01,1.23E+04,7.52E-03
3.36E+01,1.23E+04,4.14E-02,3.70E+01,1.23E+04,1.74E-02,3.77E+01,1.23E+04,7.49E-03
3.36E+01,1.23E+04,4.13E-02,3.70E+01,1.23E+04,1.74E-02,3.77E+01,1.23E+04,7.46E-03
3.36E+01,1.23E+04,4.12E-02,3.71E+01,1.23E+04,1.74E-02,3.77E+01,1.23E+04,7.44E-03
3.36E+01,1.23E+04,4.11E-02,3.71E+01,1.23E+04,1.73E-02,3.77E+01,1.23E+04,7.44E-03
3.36E+01,1.23E+04,4.10E-02,3.71E+01,1.23E+04,1.73E-02,3.77E+01,1.23E+04,7.45E-03
3.36E+01,1.23E+04,4.10E-02,3.71E+01,1.23E+04,1.73E-02,3.77E+01,1.23E+04,7.52E-03
3.36E+01,1.23E+04,4.10E-02,3.71E+01,1.23E+04,1.73E-02,3.78E+01,1.23E+04,7.63E-03
3.37E+01,1.23E+04,4.10E-02,3.71E+01,1.23E+04,1.73E-02,3.78E+01,1.23E+04,7.77E-03
3.37E+01,1.23E+04,4.11E-02,3.71E+01,1.23E+04,1.74E-02,3.78E+01,1.23E+04,7.92E-03
3.37E+01,1.23E+04,4.12E-02,3.72E+01,1.23E+04,1.74E-02,3.78E+01,1.23E+04,8.07E-03
3.37E+01,1.24E+04,4.12E-02,3.72E+01,1.24E+04,1.75E-02,3.78E+01,1.24E+04,8.22E-03
3.37E+01,1.24E+04,4.13E-02,3.72E+01,1.24E+04,1.75E-02,3.78E+01,1.24E+04,8.35E-03
3.37E+01,1.24E+04,4.14E-02,3.72E+01,1.24E+04,1.76E-02,3.79E+01,1.24E+04,8.47E-03
3.37E+01,1.24E+04,4.16E-02,3.72E+01,1.24E+04,1.76E-02,3.79E+01,1.24E+04,8.58E-03
3.38E+01,1.24E+04,4.17E-02,3.72E+01,1.24E+04,1.76E-02,3.79E+01,1.24E+04,8.68E-03
3.38E+01,1.24E+04,4.17E-02,3.72E+01,1.24E+04,1.76E-02,3.79E+01,1.24E+04,8.78E-03
3.38E+01,1.24E+04,4.17E-02,3.73E+01,1.24E+04,1.76E-02,3.79E+01,1.24E+04,8.85E-03
3.38E+01,1.24E+04,4.17E-02,3.73E+01,1.24E+04,1.76E-02,3.79E+01,1.24E+04,8.92E-03
3.38E+01,1.24E+04,4.17E-02,3.73E+01,1.24E+04,1.76E-02,3.79E+01,1.24E+04,8.98E-03
3.38E+01,1.24E+04,4.17E-02,3.73E+01,1.24E+04,1.76E-02,3.80E+01,1.24E+04,9.02E-03
3.38E+01,1.24E+04,4.16E-02,3.73E+01,1.24E+04,1.76E-02,3.80E+01,1.24E+04,9.05E-03
3.38E+01,1.24E+04,4.16E-02,3.73E+01,1.24E+04,1.76E-02,3.80E+01,1.24E+04,9.07E-03
3.39E+01,1.24E+04,4.16E-02,3.74E+01,1.24E+04,1.76E-02,3.80E+01,1.24E+04,9.08E-03
3.39E+01,1.24E+04,4.15E-02,3.74E+01,1.24E+04,1.75E-02,3.80E+01,1.24E+04,9.08E-03
3.39E+01,1.24E+04,4.14E-02,3.74E+01,1.24E+04,1.75E-02,3.80E+01,1.24E+04,9.07E-03
3.39E+01,1.24E+04,4.13E-02,3.74E+01,1.24E+04,1.75E-02,3.81E+01,1.24E+04,9.05E-03
3.39E+01,1.24E+04,4.12E-02,3.74E+01,1.24E+04,1.75E-02,3.81E+01,1.24E+04,9.01E-03
3.39E+01,1.24E+04,4.11E-02,3.74E+01,1.24E+04,1.74E-02,3.81E+01,1.24E+04,8.95E-03
3.39E+01,1.24E+04,4.10E-02,3.74E+01,1.24E+04,1.73E-02,3.81E+01,1.24E+04,8.87E-03
3.40E+01,1.24E+04,4.09E-02,3.75E+01,1.24E+04,1.73E-02,3.81E+01,1.24E+04,8.78E-03
3.40E+01,1.25E+04,4.09E-02,3.75E+01,1.25E+04,1.72E-02,3.81E+01,1.25E+04,8.68E-03
3.40E+01,1.25E+04,4.09E-02,3.75E+01,1.25E+04,1.71E-02,3.81E+01,1.25E+04,8.57E-03
3.40E+01,1.25E+04,4.09E-02,3.75E+01,1.25E+04,1.70E-02,3.82E+01,1.25E+04,8.45E-03
3.40E+01,1.25E+04,4.08E-02,3.75E+01,1.25E+04,1.70E-02,3.82E+01,1.25E+04,8.32E-03
3.40E+01,1.25E+04,4.07E-02,3.75E+01,1.25E+04,1.69E-02,3.82E+01,1.25E+04,8.19E-03
3.40E+01,1.25E+04,4.06E-02,3.75E+01,1.25E+04,1.68E-02,3.82E+01,1.25E+04,8.05E-03
3.41E+01,1.25E+04,4.05E-02,3.76E+01,1.25E+04,1.67E-02,3.82E+01,1.25E+04,7.92E-03
3.41E+01,1.25E+04,4.03E-02,3.76E+01,1.25E+04,1.66E-02,3.82E+01,1.25E+04,7.79E-03
3.41E+01,1.25E+04,4.02E-02,3.76E+01,1.25E+04,1.65E-02,3.83E+01,1.25E+04,7.64E-03
3.41E+01,1.25E+04,4.01E-02,3.76E+01,1.25E+04,1.64E-02,3.83E+01,1.25E+04,7.49E-03
3.41E+01,1.25E+04,3.99E-02,3.76E+01,1.25E+04,1.63E-02,3.83E+01,1.25E+04,7.33E-03
3.41E+01,1.25E+04,3.97E-02,3.76E+01,1.25E+04,1.61E-02,3.83E+01,1.25E+04,7.20E-03
3.41E+01,1.25E+04,3.95E-02,3.77E+01,1.25E+04,1.60E-02,3.83E+01,1.25E+04,7.10E-03
3.41E+01,1.25E+04,3.94E-02,3.77E+01,1.25E+04,1.59E-02,3.83E+01,1.25E+04,7.04E-03
3.42E+01,1.25E+04,3.92E-02,3.77E+01,1.25E+04,1.57E-02,3.83E+01,1.25E+04,7.07E-03
3.42E+01,1.25E+04,3.91E-02,3.77E+01,1.25E+04,1.56E-02,3.84E+01,1.25E+04,7.13E-03
3.42E+01,1.25E+04,3.90E-02,3.77E+01,1.25E+04,1.55E-02,3.84E+01,1.25E+04,7.24E-03
3.42E+01,1.25E+04,3.89E-02,3.77E+01,1.25E+04,1.53E-02,3.84E+01,1.25E+04,7.35E-03
3.42E+01,1.25E+04,3.89E-02,3.77E+01,1.25E+04,1.52E-02,3.84E+01,1.25E+04,7.47E-03
3.42E+01,1.25E+04,3.88E-02,3.78E+01,1.25E+04,1.51E-02,3.84E+01,1.25E+04,7.57E-03
3.42E+01,1.26E+04,3.87E-02,3.78E+01,1.26E+04,1.50E-02,3.84E+01,1.26E+04,7.69E-03
3.43E+01,1.26E+04,3.87E-02,3.78E+01,1.26E+04,1.48E-02,3.85E+01,1.26E+04,7.82E-03
3.43E+01,1.26E+04,3.87E-02,3.78E+01,1.26E+04,1.47E-02,3.85E+01,1.26E+04,7.94E-03
3.43E+01,1.26E+04,3.87E-02,3.78E+01,1.26E+04,1.47E-02,3.85E+01,1.26E+04,8.05E-03
3.43E+01,1.26E+04,3.87E-02,3.78E+01,1.26E+04,1.46E-02,3.85E+01,1.26E+04,8.15E-03
3.43E+01,1.26E+04,3.87E-02,3.78E+01,1.26E+04,1.46E-02,3.85E+01,1.26E+04,8.24E-03
3.43E+01,1.26E+04,3.87E-02,3.79E+01,1.26E+04,1.46E-02,3.85E+01,1.26E+04,8.32E-03
3.43E+01,1.26E+04,3.88E-02,3.79E+01,1.26E+04,1.45E-02,3.85E+01,1.26E+04,8.39E-03
3.44E+01,1.26E+04,3.88E-02,3.79E+01,1.26E+04,1.45E-02,3.86E+01,1.26E+04,8.44E-03
3.44E+01,1.26E+04,3.89E-02,3.79E+01,1.26E+04,1.45E-02,3.86E+01,1.26E+04,8.48E-03
3.44E+01,1.26E+04,3.90E-02,3.79E+01,1.26E+04,1.45E-02,3.86E+01,1.26E+04,8.49E-03
3.44E+01,1.26E+04,3.90E-02,3.79E+01,1.26E+04,1.46E-02,3.86E+01,1.26E+04,8.49E-03
3.44E+01,1.26E+04,3.91E-02,3.80E+01,1.26E+04,1.47E-02,3.86E+01,1.26E+04,8.48E-03
3.44E+01,1.26E+04,3.91E-02,3.80E+01,1.26E+04,1.48E-02,3.86E+01,1.26E+04,8.44E-03
3.44E+01,1.26E+04,3.92E-02,3.80E+01,1.26E+04,1.49E-02,3.87E+01,1.26E+04,8.39E-03
3.44E+01,1.26E+04,3.92E-02,3.80E+01,1.26E+04,1.51E-02,3.87E+01,1.26E+04,8.33E-03
3.45E+01,1.26E+04,3.93E-02,3.80E+01,1.26E+04,1.52E-02,3.87E+01,1.26E+04,8.27E-03
3.45E+01,1.26E+04,3.94E-02,3.80E+01,1.26E+04,1.54E-02,3.87E+01,1.26E+04,8.20E-03
3.45E+01,1.26E+04,3.95E-02,3.80E+01,1.26E+04,1.55E-02,3.87E+01,1.26E+04,8.13E-03
3.45E+01,1.26E+04,3.96E-02,3.81E+01,1.26E+04,1.57E-02,3.87E+01,1.26E+04,8.05E-03
3.45E+01,1.27E+04,3.97E-02,3.81E+01,1.27E+04,1.58E-02,3.87E+01,1.27E+04,7.98E-03
3.45E+01,1.27E+04,3.97E-02,3.81E+01,1.27E+04,1.60E-02,3.88E+01,1.27E+04,7.89E-03
3.45E+01,1.27E+04,3.97E-02,3.81E+01,1.27E+04,1.61E-02,3.88E+01,1.27E+04,7.79E-03
3.46E+01,1.27E+04,3.97E-02,3.81E+01,1.27E+04,1.63E-02,3.88E+01,1.27E+04,7.69E-03
3.46E+01,1.27E+04,3.96E-02,3.81E+01,1.27E+04,1.64E-02,3.88E+01,1.27E+04,7.60E-03
3.46E+01,1.27E+04,3.95E-02,3.82E+01,1.27E+04,1.66E-02,3.88E+01,1.27E+04,7.51E-03
3.46E+01,1.27E+04,3.93E-02,3.82E+01,1.27E+04,1.67E-02,3.88E+01,1.27E+04,7.40E-03
3.46E+01,1.27E+04,3.91E-02,3.82E+01,1.27E+04,1.68E-02,3.88E+01,1.27E+04,7.29E-03
3.46E+01,1.27E+04,3.88E-02,3.82E+01,1.27E+04,1.69E-02,3.89E+01,1.27E+04,7.19E-03
3.46E+01,1.27E+04,3.86E-02,3.82E+01,1.27E+04,1.70E-02,3.89E+01,1.27E+04,7.11E-03
3.47E+01,1.27E+04,3.83E-02,3.82E+01,1.27E+04,1.71E-02,3.89E+01,1.27E+04,7.01E-03
3.47E+01,1.27E+04,3.81E-02,3.82E+01,1.27E+04,1.72E-02,3.89E+01,1.27E+04,6.92E-03
3.47E+01,1.27E+04,3.80E-02,3.83E+01,1.27E+04,1.72E-02,3.89E+01,1.27E+04,6.90E-03
3.47E+01,1.27E+04,3.79E-02,3.83E+01,1.27E+04,1.73E-02,3.89E+01,1.27E+04,6.96E-03
3.47E+01,1.27E+04,3.79E-02,3.83E+01,1.27E+04,1.73E-02,3.90E+01,1.27E+04,7.03E-03
3.47E+01,1.27E+04,3.79E-02,3.83E+01,1.27E+04,1.72E-02,3.90E+01,1.27E+04,7.09E-03
3.47E+01,1.27E+04,3.79E-02,3.83E+01,1.27E+04,1.72E-02,3.90E+01,1.27E+04,7.16E-03
3.48E+01,1.27E+04,3.80E-02,3.83E+01,1.27E+04,1.72E-02,3.90E+01,1.27E+04,7.23E-03
3.48E+01,1.27E+04,3.80E-02,3.83E+01,1.27E+04,1.71E-02,3.90E+01,1.27E+04,7.31E-03
3.48E+01,1.27E+04,3.81E-02,3.84E+01,1.27E+04,1.71E-02,3.90E+01,1.27E+04,7.39E-03
3.48E+01,1.28E+04,3.81E-02,3.84E+01,1.28E+04,1.71E-02,3.90E+01,1.28E+04,7.48E-03
3.48E+01,1.28E+04,3.82E-02,3.84E+01,1.28E+04,1.71E-02,3.91E+01,1.28E+04,7.58E-03
3.48E+01,1.28E+04,3.83E-02,3.84E+01,1.28E+04,1.71E-02,3.91E+01,1.28E+04,7.68E-03
3.48E+01,1.28E+04,3.83E-02,3.84E+01,1.28E+04,1.70E-02,3.91E+01,1.28E+04,7.78E-03
3.48E+01,1.28E+04,3.84E-02,3.84E+01,1.28E+04,1.70E-02,3.91E+01,1.28E+04,7.88E-03
3.49E+01,1.28E+04,3.83E-02,3.85E+01,1.28E+04,1.69E-02,3.91E+01,1.28E+04,7.97E-03
3.49E+01,1.28E+04,3.84E-02,3.85E+01,1.28E+04,1.69E-02,3.91E+01,1.28E+04,8.04E-03
3.49E+01,1.28E+04,3.84E-02,3.85E+01,1.28E+04,1.68E-02,3.92E+01,1.28E+04,8.10E-03
3.49E+01,1.28E+04,3.84E-02,3.85E+01,1.28E+04,1.67E-02,3.92E+01,1.28E+04,8.15E-03
3.49E+01,1.28E+04,3.84E-02,3.85E+01,1.28E+04,1.67E-02,3.92E+01,1.28E+04,8.20E-03
3.49E+01,1.28E+04,3.83E-02,3.85E+01,1.28E+04,1.66E-02,3.92E+01,1.28E+04,8.24E-03
3.49E+01,1.28E+04,3.82E-02,3.85E+01,1.28E+04,1.65E-02,3.92E+01,1.28E+04,8.27E-03
3.50E+01,1.28E+04,3.81E-02,3.86E+01,1.28E+04,1.63E-02,3.92E+01,1.28E+04,8.29E-03
3.50E+01,1.28E+04,3.80E-02,3.86E+01,1.28E+04,1.62E-02,3.92E+01,1.28E+04,8.31E-03
3.50E+01,1.28E+04,3.78E-02,3.86E+01,1.28E+04,1.61E-02,3.93E+01,1.28E+04,8.31E-03
3.50E+01,1.28E+04,3.76E-02,3.86E+01,1.28E+04,1.59E-02,3.93E+01,1.28E+04,8.30E-03
3.50E+01,1.28E+04,3.76E-02,3.86E+01,1.28E+04,1.57E-02,3.93E+01,1.28E+04,8.29E-03
3.50E+01,1.28E+04,3.75E-02,3.86E+01,1.28E+04,1.55E-02,3.93E+01,1.28E+04,8.28E-03
3.50E+01,1.28E+04,3.74E-02,3.86E+01,1.28E+04,1.53E-02,3.93E+01,1.28E+04,8.26E-03
3.51E+01,1.28E+04,3.73E-02,3.87E+01,1.28E+04,1.51E-02,3.93E+01,1.28E+04,8.22E-03
3.51E+01,1.29E+04,3.71E-02,3.87E+01,1.29E+04,1.49E-02,3.94E+01,1.29E+04,8.17E-03
3.51E+01,1.29E+04,3.69E-02,3.87E+01,1.29E+04,1.47E-02,3.94E+01,1.29E+04,8.11E-03
3.51E+01,1.29E+04,3.68E-02,3.87E+01,1.29E+04,1.46E-02,3.94E+01,1.29E+04,8.04E-03
3.51E+01,1.29E+04,3.66E-02,3.87E+01,1.29E+04,1.44E-02,3.94E+01,1.29E+04,7.96E-03
3.51E+01,1.29E+04,3.65E-02,3.87E+01,1.29E+04,1.43E-02,3.94E+01,1.29E+04,7.88E-03
3.51E+01,1.29E+04,3.64E-02,3.88E+01,1.29E+04,1.41E-02,3.94E+01,1.29E+04,7.80E-03
3.51E+01,1.29E+04,3.63E-02,3.88E+01,1.29E+04,1.39E-02,3.94E+01,1.29E+04,7.73E-03
3.52E+01,1.29E+04,3.62E-02,3.88E+01,1.29E+04,1.38E-02,3.95E+01,1.29E+04,7.67E-03
3.52E+01,1.29E+04,3.62E-02,3.88E+01,1.29E+04,1.36E-02,3.95E+01,1.29E+04,7.61E-03
3.52E+01,1.29E+04,3.62E-02,3.88E+01,1.29E+04,1.35E-02,3.95E+01,1.29E+04,7.55E-03
3.52E+01,1.29E+04,3.62E-02,3.88E+01,1.29E+04,1.34E-02,3.95E+01,1.29E+04,7.49E-03
3.52E+01,1.29E+04,3.62E-02,3.88E+01,1.29E+04,1.33E-02,3.95E+01,1.29E+04,7.43E-03
3.52E+01,1.29E+04,3.64E-02,3.89E+01,1.29E+04,1.34E-02,3.95E+01,1.29E+04,7.36E-03
3.52E+01,1.29E+04,3.65E-02,3.89E+01,1.29E+04,1.35E-02,3.96E+01,1.29E+04,7.29E-03
3.53E+01,1.29E+04,3.67E-02,3.89E+01,1.29E+04,1.36E-02,3.96E+01,1.29E+04,7.21E-03
3.53E+01,1.29E+04,3.69E-02,3.89E+01,1.29E+04,1.37E-02,3.96E+01,1.29E+04,7.14E-03
3.53E+01,1.29E+04,3.70E-02,3.89E+01,1.29E+04,1.38E-02,3.96E+01,1.29E+04,7.08E-03
3.53E+01,1.29E+04,3.72E-02,3.89E+01,1.29E+04,1.38E-02,3.96E+01,1.29E+04,7.05E-03
3.53E+01,1.29E+04,3.73E-02,3.89E+01,1.29E+04,1.39E-02,3.96E+01,1.29E+04,7.01E-03
3.53E+01,1.29E+04,3.74E-02,3.90E+01,1.29E+04,1.40E-02,3.96E+01,1.29E+04,6.98E-03
3.53E+01,1.30E+04,3.75E-02,3.90E+01,1.30E+04,1.41E-02,3.97E+01,1.30E+04,6.97E-03
3.54E+01,1.30E+04,3.76E-02,3.90E+01,1.30E+04,1.41E-02,3.97E+01,1.30E+04,6.96E-03
3.54E+01,1.30E+04,3.76E-02,3.90E+01,1.30E+04,1.42E-02,3.97E+01,1.30E+04,6.96E-03
3.54E+01,1.30E+04,3.77E-02,3.90E+01,1.30E+04,1.43E-02,3.97E+01,1.30E+04,6.97E-03
3.54E+01,1.30E+04,3.77E-02,3.90E+01,1.30E+04,1.44E-02,3.97E+01,1.30E+04,6.99E-03
3.54E+01,1.30E+04,3.77E-02,3.91E+01,1.30E+04,1.45E-02,3.97E+01,1.30E+04,7.02E-03
3.54E+01,1.30E+04,3.77E-02,3.91E+01,1.30E+04,1.46E-02,3.98E+01,1.30E+04,7.05E-03
3.54E+01,1.30E+04,3.77E-02,3.91E+01,1.30E+04,1.46E-02,3.98E+01,1.30E+04,7.08E-03
3.54E+01,1.30E+04,3.77E-02,3.91E+01,1.30E+04,1.47E-02,3.98E+01,1.30E+04,7.12E-03
3.55E+01,1.30E+04,3.77E-02,3.91E+01,1.30E+04,1.47E-02,3.98E+01,1.30E+04,7.16E-03
3.55E+01,1.30E+04,3.77E-02,3.91E+01,1.30E+04,1.48E-02,3.98E+01,1.30E+04,7.20E-03
3.55E+01,1.30E+04,3.77E-02,3.91E+01,1.30E+04,1.48E-02,3.98E+01,1.30E+04,7.22E-03
3.55E+01,1.30E+04,3.77E-02,3.92E+01,1.30E+04,1.49E-02,3.98E+01,1.30E+04,7.24E-03
3.55E+01,1.30E+04,3.77E-02,3.92E+01,1.30E+04,1.49E-02,3.99E+01,1.30E+04,7.24E-03
3.55E+01,1.30E+04,3.77E-02,3.92E+01,1.30E+04,1.49E-02,3.99E+01,1.30E+04,7.24E-03
3.55E+01,1.30E+04,3.77E-02,3.92E+01,1.30E+04,1.49E-02,3.99E+01,1.30E+04,7.23E-03
3.56E+01,1.30E+04,3.78E-02,3.92E+01,1.30E+04,1.49E-02,3.99E+01,1.30E+04,7.24E-03
3.56E+01,1.30E+04,3.77E-02,3.92E+01,1.30E+04,1.48E-02,3.99E+01,1.30E+04,7.25E-03
3.56E+01,1.30E+04,3.77E-02,3.92E+01,1.30E+04,1.48E-02,3.99E+01,1.30E+04,7.25E-03
3.56E+01,1.30E+04,3.77E-02,3.93E+01,1.30E+04,1.48E-02,4.00E+01,1.30E+04,7.24E-03
3.56E+01,1.31E+04,3.76E-02,3.93E+01,1.31E+04,1.48E-02,4.00E+01,1.31E+04,7.22E-03
3.56E+01,1.31E+04,3.76E-02,3.93E+01,1.31E+04,1.48E-02,4.00E+01,1.31E+04,7.20E-03
3.56E+01,1.31E+04,3.75E-02,3.93E+01,1.31E+04,1.48E-02,4.00E+01,1.31E+04,7.18E-03
3.57E+01,1.31E+04,3.74E-02,3.93E+01,1.31E+04,1.48E-02,4.00E+01,1.31E+04,7.15E-03
3.57E+01,1.31E+04,3.73E-02,3.93E+01,1.31E+04,1.48E-02,4.00E+01,1.31E+04,7.12E-03
3.57E+01,1.31E+04,3.73E-02,3.94E+01,1.31E+04,1.48E-02,4.00E+01,1.31E+04,7.09E-03
3.57E+01,1.31E+04,3.73E-02,3.94E+01,1.31E+04,1.47E-02,4.01E+01,1.31E+04,7.05E-03
3.57E+01,1.31E+04,3.73E-02,3.94E+01,1.31E+04,1.47E-02,4.01E+01,1.31E+04,7.00E-03
3.57E+01,1.31E+04,3.73E-02,3.94E+01,1.31E+04,1.47E-02,4.01E+01,1.31E+04,6.95E-03
3.57E+01,1.31E+04,3.73E-02,3.94E+01,1.31E+04,1.46E-02,4.01E+01,1.31E+04,6.90E-03
3.57E+01,1.31E+04,3.73E-02,3.94E+01,1.31E+04,1.45E-02,4.01E+01,1.31E+04,6.84E-03
3.58E+01,1.31E+04,3.73E-02,3.94E+01,1.31E+04,1.45E-02,4.01E+01,1.31E+04,6.79E-03
3.58E+01,1.31E+04,3.73E-02,3.95E+01,1.31E+04,1.44E-02,4.02E+01,1.31E+04,6.73E-03
3.58E+01,1.31E+04,3.73E-02,3.95E+01,1.31E+04,1.43E-02,4.02E+01,1.31E+04,6.67E-03
3.58E+01,1.31E+04,3.73E-02,3.95E+01,1.31E+04,1.42E-02,4.02E+01,1.31E+04,6.60E-03
3.58E+01,1.31E+04,3.74E-02,3.95E+01,1.31E+04,1.41E-02,4.02E+01,1.31E+04,6.53E-03
3.58E+01,1.31E+04,3.74E-02,3.95E+01,1.31E+04,1.40E-02,4.02E+01,1.31E+04,6.47E-03
3.58E+01,1.31E+04,3.74E-02,3.95E+01,1.31E+04,1.38E-02,4.02E+01,1.31E+04,6.41E-03
3.59E+01,1.31E+04,3.73E-02,3.95E+01,1.31E+04,1.37E-02,4.02E+01,1.31E+04,6.37E-03
3.59E+01,1.31E+04,3.74E-02,3.96E+01,1.31E+04,1.36E-02,4.03E+01,1.31E+04,6.32E-03
3.59E+01,1.32E+04,3.73E-02,3.96E+01,1.32E+04,1.35E-02,4.03E+01,1.32E+04,6.27E-03
3.59E+01,1.32E+04,3.72E-02,3.96E+01,1.32E+04,1.34E-02,4.03E+01,1.32E+04,6.23E-03
3.59E+01,1.32E+04,3.71E-02,3.96E+01,1.32E+04,1.33E-02,4.03E+01,1.32E+04,6.19E-03
3.59E+01,1.32E+04,3.70E-02,3.96E+01,1.32E+04,1.32E-02,4.03E+01,1.32E+04,6.17E-03
3.59E+01,1.32E+04,3.68E-02,3.96E+01,1.32E+04,1.31E-02,4.03E+01,1.32E+04,6.16E-03
3.60E+01,1.32E+04,3.66E-02,3.97E+01,1.32E+04,1.31E-02,4.03E+01,1.32E+04,6.15E-03
3.60E+01,1.32E+04,3.64E-02,3.97E+01,1.32E+04,1.30E-02,4.04E+01,1.32E+04,6.14E-03
3.60E+01,1.32E+04,3.62E-02,3.97E+01,1.32E+04,1.30E-02,4.04E+01,1.32E+04,6.13E-03
3.60E+01,1.32E+04,3.61E-02,3.97E+01,1.32E+04,1.30E-02,4.04E+01,1.32E+04,6.13E-03
3.60E+01,1.32E+04,3.59E-02,3.97E+01,1.32E+04,1.29E-02,4.04E+01,1.32E+04,6.13E-03
3.60E+01,1.32E+04,3.57E-02,3.97E+01,1.32E+04,1.29E-02,4.04E+01,1.32E+04,6.15E-03
3.60E+01,1.32E+04,3.56E-02,3.97E+01,1.32E+04,1.30E-02,4.04E+01,1.32E+04,6.19E-03
3.60E+01,1.32E+04,3.55E-02,3.98E+01,1.32E+04,1.31E-02,4.05E+01,1.32E+04,6.26E-03
3.61E+01,1.32E+04,3.54E-02,3.98E+01,1.32E+04,1.32E-02,4.05E+01,1.32E+04,6.37E-03
3.61E+01,1.32E+04,3.53E-02,3.98E+01,1.32E+04,1.33E-02,4.05E+01,1.32E+04,6.50E-03
3.61E+01,1.32E+04,3.53E-02,3.98E+01,1.32E+04,1.34E-02,4.05E+01,1.32E+04,6.62E-03
3.61E+01,1.32E+04,3.53E-02,3.98E+01,1.32E+04,1.34E-02,4.05E+01,1.32E+04,6.72E-03
3.61E+01,1.32E+04,3.52E-02,3.98E+01,1.32E+04,1.35E-02,4.05E+01,1.32E+04,6.83E-03
3.61E+01,1.32E+04,3.52E-02,3.99E+01,1.32E+04,1.36E-02,4.05E+01,1.32E+04,6.94E-03
3.61E+01,1.32E+04,3.52E-02,3.99E+01,1.32E+04,1.37E-02,4.06E+01,1.32E+04,7.04E-03
3.62E+01,1.33E+04,3.51E-02,3.99E+01,1.33E+04,1.37E-02,4.06E+01,1.33E+04,7.14E-03
3.62E+01,1.33E+04,3.51E-02,3.99E+01,1.33E+04,1.38E-02,4.06E+01,1.33E+04,7.22E-03
3.62E+01,1.33E+04,3.51E-02,3.99E+01,1.33E+04,1.40E-02,4.06E+01,1.33E+04,7.29E-03
3.62E+01,1.33E+04,3.51E-02,3.99E+01,1.33E+04,1.41E-02,4.06E+01,1.33E+04,7.36E-03
3.62E+01,1.33E+04,3.51E-02,3.99E+01,1.33E+04,1.43E-02,4.06E+01,1.33E+04,7.41E-03
3.62E+01,1.33E+04,3.50E-02,4.00E+01,1.33E+04,1.44E-02,4.07E+01,1.33E+04,7.44E-03
3.62E+01,1.33E+04,3.49E-02,4.00E+01,1.33E+04,1.45E-02,4.07E+01,1.33E+04,7.46E-03
3.63E+01,1.33E+04,3.48E-02,4.00E+01,1.33E+04,1.46E-02,4.07E+01,1.33E+04,7.47E-03
3.63E+01,1.33E+04,3.47E-02,4.00E+01,1.33E+04,1.47E-02,4.07E+01,1.33E+04,7.48E-03
3.63E+01,1.33E+04,3.45E-02,4.00E+01,1.33E+04,1.48E-02,4.07E+01,1.33E+04,7.47E-03
3.63E+01,1.33E+04,3.43E-02,4.00E+01,1.33E+04,1.49E-02,4.07E+01,1.33E+04,7.45E-03
3.63E+01,1.33E+04,3.41E-02,4.00E+01,1.33E+04,1.50E-02,4.07E+01,1.33E+04,7.43E-03
3.63E+01,1.33E+04,3.40E-02,4.01E+01,1.33E+04,1.51E-02,4.08E+01,1.33E+04,7.39E-03
3.63E+01,1.33E+04,3.39E-02,4.01E+01,1.33E+04,1.51E-02,4.08E+01,1.33E+04,7.34E-03
3.63E+01,1.33E+04,3.39E-02,4.01E+01,1.33E+04,1.52E-02,4.08E+01,1.33E+04,7.28E-03
3.64E+01,1.33E+04,3.38E-02,4.01E+01,1.33E+04,1.52E-02,4.08E+01,1.33E+04,7.22E-03
3.64E+01,1.33E+04,3.37E-02,4.01E+01,1.33E+04,1.52E-02,4.08E+01,1.33E+04,7.17E-03
3.64E+01,1.33E+04,3.37E-02,4.01E+01,1.33E+04,1.52E-02,4.08E+01,1.33E+04,7.11E-03
3.64E+01,1.33E+04,3.37E-02,4.02E+01,1.33E+04,1.51E-02,4.09E+01,1.33E+04,7.04E-03
3.64E+01,1.33E+04,3.37E-02,4.02E+01,1.33E+04,1.51E-02,4.09E+01,1.33E+04,6.96E-03
3.64E+01,1.34E+04,3.38E-02,4.02E+01,1.34E+04,1.51E-02,4.09E+01,1.34E+04,6.86E-03
3.64E+01,1.34E+04,3.38E-02,4.02E+01,1.34E+04,1.50E-02,4.09E+01,1.34E+04,6.75E-03
3.65E+01,1.34E+04,3.39E-02,4.02E+01,1.34E+04,1.50E-02,4.09E+01,1.34E+04,6.63E-03
3.65E+01,1.34E+04,3.41E-02,4.02E+01,1.34E+04,1.49E-02,4.09E+01,1.34E+04,6.52E-03
3.65E+01,1.34E+04,3.43E-02,4.02E+01,1.34E+04,1.49E-02,4.09E+01,1.34E+04,6.41E-03
3.65E+01,1.34E+04,3.45E-02,4.03E+01,1.34E+04,1.48E-02,4.10E+01,1.34E+04,6.30E-03
3.65E+01,1.34E+04,3.47E-02,4.03E+01,1.34E+04,1.47E-02,4.10E+01,1.34E+04,6.19E-03
3.65E+01,1.34E+04,3.49E-02,4.03E+01,1.34E+04,1.47E-02,4.10E+01,1.34E+04,6.09E-03
3.65E+01,1.34E+04,3.51E-02,4.03E+01,1.34E+04,1.46E-02,4.10E+01,1.34E+04,6.00E-03
3.66E+01,1.34E+04,3.52E-02,4.03E+01,1.34E+04,1.46E-02,4.10E+01,1.34E+04,5.95E-03
3.66E+01,1.34E+04,3.52E-02,4.03E+01,1.34E+04,1.45E-02,4.10E+01,1.34E+04,5.99E-03
3.66E+01,1.34E+04,3.53E-02,4.03E+01,1.34E+04,1.44E-02,4.11E+01,1.34E+04,6.05E-03
3.66E+01,1.34E+04,3.54E-02,4.04E+01,1.34E+04,1.43E-02,4.11E+01,1.34E+04,6.12E-03
3.66E+01,1.34E+04,3.55E-02,4.04E+01,1.34E+04,1.42E-02,4.11E+01,1.34E+04,6.19E-03
3.66E+01,1.34E+04,3.55E-02,4.04E+01,1.34E+04,1.42E-02,4.11E+01,1.34E+04,6.26E-03
3.66E+01,1.34E+04,3.55E-02,4.04E+01,1.34E+04,1.41E-02,4.11E+01,1.34E+04,6.32E-03
3.66E+01,1.34E+04,3.54E-02,4.04E+01,1.34E+04,1.40E-02,4.11E+01,1.34E+04,6.37E-03
3.67E+01,1.34E+04,3.54E-02,4.04E+01,1.34E+04,1.39E-02,4.11E+01,1.34E+04,6.41E-03
3.67E+01,1.34E+04,3.53E-02,4.05E+01,1.34E+04,1.38E-02,4.12E+01,1.34E+04,6.45E-03
3.67E+01,1.34E+04,3.53E-02,4.05E+01,1.34E+04,1.37E-02,4.12E+01,1.34E+04,6.48E-03
3.67E+01,1.35E+04,3.53E-02,4.05E+01,1.35E+04,1.36E-02,4.12E+01,1.35E+04,6.52E-03
3.67E+01,1.35E+04,3.52E-02,4.05E+01,1.35E+04,1.35E-02,4.12E+01,1.35E+04,6.57E-03
3.67E+01,1.35E+04,3.52E-02,4.05E+01,1.35E+04,1.34E-02,4.12E+01,1.35E+04,6.62E-03
3.67E+01,1.35E+04,3.51E-02,4.05E+01,1.35E+04,1.33E-02,4.12E+01,1.35E+04,6.65E-03
3.68E+01,1.35E+04,3.51E-02,4.05E+01,1.35E+04,1.33E-02,4.13E+01,1.35E+04,6.68E-03
3.68E+01,1.35E+04,3.51E-02,4.06E+01,1.35E+04,1.32E-02,4.13E+01,1.35E+04,6.72E-03
3.68E+01,1.35E+04,3.51E-02,4.06E+01,1.35E+04,1.32E-02,4.13E+01,1.35E+04,6.75E-03
3.68E+01,1.35E+04,3.51E-02,4.06E+01,1.35E+04,1.31E-02,4.13E+01,1.35E+04,6.79E-03
3.68E+01,1.35E+04,3.51E-02,4.06E+01,1.35E+04,1.31E-02,4.13E+01,1.35E+04,6.80E-03
3.68E+01,1.35E+04,3.51E-02,4.06E+01,1.35E+04,1.31E-02,4.13E+01,1.35E+04,6.80E-03
3.68E+01,1.35E+04,3.51E-02,4.06E+01,1.35E+04,1.30E-02,4.13E+01,1.35E+04,6.79E-03
3.69E+01,1.35E+04,3.51E-02,4.06E+01,1.35E+04,1.30E-02,4.14E+01,1.35E+04,6.77E-03
3.69E+01,1.35E+04,3.51E-02,4.07E+01,1.35E+04,1.30E-02,4.14E+01,1.35E+04,6.75E-03
3.69E+01,1.35E+04,3.51E-02,4.07E+01,1.35E+04,1.30E-02,4.14E+01,1.35E+04,6.73E-03
3.69E+01,1.35E+04,3.52E-02,4.07E+01,1.35E+04,1.30E-02,4.14E+01,1.35E+04,6.70E-03
3.69E+01,1.35E+04,3.52E-02,4.07E+01,1.35E+04,1.31E-02,4.14E+01,1.35E+04,6.67E-03
3.69E+01,1.35E+04,3.53E-02,4.07E+01,1.35E+04,1.31E-02,4.14E+01,1.35E+04,6.64E-03
3.69E+01,1.35E+04,3.53E-02,4.07E+01,1.35E+04,1.31E-02,4.15E+01,1.35E+04,6.60E-03
3.69E+01,1.35E+04,3.54E-02,4.08E+01,1.35E+04,1.32E-02,4.15E+01,1.35E+04,6.56E-03
3.70E+01,1.35E+04,3.55E-02,4.08E+01,1.35E+04,1.32E-02,4.15E+01,1.35E+04,6.51E-03
3.70E+01,1.36E+04,3.55E-02,4.08E+01,1.36E+04,1.33E-02,4.15E+01,1.36E+04,6.46E-03
3.70E+01,1.36E+04,3.56E-02,4.08E+01,1.36E+04,1.33E-02,4.15E+01,1.36E+04,6.41E-03
3.70E+01,1.36E+04,3.57E-02,4.08E+01,1.36E+04,1.34E-02,4.15E+01,1.36E+04,6.37E-03
3.70E+01,1.36E+04,3.57E-02,4.08E+01,1.36E+04,1.34E-02,4.15E+01,1.36E+04,6.32E-03
3.70E+01,1.36E+04,3.57E-02,4.08E+01,1.36E+04,1.35E-02,4.16E+01,1.36E+04,6.26E-03
3.70E+01,1.36E+04,3.58E-02,4.09E+01,1.36E+04,1.35E-02,4.16E+01,1.36E+04,6.20E-03
3.71E+01,1.36E+04,3.58E-02,4.09E+01,1.36E+04,1.35E-02,4.16E+01,1.36E+04,6.12E-03
3.71E+01,1.36E+04,3.58E-02,4.09E+01,1.36E+04,1.36E-02,4.16E+01,1.36E+04,6.06E-03
3.71E+01,1.36E+04,3.58E-02,4.09E+01,1.36E+04,1.36E-02,4.16E+01,1.36E+04,6.04E-03
3.71E+01,1.36E+04,3.58E-02,4.09E+01,1.36E+04,1.36E-02,4.16E+01,1.36E+04,6.03E-03
3.71E+01,1.36E+04,3.57E-02,4.09E+01,1.36E+04,1.37E-02,4.17E+01,1.36E+04,6.02E-03
3.71E+01,1.36E+04,3.56E-02,4.09E+01,1.36E+04,1.37E-02,4.17E+01,1.36E+04,6.01E-03
3.71E+01,1.36E+04,3.55E-02,4.10E+01,1.36E+04,1.37E-02,4.17E+01,1.36E+04,6.02E-03
3.72E+01,1.36E+04,3.55E-02,4.10E+01,1.36E+04,1.37E-02,4.17E+01,1.36E+04,6.03E-03
3.72E+01,1.36E+04,3.54E-02,4.10E+01,1.36E+04,1.37E-02,4.17E+01,1.36E+04,6.04E-03
3.72E+01,1.36E+04,3.53E-02,4.10E+01,1.36E+04,1.37E-02,4.17E+01,1.36E+04,6.05E-03
3.72E+01,1.36E+04,3.53E-02,4.10E+01,1.36E+04,1.36E-02,4.17E+01,1.36E+04,6.06E-03
3.72E+01,1.36E+04,3.53E-02,4.10E+01,1.36E+04,1.36E-02,4.18E+01,1.36E+04,6.07E-03
3.72E+01,1.36E+04,3.53E-02,4.11E+01,1.36E+04,1.35E-02,4.18E+01,1.36E+04,6.08E-03
3.72E+01,1.36E+04,3.53E-02,4.11E+01,1.36E+04,1.34E-02,4.18E+01,1.36E+04,6.10E-03
3.72E+01,1.37E+04,3.53E-02,4.11E+01,1.37E+04,1.34E-02,4.18E+01,1.37E+04,6.12E-03
3.73E+01,1.37E+04,3.53E-02,4.11E+01,1.37E+04,1.33E-02,4.18E+01,1.37E+04,6.13E-03
3.73E+01,1.37E+04,3.53E-02,4.11E+01,1.37E+04,1.32E-02,4.18E+01,1.37E+04,6.14E-03
3.73E+01,1.37E+04,3.52E-02,4.11E+01,1.37E+04,1.32E-02,4.19E+01,1.37E+04,6.14E-03
3.73E+01,1.37E+04,3.52E-02,4.11E+01,1.37E+04,1.31E-02,4.19E+01,1.37E+04,6.15E-03
3.73E+01,1.37E+04,3.51E-02,4.12E+01,1.37E+04,1.30E-02,4.19E+01,1.37E+04,6.14E-03
3.73E+01,1.37E+04,3.51E-02,4.12E+01,1.37E+04,1.29E-02,4.19E+01,1.37E+04,6.13E-03
3.73E+01,1.37E+04,3.50E-02,4.12E+01,1.37E+04,1.28E-02,4.19E+01,1.37E+04,6.12E-03
3.74E+01,1.37E+04,3.49E-02,4.12E+01,1.37E+04,1.26E-02,4.19E+01,1.37E+04,6.11E-03
3.74E+01,1.37E+04,3.48E-02,4.12E+01,1.37E+04,1.25E-02,4.19E+01,1.37E+04,6.13E-03
3.74E+01,1.37E+04,3.47E-02,4.12E+01,1.37E+04,1.24E-02,4.20E+01,1.37E+04,6.15E-03
3.74E+01,1.37E+04,3.46E-02,4.13E+01,1.37E+04,1.23E-02,4.20E+01,1.37E+04,6.16E-03
3.74E+01,1.37E+04,3.45E-02,4.13E+01,1.37E+04,1.22E-02,4.20E+01,1.37E+04,6.16E-03
3.74E+01,1.37E+04,3.44E-02,4.13E+01,1.37E+04,1.21E-02,4.20E+01,1.37E+04,6.16E-03
3.74E+01,1.37E+04,3.43E-02,4.13E+01,1.37E+04,1.21E-02,4.20E+01,1.37E+04,6.17E-03
3.75E+01,1.37E+04,3.42E-02,4.13E+01,1.37E+04,1.20E-02,4.20E+01,1.37E+04,6.18E-03
3.75E+01,1.37E+04,3.41E-02,4.13E+01,1.37E+04,1.19E-02,4.20E+01,1.37E+04,6.18E-03
3.75E+01,1.37E+04,3.40E-02,4.13E+01,1.37E+04,1.18E-02,4.21E+01,1.37E+04,6.19E-03
3.75E+01,1.37E+04,3.40E-02,4.14E+01,1.37E+04,1.18E-02,4.21E+01,1.37E+04,6.18E-03
3.75E+01,1.37E+04,3.40E-02,4.14E+01,1.37E+04,1.17E-02,4.21E+01,1.37E+04,6.18E-03
3.75E+01,1.38E+04,3.39E-02,4.14E+01,1.38E+04,1.16E-02,4.21E+01,1.38E+04,6.16E-03
3.75E+01,1.38E+04,3.39E-02,4.14E+01,1.38E+04,1.15E-02,4.21E+01,1.38E+04,6.14E-03
3.75E+01,1.38E+04,3.39E-02,4.14E+01,1.38E+04,1.14E-02,4.21E+01,1.38E+04,6.10E-03
3.76E+01,1.38E+04,3.39E-02,4.14E+01,1.38E+04,1.14E-02,4.22E+01,1.38E+04,6.08E-03
3.76E+01,1.38E+04,3.39E-02,4.14E+01,1.38E+04,1.13E-02,4.22E+01,1.38E+04,6.05E-03
3.76E+01,1.38E+04,3.39E-02,4.15E+01,1.38E+04,1.12E-02,4.22E+01,1.38E+04,6.03E-03
3.76E+01,1.38E+04,3.39E-02,4.15E+01,1.38E+04,1.12E-02,4.22E+01,1.38E+04,6.01E-03
3.76E+01,1.38E+04,3.39E-02,4.15E+01,1.38E+04,1.12E-02,4.22E+01,1.38E+04,5.98E-03
3.76E+01,1.38E+04,3.39E-02,4.15E+01,1.38E+04,1.12E-02,4.22E+01,1.38E+04,5.94E-03
3.76E+01,1.38E+04,3.39E-02,4.15E+01,1.38E+04,1.12E-02,4.22E+01,1.38E+04,5.91E-03
3.77E+01,1.38E+04,3.39E-02,4.15E+01,1.38E+04,1.12E-02,4.23E+01,1.38E+04,5.87E-03
3.77E+01,1.38E+04,3.40E-02,4.16E+01,1.38E+04,1.12E-02,4.23E+01,1.38E+04,5.83E-03
3.77E+01,1.38E+04,3.41E-02,4.16E+01,1.38E+04,1.13E-02,4.23E+01,1.38E+04,5.81E-03
3.77E+01,1.38E+04,3.42E-02,4.16E+01,1.38E+04,1.13E-02,4.23E+01,1.38E+04,5.78E-03
3.77E+01,1.38E+04,3.43E-02,4.16E+01,1.38E+04,1.13E-02,4.23E+01,1.38E+04,5.75E-03
3.77E+01,1.38E+04,3.44E-02,4.16E+01,1.38E+04,1.14E-02,4.23E+01,1.38E+04,5.72E-03
3.77E+01,1.38E+04,3.45E-02,4.16E+01,1.38E+04,1.14E-02,4.24E+01,1.38E+04,5.70E-03
3.78E+01,1.38E+04,3.46E-02,4.16E+01,1.38E+04,1.14E-02,4.24E+01,1.38E+04,5.68E-03
3.78E+01,1.38E+04,3.47E-02,4.17E+01,1.38E+04,1.15E-02,4.24E+01,1.38E+04,5.67E-03
3.78E+01,1.38E+04,3.48E-02,4.17E+01,1.38E+04,1.15E-02,4.24E+01,1.38E+04,5.65E-03
3.78E+01,1.39E+04,3.49E-02,4.17E+01,1.39E+04,1.16E-02,4.24E+01,1.39E+04,5.63E-03
3.78E+01,1.39E+04,3.50E-02,4.17E+01,1.39E+04,1.17E-02,4.24E+01,1.39E+04,5.62E-03
3.78E+01,1.39E+04,3.51E-02,4.17E+01,1.39E+04,1.18E-02,4.24E+01,1.39E+04,5.62E-03
3.78E+01,1.39E+04,3.53E-02,4.17E+01,1.39E+04,1.19E-02,4.25E+01,1.39E+04,5.63E-03
3.78E+01,1.39E+04,3.54E-02,4.17E+01,1.39E+04,1.21E-02,4.25E+01,1.39E+04,5.64E-03
3.79E+01,1.39E+04,3.55E-02,4.18E+01,1.39E+04,1.22E-02,4.25E+01,1.39E+04,5.64E-03
3.79E+01,1.39E+04,3.55E-02,4.18E+01,1.39E+04,1.24E-02,4.25E+01,1.39E+04,5.65E-03
3.79E+01,1.39E+04,3.55E-02,4.18E+01,1.39E+04,1.25E-02,4.25E+01,1.39E+04,5.65E-03
3.79E+01,1.39E+04,3.56E-02,4.18E+01,1.39E+04,1.27E-02,4.25E+01,1.39E+04,5.65E-03
3.79E+01,1.39E+04,3.56E-02,4.18E+01,1.39E+04,1.29E-02,4.26E+01,1.39E+04,5.65E-03
3.79E+01,1.39E+04,3.56E-02,4.18E+01,1.39E+04,1.30E-02,4.26E+01,1.39E+04,5.65E-03
3.79E+01,1.39E+04,3.56E-02,4.19E+01,1.39E+04,1.32E-02,4.26E+01,1.39E+04,5.63E-03
3.80E+01,1.39E+04,3.56E-02,4.19E+01,1.39E+04,1.33E-02,4.26E+01,1.39E+04,5.62E-03
3.80E+01,1.39E+04,3.56E-02,4.19E+01,1.39E+04,1.34E-02,4.26E+01,1.39E+04,5.59E-03
3.80E+01,1.39E+04,3.56E-02,4.19E+01,1.39E+04,1.35E-02,4.26E+01,1.39E+04,5.58E-03
3.80E+01,1.39E+04,3.56E-02,4.19E+01,1.39E+04,1.36E-02,4.26E+01,1.39E+04,5.59E-03
3.80E+01,1.39E+04,3.56E-02,4.19E+01,1.39E+04,1.37E-02,4.27E+01,1.39E+04,5.60E-03
3.80E+01,1.39E+04,3.55E-02,4.19E+01,1.39E+04,1.37E-02,4.27E+01,1.39E+04,5.62E-03
3.80E+01,1.39E+04,3.55E-02,4.20E+01,1.39E+04,1.38E-02,4.27E+01,1.39E+04,5.64E-03
3.81E+01,1.39E+04,3.55E-02,4.20E+01,1.39E+04,1.38E-02,4.27E+01,1.39E+04,5.64E-03
3.81E+01,1.40E+04,3.54E-02,4.20E+01,1.40E+04,1.39E-02,4.27E+01,1.40E+04,5.65E-03
3.81E+01,1.40E+04,3.54E-02,4.20E+01,1.40E+04,1.39E-02,4.27E+01,1.40E+04,5.66E-03
3.81E+01,1.40E+04,3.53E-02,4.20E+01,1.40E+04,1.39E-02,4.28E+01,1.40E+04,5.67E-03
3.81E+01,1.40E+04,3.52E-02,4.20E+01,1.40E+04,1.39E-02,4.28E+01,1.40E+04,5.67E-03
3.81E+01,1.40E+04,3.50E-02,4.20E+01,1.40E+04,1.39E-02,4.28E+01,1.40E+04,5.68E-03
3.81E+01,1.40E+04,3.49E-02,4.21E+01,1.40E+04,1.39E-02,4.28E+01,1.40E+04,5.68E-03
3.81E+01,1.40E+04,3.49E-02,4.21E+01,1.40E+04,1.38E-02,4.28E+01,1.40E+04,5.69E-03
3.82E+01,1.40E+04,3.48E-02,4.21E+01,1.40E+04,1.38E-02,4.28E+01,1.40E+04,5.69E-03
3.82E+01,1.40E+04,3.48E-02,4.21E+01,1.40E+04,1.37E-02,4.28E+01,1.40E+04,5.68E-03
3.82E+01,1.40E+04,3.48E-02,4.21E+01,1.40E+04,1.36E-02,4.29E+01,1.40E+04,5.68E-03
3.82E+01,1.40E+04,3.48E-02,4.21E+01,1.40E+04,1.35E-02,4.29E+01,1.40E+04,5.67E-03
3.82E+01,1.40E+04,3.48E-02,4.22E+01,1.40E+04,1.34E-02,4.29E+01,1.40E+04,5.65E-03
3.82E+01,1.40E+04,3.49E-02,4.22E+01,1.40E+04,1.33E-02,4.29E+01,1.40E+04,5.62E-03
3.82E+01,1.40E+04,3.50E-02,4.22E+01,1.40E+04,1.32E-02,4.29E+01,1.40E+04,5.59E-03
3.83E+01,1.40E+04,3.50E-02,4.22E+01,1.40E+04,1.30E-02,4.29E+01,1.40E+04,5.55E-03
3.83E+01,1.40E+04,3.51E-02,4.22E+01,1.40E+04,1.29E-02,4.30E+01,1.40E+04,5.51E-03
3.83E+01,1.40E+04,3.52E-02,4.22E+01,1.40E+04,1.27E-02,4.30E+01,1.40E+04,5.47E-03
3.83E+01,1.40E+04,3.53E-02,4.22E+01,1.40E+04,1.26E-02,4.30E+01,1.40E+04,5.42E-03
3.83E+01,1.40E+04,3.53E-02,4.23E+01,1.40E+04,1.25E-02,4.30E+01,1.40E+04,5.37E-03
3.83E+01,1.40E+04,3.54E-02,4.23E+01,1.40E+04,1.24E-02,4.30E+01,1.40E+04,5.32E-03
3.83E+01,1.41E+04,3.53E-02,4.23E+01,1.41E+04,1.23E-02,4.30E+01,1.41E+04,5.27E-03
3.84E+01,1.41E+04,3.53E-02,4.23E+01,1.41E+04,1.21E-02,4.30E+01,1.41E+04,5.22E-03
3.84E+01,1.41E+04,3.52E-02,4.23E+01,1.41E+04,1.20E-02,4.31E+01,1.41E+04,5.16E-03
3.84E+01,1.41E+04,3.50E-02,4.23E+01,1.41E+04,1.19E-02,4.31E+01,1.41E+04,5.11E-03
3.84E+01,1.41E+04,3.48E-02,4.23E+01,1.41E+04,1.19E-02,4.31E+01,1.41E+04,5.05E-03
3.84E+01,1.41E+04,3.47E-02,4.24E+01,1.41E+04,1.18E-02,4.31E+01,1.41E+04,5.02E-03
3.84E+01,1.41E+04,3.45E-02,4.24E+01,1.41E+04,1.17E-02,4.31E+01,1.41E+04,5.01E-03
3.84E+01,1.41E+04,3.43E-02,4.24E+01,1.41E+04,1.16E-02,4.31E+01,1.41E+04,5.01E-03
3.84E+01,1.41E+04,3.41E-02,4.24E+01,1.41E+04,1.15E-02,4.32E+01,1.41E+04,5.04E-03
3.85E+01,1.41E+04,3.39E-02,4.24E+01,1.41E+04,1.14E-02,4.32E+01,1.41E+04,5.08E-03
3.85E+01,1.41E+04,3.37E-02,4.24E+01,1.41E+04,1.13E-02,4.32E+01,1.41E+04,5.14E-03
3.85E+01,1.41E+04,3.36E-02,4.25E+01,1.41E+04,1.12E-02,4.32E+01,1.41E+04,5.21E-03
3.85E+01,1.41E+04,3.34E-02,4.25E+01,1.41E+04,1.11E-02,4.32E+01,1.41E+04,5.29E-03
3.85E+01,1.41E+04,3.32E-02,4.25E+01,1.41E+04,1.10E-02,4.32E+01,1.41E+04,5.38E-03
3.85E+01,1.41E+04,3.30E-02,4.25E+01,1.41E+04,1.09E-02,4.32E+01,1.41E+04,5.46E-03
3.85E+01,1.41E+04,3.29E-02,4.25E+01,1.41E+04,1.08E-02,4.33E+01,1.41E+04,5.53E-03
3.86E+01,1.41E+04,3.27E-02,4.25E+01,1.41E+04,1.07E-02,4.33E+01,1.41E+04,5.59E-03
3.86E+01,1.41E+04,3.25E-02,4.25E+01,1.41E+04,1.06E-02,4.33E+01,1.41E+04,5.63E-03
3.86E+01,1.41E+04,3.23E-02,4.26E+01,1.41E+04,1.05E-02,4.33E+01,1.41E+04,5.67E-03
3.86E+01,1.41E+04,3.22E-02,4.26E+01,1.41E+04,1.05E-02,4.33E+01,1.41E+04,5.72E-03
3.86E+01,1.42E+04,3.20E-02,4.26E+01,1.42E+04,1.05E-02,4.33E+01,1.42E+04,5.77E-03
3.86E+01,1.42E+04,3.19E-02,4.26E+01,1.42E+04,1.06E-02,4.34E+01,1.42E+04,5.81E-03
3.86E+01,1.42E+04,3.18E-02,4.26E+01,1.42E+04,1.07E-02,4.34E+01,1.42E+04,5.87E-03
3.87E+01,1.42E+04,3.17E-02,4.26E+01,1.42E+04,1.09E-02,4.34E+01,1.42E+04,5.91E-03
3.87E+01,1.42E+04,3.16E-02,4.26E+01,1.42E+04,1.10E-02,4.34E+01,1.42E+04,5.95E-03
3.87E+01,1.42E+04,3.16E-02,4.27E+01,1.42E+04,1.12E-02,4.34E+01,1.42E+04,5.98E-03
3.87E+01,1.42E+04,3.16E-02,4.27E+01,1.42E+04,1.13E-02,4.34E+01,1.42E+04,6.00E-03
3.87E+01,1.42E+04,3.16E-02,4.27E+01,1.42E+04,1.14E-02,4.34E+01,1.42E+04,6.00E-03
3.87E+01,1.42E+04,3.17E-02,4.27E+01,1.42E+04,1.16E-02,4.35E+01,1.42E+04,6.00E-03
3.87E+01,1.42E+04,3.17E-02,4.27E+01,1.42E+04,1.17E-02,4.35E+01,1.42E+04,5.98E-03
3.87E+01,1.42E+04,3.17E-02,4.27E+01,1.42E+04,1.18E-02,4.35E+01,1.42E+04,5.96E-03
3.88E+01,1.42E+04,3.18E-02,4.28E+01,1.42E+04,1.19E-02,4.35E+01,1.42E+04,5.92E-03
3.88E+01,1.42E+04,3.18E-02,4.28E+01,1.42E+04,1.20E-02,4.35E+01,1.42E+04,5.88E-03
3.88E+01,1.42E+04,3.19E-02,4.28E+01,1.42E+04,1.20E-02,4.35E+01,1.42E+04,5.84E-03
3.88E+01,1.42E+04,3.19E-02,4.28E+01,1.42E+04,1.21E-02,4.35E+01,1.42E+04,5.78E-03
3.88E+01,1.42E+04,3.20E-02,4.28E+01,1.42E+04,1.21E-02,4.36E+01,1.42E+04,5.71E-03
3.88E+01,1.42E+04,3.21E-02,4.28E+01,1.42E+04,1.21E-02,4.36E+01,1.42E+04,5.64E-03
3.88E+01,1.42E+04,3.21E-02,4.28E+01,1.42E+04,1.21E-02,4.36E+01,1.42E+04,5.55E-03
3.89E+01,1.42E+04,3.22E-02,4.29E+01,1.42E+04,1.21E-02,4.36E+01,1.42E+04,5.46E-03
3.89E+01,1.42E+04,3.23E-02,4.29E+01,1.42E+04,1.21E-02,4.36E+01,1.42E+04,5.37E-03
3.89E+01,1.43E+04,3.24E-02,4.29E+01,1.43E+04,1.21E-02,4.36E+01,1.43E+04,5.28E-03
3.89E+01,1.43E+04,3.24E-02,4.29E+01,1.43E+04,1.21E-02,4.37E+01,1.43E+04,5.18E-03
3.89E+01,1.43E+04,3.25E-02,4.29E+01,1.43E+04,1.20E-02,4.37E+01,1.43E+04,5.10E-03
3.89E+01,1.43E+04,3.25E-02,4.29E+01,1.43E+04,1.20E-02,4.37E+01,1.43E+04,5.02E-03
3.89E+01,1.43E+04,3.25E-02,4.30E+01,1.43E+04,1.20E-02,4.37E+01,1.43E+04,4.97E-03
3.90E+01,1.43E+04,3.26E-02,4.30E+01,1.43E+04,1.19E-02,4.37E+01,1.43E+04,4.97E-03
3.90E+01,1.43E+04,3.27E-02,4.30E+01,1.43E+04,1.19E-02,4.37E+01,1.43E+04,4.99E-03
3.90E+01,1.43E+04,3.28E-02,4.30E+01,1.43E+04,1.18E-02,4.37E+01,1.43E+04,5.02E-03
3.90E+01,1.43E+04,3.29E-02,4.30E+01,1.43E+04,1.18E-02,4.38E+01,1.43E+04,5.06E-03
3.90E+01,1.43E+04,3.29E-02,4.30E+01,1.43E+04,1.18E-02,4.38E+01,1.43E+04,5.09E-03
3.90E+01,1.43E+04,3.30E-02,4.30E+01,1.43E+04,1.18E-02,4.38E+01,1.43E+04,5.12E-03
3.90E+01,1.43E+04,3.31E-02,4.31E+01,1.43E+04,1.17E-02,4.38E+01,1.43E+04,5.15E-03
3.90E+01,1.43E+04,3.32E-02,4.31E+01,1.43E+04,1.17E-02,4.38E+01,1.43E+04,5.16E-03
3.91E+01,1.43E+04,3.32E-02,4.31E+01,1.43E+04,1.16E-02,4.38E+01,1.43E+04,5.16E-03
3.91E+01,1.43E+04,3.32E-02,4.31E+01,1.43E+04,1.16E-02,4.39E+01,1.43E+04,5.16E-03
3.91E+01,1.43E+04,3.31E-02,4.31E+01,1.43E+04,1.15E-02,4.39E+01,1.43E+04,5.16E-03
3.91E+01,1.43E+04,3.31E-02,4.31E+01,1.43E+04,1.15E-02,4.39E+01,1.43E+04,5.16E-03
3.91E+01,1.43E+04,3.31E-02,4.31E+01,1.43E+04,1.14E-02,4.39E+01,1.43E+04,5.18E-03
3.91E+01,1.43E+04,3.32E-02,4.32E+01,1.43E+04,1.13E-02,4.39E+01,1.43E+04,5.20E-03
3.91E+01,1.43E+04,3.32E-02,4.32E+01,1.43E+04,1.12E-02,4.39E+01,1.43E+04,5.21E-03
3.92E+01,1.44E+04,3.33E-02,4.32E+01,1.44E+04,1.12E-02,4.39E+01,1.44E+04,5.25E-03
3.92E+01,1.44E+04,3.32E-02,4.32E+01,1.44E+04,1.11E-02,4.40E+01,1.44E+04,5.29E-03
3.92E+01,1.44E+04,3.32E-02,4.32E+01,1.44E+04,1.10E-02,4.40E+01,1.44E+04,5.31E-03
3.92E+01,1.44E+04,3.32E-02,4.32E+01,1.44E+04,1.09E-02,4.40E+01,1.44E+04,5.33E-03
3.92E+01,1.44E+04,3.32E-02,4.33E+01,1.44E+04,1.08E-02,4.40E+01,1.44E+04,5.34E-03
3.92E+01,1.44E+04,3.31E-02,4.33E+01,1.44E+04,1.06E-02,4.40E+01,1.44E+04,5.34E-03
3.92E+01,1.44E+04,3.30E-02,4.33E+01,1.44E+04,1.05E-02,4.40E+01,1.44E+04,5.33E-03
3.93E+01,1.44E+04,3.29E-02,4.33E+01,1.44E+04,1.04E-02,4.41E+01,1.44E+04,5.33E-03
3.93E+01,1.44E+04,3.29E-02,4.33E+01,1.44E+04,1.04E-02,4.41E+01,1.44E+04,5.33E-03
3.93E+01,1.44E+04,3.28E-02,4.33E+01,1.44E+04,1.03E-02,4.41E+01,1.44E+04,5.33E-03
3.93E+01,1.44E+04,3.27E-02,4.33E+01,1.44E+04,1.02E-02,4.41E+01,1.44E+04,5.33E-03
3.93E+01,1.44E+04,3.27E-02,4.34E+01,1.44E+04,1.02E-02,4.41E+01,1.44E+04,5.33E-03
3.93E+01,1.44E+04,3.26E-02,4.34E+01,1.44E+04,1.01E-02,4.41E+01,1.44E+04,5.33E-03
3.93E+01,1.44E+04,3.26E-02,4.34E+01,1.44E+04,1.01E-02,4.41E+01,1.44E+04,5.33E-03
3.93E+01,1.44E+04,3.25E-02,4.34E+01,1.44E+04,1.01E-02,4.42E+01,1.44E+04,5.32E-03
3.94E+01,1.44E+04,3.24E-02,4.34E+01,1.44E+04,1.00E-02,4.42E+01,1.44E+04,5.32E-03
3.94E+01,1.44E+04,3.23E-02,4.34E+01,1.44E+04,1.00E-02,4.42E+01,1.44E+04,5.31E-03
3.94E+01,1.44E+04,3.23E-02,4.34E+01,1.44E+04,1.00E-02,4.42E+01,1.44E+04,5.29E-03
3.94E+01,1.44E+04,3.22E-02,4.35E+01,1.44E+04,1.00E-02,4.42E+01,1.44E+04,5.26E-03
3.94E+01,1.44E+04,3.21E-02,4.35E+01,1.44E+04,1.01E-02,4.42E+01,1.44E+04,5.23E-03
3.94E+01,1.45E+04,3.20E-02,4.35E+01,1.45E+04,1.02E-02,4.43E+01,1.45E+04,5.19E-03
3.94E+01,1.45E+04,3.19E-02,4.35E+01,1.45E+04,1.03E-02,4.43E+01,1.45E+04,5.15E-03
3.95E+01,1.45E+04,3.18E-02,4.35E+01,1.45E+04,1.04E-02,4.43E+01,1.45E+04,5.13E-03
3.95E+01,1.45E+04,3.17E-02,4.35E+01,1.45E+04,1.05E-02,4.43E+01,1.45E+04,5.14E-03
3.95E+01,1.45E+04,3.17E-02,4.36E+01,1.45E+04,1.06E-02,4.43E+01,1.45E+04,5.15E-03
3.95E+01,1.45E+04,3.16E-02,4.36E+01,1.45E+04,1.07E-02,4.43E+01,1.45E+04,5.17E-03
3.95E+01,1.45E+04,3.16E-02,4.36E+01,1.45E+04,1.08E-02,4.43E+01,1.45E+04,5.18E-03
3.95E+01,1.45E+04,3.15E-02,4.36E+01,1.45E+04,1.09E-02,4.44E+01,1.45E+04,5.20E-03
3.95E+01,1.45E+04,3.15E-02,4.36E+01,1.45E+04,1.09E-02,4.44E+01,1.45E+04,5.23E-03
3.96E+01,1.45E+04,3.14E-02,4.36E+01,1.45E+04,1.10E-02,4.44E+01,1.45E+04,5.25E-03
3.96E+01,1.45E+04,3.13E-02,4.36E+01,1.45E+04,1.11E-02,4.44E+01,1.45E+04,5.27E-03
3.96E+01,1.45E+04,3.12E-02,4.37E+01,1.45E+04,1.12E-02,4.44E+01,1.45E+04,5.29E-03
3.96E+01,1.45E+04,3.11E-02,4.37E+01,1.45E+04,1.13E-02,4.44E+01,1.45E+04,5.31E-03
3.96E+01,1.45E+04,3.10E-02,4.37E+01,1.45E+04,1.14E-02,4.45E+01,1.45E+04,5.33E-03
3.96E+01,1.45E+04,3.09E-02,4.37E+01,1.45E+04,1.14E-02,4.45E+01,1.45E+04,5.34E-03
3.96E+01,1.45E+04,3.09E-02,4.37E+01,1.45E+04,1.15E-02,4.45E+01,1.45E+04,5.36E-03
3.96E+01,1.45E+04,3.08E-02,4.37E+01,1.45E+04,1.16E-02,4.45E+01,1.45E+04,5.37E-03
3.97E+01,1.45E+04,3.08E-02,4.37E+01,1.45E+04,1.17E-02,4.45E+01,1.45E+04,5.37E-03
3.97E+01,1.45E+04,3.08E-02,4.38E+01,1.45E+04,1.17E-02,4.45E+01,1.45E+04,5.38E-03
3.97E+01,1.45E+04,3.08E-02,4.38E+01,1.45E+04,1.18E-02,4.45E+01,1.45E+04,5.37E-03
3.97E+01,1.46E+04,3.08E-02,4.38E+01,1.46E+04,1.19E-02,4.46E+01,1.46E+04,5.36E-03
3.97E+01,1.46E+04,3.08E-02,4.38E+01,1.46E+04,1.19E-02,4.46E+01,1.46E+04,5.34E-03
3.97E+01,1.46E+04,3.08E-02,4.38E+01,1.46E+04,1.20E-02,4.46E+01,1.46E+04,5.32E-03
3.97E+01,1.46E+04,3.07E-02,4.38E+01,1.46E+04,1.20E-02,4.46E+01,1.46E+04,5.28E-03
3.98E+01,1.46E+04,3.07E-02,4.39E+01,1.46E+04,1.21E-02,4.46E+01,1.46E+04,5.27E-03
3.98E+01,1.46E+04,3.06E-02,4.39E+01,1.46E+04,1.21E-02,4.46E+01,1.46E+04,5.25E-03
3.98E+01,1.46E+04,3.06E-02,4.39E+01,1.46E+04,1.21E-02,4.47E+01,1.46E+04,5.24E-03
3.98E+01,1.46E+04,3.05E-02,4.39E+01,1.46E+04,1.21E-02,4.47E+01,1.46E+04,5.22E-03
3.98E+01,1.46E+04,3.05E-02,4.39E+01,1.46E+04,1.21E-02,4.47E+01,1.46E+04,5.20E-03
3.98E+01,1.46E+04,3.05E-02,4.39E+01,1.46E+04,1.21E-02,4.47E+01,1.46E+04,5.19E-03
3.98E+01,1.46E+04,3.05E-02,4.39E+01,1.46E+04,1.20E-02,4.47E+01,1.46E+04,5.19E-03
3.99E+01,1.46E+04,3.05E-02,4.40E+01,1.46E+04,1.20E-02,4.47E+01,1.46E+04,5.17E-03
3.99E+01,1.46E+04,3.04E-02,4.40E+01,1.46E+04,1.19E-02,4.47E+01,1.46E+04,5.15E-03
3.99E+01,1.46E+04,3.03E-02,4.40E+01,1.46E+04,1.19E-02,4.48E+01,1.46E+04,5.14E-03
3.99E+01,1.46E+04,3.02E-02,4.40E+01,1.46E+04,1.18E-02,4.48E+01,1.46E+04,5.13E-03
3.99E+01,1.46E+04,3.01E-02,4.40E+01,1.46E+04,1.18E-02,4.48E+01,1.46E+04,5.10E-03
3.99E+01,1.46E+04,3.00E-02,4.40E+01,1.46E+04,1.17E-02,4.48E+01,1.46E+04,5.08E-03
3.99E+01,1.46E+04,2.99E-02,4.40E+01,1.46E+04,1.16E-02,4.48E+01,1.46E+04,5.05E-03
3.99E+01,1.46E+04,2.98E-02,4.41E+01,1.46E+04,1.16E-02,4.48E+01,1.46E+04,5.02E-03
4.00E+01,1.46E+04,2.96E-02,4.41E+01,1.46E+04,1.15E-02,4.49E+01,1.46E+04,5.00E-03
4.00E+01,1.47E+04,2.96E-02,4.41E+01,1.47E+04,1.15E-02,4.49E+01,1.47E+04,4.98E-03
4.00E+01,1.47E+04,2.95E-02,4.41E+01,1.47E+04,1.14E-02,4.49E+01,1.47E+04,4.96E-03
4.00E+01,1.47E+04,2.94E-02,4.41E+01,1.47E+04,1.14E-02,4.49E+01,1.47E+04,4.95E-03
4.00E+01,1.47E+04,2.94E-02,4.41E+01,1.47E+04,1.13E-02,4.49E+01,1.47E+04,4.93E-03
4.00E+01,1.47E+04,2.94E-02,4.42E+01,1.47E+04,1.12E-02,4.49E+01,1.47E+04,4.92E-03
4.00E+01,1.47E+04,2.94E-02,4.42E+01,1.47E+04,1.12E-02,4.49E+01,1.47E+04,4.91E-03
4.01E+01,1.47E+04,2.93E-02,4.42E+01,1.47E+04,1.12E-02,4.50E+01,1.47E+04,4.91E-03
4.01E+01,1.47E+04,2.93E-02,4.42E+01,1.47E+04,1.11E-02,4.50E+01,1.47E+04,4.90E-03
4.01E+01,1.47E+04,2.93E-02,4.42E+01,1.47E+04,1.11E-02,4.50E+01,1.47E+04,4.89E-03
4.01E+01,1.47E+04,2.93E-02,4.42E+01,1.47E+04,1.10E-02,4.50E+01,1.47E+04,4.88E-03
4.01E+01,1.47E+04,2.94E-02,4.42E+01,1.47E+04,1.10E-02,4.50E+01,1.47E+04,4.88E-03
4.01E+01,1.47E+04,2.95E-02,4.43E+01,1.47E+04,1.10E-02,4.50E+01,1.47E+04,4.87E-03
4.01E+01,1.47E+04,2.95E-02,4.43E+01,1.47E+04,1.09E-02,4.51E+01,1.47E+04,4.87E-03
4.02E+01,1.47E+04,2.96E-02,4.43E+01,1.47E+04,1.09E-02,4.51E+01,1.47E+04,4.88E-03
4.02E+01,1.47E+04,2.97E-02,4.43E+01,1.47E+04,1.08E-02,4.51E+01,1.47E+04,4.88E-03
4.02E+01,1.47E+04,2.98E-02,4.43E+01,1.47E+04,1.07E-02,4.51E+01,1.47E+04,4.90E-03
4.02E+01,1.47E+04,2.99E-02,4.43E+01,1.47E+04,1.07E-02,4.51E+01,1.47E+04,4.93E-03
4.02E+01,1.47E+04,2.99E-02,4.43E+01,1.47E+04,1.06E-02,4.51E+01,1.47E+04,4.96E-03
4.02E+01,1.47E+04,3.00E-02,4.44E+01,1.47E+04,1.06E-02,4.51E+01,1.47E+04,4.99E-03
4.02E+01,1.47E+04,3.01E-02,4.44E+01,1.47E+04,1.06E-02,4.52E+01,1.47E+04,5.01E-03
4.02E+01,1.48E+04,3.01E-02,4.44E+01,1.48E+04,1.05E-02,4.52E+01,1.48E+04,5.03E-03
4.03E+01,1.48E+04,3.02E-02,4.44E+01,1.48E+04,1.05E-02,4.52E+01,1.48E+04,5.04E-03
4.03E+01,1.48E+04,3.02E-02,4.44E+01,1.48E+04,1.04E-02,4.52E+01,1.48E+04,5.04E-03
4.03E+01,1.48E+04,3.03E-02,4.44E+01,1.48E+04,1.04E-02,4.52E+01,1.48E+04,5.03E-03
4.03E+01,1.48E+04,3.03E-02,4.45E+01,1.48E+04,1.03E-02,4.52E+01,1.48E+04,5.02E-03
4.03E+01,1.48E+04,3.03E-02,4.45E+01,1.48E+04,1.03E-02,4.52E+01,1.48E+04,5.00E-03
4.03E+01,1.48E+04,3.04E-02,4.45E+01,1.48E+04,1.03E-02,4.53E+01,1.48E+04,4.97E-03
4.03E+01,1.48E+04,3.04E-02,4.45E+01,1.48E+04,1.03E-02,4.53E+01,1.48E+04,4.93E-03
4.04E+01,1.48E+04,3.05E-02,4.45E+01,1.48E+04,1.03E-02,4.53E+01,1.48E+04,4.88E-03
4.04E+01,1.48E+04,3.06E-02,4.45E+01,1.48E+04,1.03E-02,4.53E+01,1.48E+04,4.83E-03
4.04E+01,1.48E+04,3.06E-02,4.45E+01,1.48E+04,1.03E-02,4.53E+01,1.48E+04,4.77E-03
4.04E+01,1.48E+04,3.06E-02,4.46E+01,1.48E+04,1.03E-02,4.53E+01,1.48E+04,4.73E-03
4.04E+01,1.48E+04,3.07E-02,4.46E+01,1.48E+04,1.03E-02,4.54E+01,1.48E+04,4.69E-03
4.04E+01,1.48E+04,3.08E-02,4.46E+01,1.48E+04,1.03E-02,4.54E+01,1.48E+04,4.65E-03
4.04E+01,1.48E+04,3.10E-02,4.46E+01,1.48E+04,1.04E-02,4.54E+01,1.48E+04,4.62E-03
4.05E+01,1.48E+04,3.11E-02,4.46E+01,1.48E+04,1.04E-02,4.54E+01,1.48E+04,4.59E-03
4.05E+01,1.48E+04,3.13E-02,4.46E+01,1.48E+04,1.04E-02,4.54E+01,1.48E+04,4.56E-03
4.05E+01,1.48E+04,3.14E-02,4.47E+01,1.48E+04,1.04E-02,4.54E+01,1.48E+04,4.53E-03
4.05E+01,1.48E+04,3.16E-02,4.47E+01,1.48E+04,1.04E-02,4.54E+01,1.48E+04,4.50E-03
4.05E+01,1.48E+04,3.17E-02,4.47E+01,1.48E+04,1.04E-02,4.55E+01,1.48E+04,4.46E-03
4.05E+01,1.49E+04,3.18E-02,4.47E+01,1.49E+04,1.04E-02,4.55E+01,1.49E+04,4.42E-03
4.05E+01,1.49E+04,3.19E-02,4.47E+01,1.49E+04,1.04E-02,4.55E+01,1.49E+04,4.38E-03
4.05E+01,1.49E+04,3.20E-02,4.47E+01,1.49E+04,1.04E-02,4.55E+01,1.49E+04,4.36E-03
4.06E+01,1.49E+04,3.20E-02,4.47E+01,1.49E+04,1.04E-02,4.55E+01,1.49E+04,4.33E-03
4.06E+01,1.49E+04,3.20E-02,4.48E+01,1.49E+04,1.03E-02,4.55E+01,1.49E+04,4.30E-03
4.06E+01,1.49E+04,3.20E-02,4.48E+01,1.49E+04,1.03E-02,4.56E+01,1.49E+04,4.27E-03
4.06E+01,1.49E+04,3.20E-02,4.48E+01,1.49E+04,1.03E-02,4.56E+01,1.49E+04,4.24E-03
4.06E+01,1.49E+04,3.20E-02,4.48E+01,1.49E+04,1.03E-02,4.56E+01,1.49E+04,4.21E-03
4.06E+01,1.49E+04,3.20E-02,4.48E+01,1.49E+04,1.03E-02,4.56E+01,1.49E+04,4.18E-03
4.06E+01,1.49E+04,3.20E-02,4.48E+01,1.49E+04,1.03E-02,4.56E+01,1.49E+04,4.15E-03
4.07E+01,1.49E+04,3.20E-02,4.48E+01,1.49E+04,1.03E-02,4.56E+01,1.49E+04,4.14E-03
4.07E+01,1.49E+04,3.21E-02,4.49E+01,1.49E+04,1.03E-02,4.56E+01,1.49E+04,4.13E-03
4.07E+01,1.49E+04,3.20E-02,4.49E+01,1.49E+04,1.03E-02,4.57E+01,1.49E+04,4.11E-03
4.07E+01,1.49E+04,3.20E-02,4.49E+01,1.49E+04,1.03E-02,4.57E+01,1.49E+04,4.11E-03
4.07E+01,1.49E+04,3.20E-02,4.49E+01,1.49E+04,1.02E-02,4.57E+01,1.49E+04,4.11E-03
4.07E+01,1.49E+04,3.20E-02,4.49E+01,1.49E+04,1.02E-02,4.57E+01,1.49E+04,4.11E-03
4.07E+01,1.49E+04,3.20E-02,4.49E+01,1.49E+04,1.02E-02,4.57E+01,1.49E+04,4.11E-03
4.08E+01,1.49E+04,3.19E-02,4.50E+01,1.49E+04,1.02E-02,4.57E+01,1.49E+04,4.10E-03
4.08E+01,1.49E+04,3.19E-02,4.50E+01,1.49E+04,1.02E-02,4.58E+01,1.49E+04,4.09E-03
4.08E+01,1.49E+04,3.18E-02,4.50E+01,1.49E+04,1.02E-02,4.58E+01,1.49E+04,4.10E-03
4.08E+01,1.50E+04,3.17E-02,4.50E+01,1.50E+04,1.01E-02,4.58E+01,1.50E+04,4.11E-03
4.08E+01,1.50E+04,3.16E-02,4.50E+01,1.50E+04,1.01E-02,4.58E+01,1.50E+04,4.13E-03
4.08E+01,1.50E+04,3.15E-02,4.50E+01,1.50E+04,1.01E-02,4.58E+01,1.50E+04,4.17E-03
4.08E+01,1.50E+04,3.13E-02,4.50E+01,1.50E+04,1.01E-02,4.58E+01,1.50E+04,4.22E-03
4.08E+01,1.50E+04,3.12E-02,4.51E+01,1.50E+04,1.01E-02,4.58E+01,1.50E+04,4.29E-03
4.09E+01,1.50E+04,3.11E-02,4.51E+01,1.50E+04,1.01E-02,4.59E+01,1.50E+04,4.35E-03
4.09E+01,1.50E+04,3.10E-02,4.51E+01,1.50E+04,1.01E-02,4.59E+01,1.50E+04,4.41E-03
4.09E+01,1.50E+04,3.08E-02,4.51E+01,1.50E+04,1.01E-02,4.59E+01,1.50E+04,4.49E-03
4.09E+01,1.50E+04,3.07E-02,4.51E+01,1.50E+04,1.01E-02,4.59E+01,1.50E+04,4.57E-03
4.09E+01,1.50E+04,3.06E-02,4.51E+01,1.50E+04,1.00E-02,4.59E+01,1.50E+04,4.66E-03
4.09E+01,1.50E+04,3.05E-02,4.51E+01,1.50E+04,1.00E-02,4.59E+01,1.50E+04,4.74E-03
4.09E+01,1.50E+04,3.03E-02,4.52E+01,1.50E+04,9.98E-03,4.60E+01,1.50E+04,4.81E-03
4.10E+01,1.50E+04,3.02E-02,4.52E+01,1.50E+04,9.94E-03,4.60E+01,1.50E+04,4.87E-03
4.10E+01,1.50E+04,3.01E-02,4.52E+01,1.50E+04,9.91E-03,4.60E+01,1.50E+04,4.92E-03
4.10E+01,1.50E+04,3.00E-02,4.52E+01,1.50E+04,9.87E-03,4.60E+01,1.50E+04,4.98E-03
4.10E+01,1.50E+04,2.99E-02,4.52E+01,1.50E+04,9.83E-03,4.60E+01,1.50E+04,5.04E-03
4.10E+01,1.50E+04,2.98E-02,4.52E+01,1.50E+04,9.78E-03,4.60E+01,1.50E+04,5.09E-03
4.10E+01,1.50E+04,2.97E-02,4.53E+01,1.50E+04,9.73E-03,4.60E+01,1.50E+04,5.13E-03
4.10E+01,1.50E+04,2.97E-02,4.53E+01,1.50E+04,9.67E-03,4.61E+01,1.50E+04,5.16E-03
4.11E+01,1.50E+04,2.97E-02,4.53E+01,1.50E+04,9.61E-03,4.61E+01,1.50E+04,5.18E-03
4.11E+01,1.51E+04,2.96E-02,4.53E+01,1.51E+04,9.54E-03,4.61E+01,1.51E+04,5.19E-03
4.11E+01,1.51E+04,2.96E-02,4.53E+01,1.51E+04,9.47E-03,4.61E+01,1.51E+04,5.18E-03
4.11E+01,1.51E+04,2.96E-02,4.53E+01,1.51E+04,9.40E-03,4.61E+01,1.51E+04,5.17E-03
4.11E+01,1.51E+04,2.96E-02,4.53E+01,1.51E+04,9.35E-03,4.61E+01,1.51E+04,5.14E-03
4.11E+01,1.51E+04,2.95E-02,4.54E+01,1.51E+04,9.28E-03,4.62E+01,1.51E+04,5.11E-03
4.11E+01,1.51E+04,2.95E-02,4.54E+01,1.51E+04,9.23E-03,4.62E+01,1.51E+04,5.08E-03
4.11E+01,1.51E+04,2.96E-02,4.54E+01,1.51E+04,9.17E-03,4.62E+01,1.51E+04,5.04E-03
4.12E+01,1.51E+04,2.96E-02,4.54E+01,1.51E+04,9.12E-03,4.62E+01,1.51E+04,5.00E-03
4.12E+01,1.51E+04,2.96E-02,4.54E+01,1.51E+04,9.08E-03,4.62E+01,1.51E+04,4.94E-03
4.12E+01,1.51E+04,2.96E-02,4.54E+01,1.51E+04,9.04E-03,4.62E+01,1.51E+04,4.88E-03
4.12E+01,1.51E+04,2.96E-02,4.54E+01,1.51E+04,9.01E-03,4.62E+01,1.51E+04,4.81E-03
4.12E+01,1.51E+04,2.96E-02,4.55E+01,1.51E+04,9.01E-03,4.63E+01,1.51E+04,4.72E-03
4.12E+01,1.51E+04,2.96E-02,4.55E+01,1.51E+04,9.06E-03,4.63E+01,1.51E+04,4.64E-03
4.12E+01,1.51E+04,2.96E-02,4.55E+01,1.51E+04,9.13E-03,4.63E+01,1.51E+04,4.55E-03
4.13E+01,1.51E+04,2.95E-02,4.55E+01,1.51E+04,9.21E-03,4.63E+01,1.51E+04,4.45E-03
4.13E+01,1.51E+04,2.95E-02,4.55E+01,1.51E+04,9.29E-03,4.63E+01,1.51E+04,4.37E-03
4.13E+01,1.51E+04,2.94E-02,4.55E+01,1.51E+04,9.37E-03,4.63E+01,1.51E+04,4.27E-03
4.13E+01,1.51E+04,2.93E-02,4.56E+01,1.51E+04,9.45E-03,4.64E+01,1.51E+04,4.19E-03
4.13E+01,1.51E+04,2.92E-02,4.56E+01,1.51E+04,9.52E-03,4.64E+01,1.51E+04,4.11E-03
4.13E+01,1.51E+04,2.91E-02,4.56E+01,1.51E+04,9.61E-03,4.64E+01,1.51E+04,4.08E-03
4.13E+01,1.52E+04,2.90E-02,4.56E+01,1.52E+04,9.69E-03,4.64E+01,1.52E+04,4.07E-03
4.14E+01,1.52E+04,2.88E-02,4.56E+01,1.52E+04,9.77E-03,4.64E+01,1.52E+04,4.08E-03
4.14E+01,1.52E+04,2.88E-02,4.56E+01,1.52E+04,9.83E-03,4.64E+01,1.52E+04,4.10E-03
4.14E+01,1.52E+04,2.87E-02,4.56E+01,1.52E+04,9.89E-03,4.64E+01,1.52E+04,4.14E-03
4.14E+01,1.52E+04,2.86E-02,4.57E+01,1.52E+04,9.94E-03,4.65E+01,1.52E+04,4.18E-03
4.14E+01,1.52E+04,2.86E-02,4.57E+01,1.52E+04,9.98E-03,4.65E+01,1.52E+04,4.22E-03
4.14E+01,1.52E+04,2.85E-02,4.57E+01,1.52E+04,1.00E-02,4.65E+01,1.52E+04,4.26E-03
4.14E+01,1.52E+04,2.85E-02,4.57E+01,1.52E+04,1.01E-02,4.65E+01,1.52E+04,4.29E-03
4.14E+01,1.52E+04,2.85E-02,4.57E+01,1.52E+04,1.01E-02,4.65E+01,1.52E+04,4.32E-03
4.15E+01,1.52E+04,2.84E-02,4.57E+01,1.52E+04,1.02E-02,4.65E+01,1.52E+04,4.34E-03
4.15E+01,1.52E+04,2.85E-02,4.57E+01,1.52E+04,1.02E-02,4.66E+01,1.52E+04,4.36E-03
4.15E+01,1.52E+04,2.85E-02,4.58E+01,1.52E+04,1.02E-02,4.66E+01,1.52E+04,4.38E-03
4.15E+01,1.52E+04,2.85E-02,4.58E+01,1.52E+04,1.03E-02,4.66E+01,1.52E+04,4.40E-03
4.15E+01,1.52E+04,2.86E-02,4.58E+01,1.52E+04,1.03E-02,4.66E+01,1.52E+04,4.44E-03
4.15E+01,1.52E+04,2.87E-02,4.58E+01,1.52E+04,1.04E-02,4.66E+01,1.52E+04,4.47E-03
4.15E+01,1.52E+04,2.87E-02,4.58E+01,1.52E+04,1.04E-02,4.66E+01,1.52E+04,4.50E-03
4.16E+01,1.52E+04,2.88E-02,4.58E+01,1.52E+04,1.04E-02,4.66E+01,1.52E+04,4.53E-03
4.16E+01,1.52E+04,2.88E-02,4.59E+01,1.52E+04,1.05E-02,4.67E+01,1.52E+04,4.55E-03
4.16E+01,1.52E+04,2.88E-02,4.59E+01,1.52E+04,1.05E-02,4.67E+01,1.52E+04,4.57E-03
4.16E+01,1.52E+04,2.89E-02,4.59E+01,1.52E+04,1.06E-02,4.67E+01,1.52E+04,4.58E-03
4.16E+01,1.53E+04,2.89E-02,4.59E+01,1.53E+04,1.06E-02,4.67E+01,1.53E+04,4.59E-03
4.16E+01,1.53E+04,2.89E-02,4.59E+01,1.53E+04,1.07E-02,4.67E+01,1.53E+04,4.61E-03
4.16E+01,1.53E+04,2.89E-02,4.59E+01,1.53E+04,1.07E-02,4.67E+01,1.53E+04,4.62E-03
4.17E+01,1.53E+04,2.88E-02,4.59E+01,1.53E+04,1.07E-02,4.67E+01,1.53E+04,4.62E-03
4.17E+01,1.53E+04,2.88E-02,4.60E+01,1.53E+04,1.07E-02,4.68E+01,1.53E+04,4.63E-03
4.17E+01,1.53E+04,2.88E-02,4.60E+01,1.53E+04,1.07E-02,4.68E+01,1.53E+04,4.64E-03
4.17E+01,1.53E+04,2.88E-02,4.60E+01,1.53E+04,1.07E-02,4.68E+01,1.53E+04,4.63E-03
4.17E+01,1.53E+04,2.88E-02,4.60E+01,1.53E+04,1.07E-02,4.68E+01,1.53E+04,4.62E-03
4.17E+01,1.53E+04,2.89E-02,4.60E+01,1.53E+04,1.06E-02,4.68E+01,1.53E+04,4.60E-03
4.17E+01,1.53E+04,2.89E-02,4.60E+01,1.53E+04,1.06E-02,4.68E+01,1.53E+04,4.58E-03
4.17E+01,1.53E+04,2.89E-02,4.61E+01,1.53E+04,1.05E-02,4.69E+01,1.53E+04,4.55E-03
4.18E+01,1.53E+04,2.89E-02,4.61E+01,1.53E+04,1.05E-02,4.69E+01,1.53E+04,4.51E-03
4.18E+01,1.53E+04,2.89E-02,4.61E+01,1.53E+04,1.04E-02,4.69E+01,1.53E+04,4.46E-03
4.18E+01,1.53E+04,2.89E-02,4.61E+01,1.53E+04,1.03E-02,4.69E+01,1.53E+04,4.41E-03
4.18E+01,1.53E+04,2.89E-02,4.61E+01,1.53E+04,1.02E-02,4.69E+01,1.53E+04,4.35E-03
4.18E+01,1.53E+04,2.88E-02,4.61E+01,1.53E+04,1.01E-02,4.69E+01,1.53E+04,4.29E-03
4.18E+01,1.53E+04,2.88E-02,4.61E+01,1.53E+04,1.01E-02,4.69E+01,1.53E+04,4.26E-03
4.18E+01,1.53E+04,2.88E-02,4.62E+01,1.53E+04,9.97E-03,4.70E+01,1.53E+04,4.24E-03
4.19E+01,1.53E+04,2.87E-02,4.62E+01,1.53E+04,9.86E-03,4.70E+01,1.53E+04,4.23E-03
4.19E+01,1.53E+04,2.87E-02,4.62E+01,1.53E+04,9.76E-03,4.70E+01,1.53E+04,4.23E-03
4.19E+01,1.54E+04,2.86E-02,4.62E+01,1.54E+04,9.66E-03,4.70E+01,1.54E+04,4.24E-03
4.19E+01,1.54E+04,2.86E-02,4.62E+01,1.54E+04,9.56E-03,4.70E+01,1.54E+04,4.25E-03
4.19E+01,1.54E+04,2.85E-02,4.62E+01,1.54E+04,9.45E-03,4.70E+01,1.54E+04,4.25E-03
4.19E+01,1.54E+04,2.85E-02,4.62E+01,1.54E+04,9.34E-03,4.71E+01,1.54E+04,4.25E-03
4.19E+01,1.54E+04,2.84E-02,4.63E+01,1.54E+04,9.25E-03,4.71E+01,1.54E+04,4.25E-03
4.20E+01,1.54E+04,2.84E-02,4.63E+01,1.54E+04,9.16E-03,4.71E+01,1.54E+04,4.25E-03
4.20E+01,1.54E+04,2.83E-02,4.63E+01,1.54E+04,9.10E-03,4.71E+01,1.54E+04,4.25E-03
4.20E+01,1.54E+04,2.83E-02,4.63E+01,1.54E+04,9.07E-03,4.71E+01,1.54E+04,4.24E-03
4.20E+01,1.54E+04,2.82E-02,4.63E+01,1.54E+04,9.07E-03,4.71E+01,1.54E+04,4.24E-03
4.20E+01,1.54E+04,2.82E-02,4.63E+01,1.54E+04,9.11E-03,4.71E+01,1.54E+04,4.24E-03
4.20E+01,1.54E+04,2.81E-02,4.64E+01,1.54E+04,9.17E-03,4.72E+01,1.54E+04,4.23E-03
4.20E+01,1.54E+04,2.81E-02,4.64E+01,1.54E+04,9.22E-03,4.72E+01,1.54E+04,4.22E-03
4.20E+01,1.54E+04,2.81E-02,4.64E+01,1.54E+04,9.28E-03,4.72E+01,1.54E+04,4.20E-03
4.21E+01,1.54E+04,2.80E-02,4.64E+01,1.54E+04,9.32E-03,4.72E+01,1.54E+04,4.18E-03
4.21E+01,1.54E+04,2.80E-02,4.64E+01,1.54E+04,9.37E-03,4.72E+01,1.54E+04,4.16E-03
4.21E+01,1.54E+04,2.79E-02,4.64E+01,1.54E+04,9.40E-03,4.72E+01,1.54E+04,4.14E-03
4.21E+01,1.54E+04,2.79E-02,4.64E+01,1.54E+04,9.44E-03,4.73E+01,1.54E+04,4.12E-03
4.21E+01,1.54E+04,2.79E-02,4.65E+01,1.54E+04,9.46E-03,4.73E+01,1.54E+04,4.09E-03
4.21E+01,1.54E+04,2.79E-02,4.65E+01,1.54E+04,9.48E-03,4.73E+01,1.54E+04,4.09E-03
4.21E+01,1.54E+04,2.79E-02,4.65E+01,1.54E+04,9.49E-03,4.73E+01,1.54E+04,4.08E-03
4.22E+01,1.55E+04,2.79E-02,4.65E+01,1.55E+04,9.49E-03,4.73E+01,1.55E+04,4.07E-03
4.22E+01,1.55E+04,2.79E-02,4.65E+01,1.55E+04,9.49E-03,4.73E+01,1.55E+04,4.06E-03
4.22E+01,1.55E+04,2.79E-02,4.65E+01,1.55E+04,9.48E-03,4.73E+01,1.55E+04,4.05E-03
4.22E+01,1.55E+04,2.79E-02,4.65E+01,1.55E+04,9.48E-03,4.74E+01,1.55E+04,4.03E-03
4.22E+01,1.55E+04,2.78E-02,4.66E+01,1.55E+04,9.50E-03,4.74E+01,1.55E+04,4.02E-03
4.22E+01,1.55E+04,2.78E-02,4.66E+01,1.55E+04,9.51E-03,4.74E+01,1.55E+04,4.00E-03
4.22E+01,1.55E+04,2.77E-02,4.66E+01,1.55E+04,9.52E-03,4.74E+01,1.55E+04,3.99E-03
4.23E+01,1.55E+04,2.76E-02,4.66E+01,1.55E+04,9.52E-03,4.74E+01,1.55E+04,3.97E-03
4.23E+01,1.55E+04,2.75E-02,4.66E+01,1.55E+04,9.51E-03,4.74E+01,1.55E+04,3.95E-03
4.23E+01,1.55E+04,2.74E-02,4.66E+01,1.55E+04,9.51E-03,4.75E+01,1.55E+04,3.93E-03
4.23E+01,1.55E+04,2.73E-02,4.67E+01,1.55E+04,9.51E-03,4.75E+01,1.55E+04,3.91E-03
4.23E+01,1.55E+04,2.73E-02,4.67E+01,1.55E+04,9.51E-03,4.75E+01,1.55E+04,3.89E-03
4.23E+01,1.55E+04,2.73E-02,4.67E+01,1.55E+04,9.49E-03,4.75E+01,1.55E+04,3.87E-03
4.23E+01,1.55E+04,2.73E-02,4.67E+01,1.55E+04,9.47E-03,4.75E+01,1.55E+04,3.85E-03
4.23E+01,1.55E+04,2.74E-02,4.67E+01,1.55E+04,9.46E-03,4.75E+01,1.55E+04,3.82E-03
4.24E+01,1.55E+04,2.74E-02,4.67E+01,1.55E+04,9.44E-03,4.75E+01,1.55E+04,3.80E-03
4.24E+01,1.55E+04,2.74E-02,4.67E+01,1.55E+04,9.43E-03,4.76E+01,1.55E+04,3.77E-03
4.24E+01,1.55E+04,2.75E-02,4.68E+01,1.55E+04,9.40E-03,4.76E+01,1.55E+04,3.76E-03
4.24E+01,1.55E+04,2.76E-02,4.68E+01,1.55E+04,9.37E-03,4.76E+01,1.55E+04,3.75E-03
4.24E+01,1.55E+04,2.77E-02,4.68E+01,1.55E+04,9.33E-03,4.76E+01,1.55E+04,3.74E-03
4.24E+01,1.56E+04,2.77E-02,4.68E+01,1.56E+04,9.30E-03,4.76E+01,1.56E+04,3.73E-03
4.24E+01,1.56E+04,2.78E-02,4.68E+01,1.56E+04,9.26E-03,4.76E+01,1.56E+04,3.73E-03
4.25E+01,1.56E+04,2.79E-02,4.68E+01,1.56E+04,9.21E-03,4.77E+01,1.56E+04,3.73E-03
4.25E+01,1.56E+04,2.79E-02,4.68E+01,1.56E+04,9.17E-03,4.77E+01,1.56E+04,3.73E-03
4.25E+01,1.56E+04,2.78E-02,4.69E+01,1.56E+04,9.12E-03,4.77E+01,1.56E+04,3.74E-03
4.25E+01,1.56E+04,2.78E-02,4.69E+01,1.56E+04,9.08E-03,4.77E+01,1.56E+04,3.75E-03
4.25E+01,1.56E+04,2.78E-02,4.69E+01,1.56E+04,9.03E-03,4.77E+01,1.56E+04,3.77E-03
4.25E+01,1.56E+04,2.78E-02,4.69E+01,1.56E+04,8.98E-03,4.77E+01,1.56E+04,3.79E-03
4.25E+01,1.56E+04,2.79E-02,4.69E+01,1.56E+04,8.93E-03,4.77E+01,1.56E+04,3.83E-03
4.26E+01,1.56E+04,2.80E-02,4.69E+01,1.56E+04,8.87E-03,4.78E+01,1.56E+04,3.85E-03
4.26E+01,1.56E+04,2.80E-02,4.70E+01,1.56E+04,8.81E-03,4.78E+01,1.56E+04,3.88E-03
4.26E+01,1.56E+04,2.80E-02,4.70E+01,1.56E+04,8.78E-03,4.78E+01,1.56E+04,3.91E-03
4.26E+01,1.56E+04,2.79E-02,4.70E+01,1.56E+04,8.75E-03,4.78E+01,1.56E+04,3.93E-03
4.26E+01,1.56E+04,2.78E-02,4.70E+01,1.56E+04,8.72E-03,4.78E+01,1.56E+04,3.95E-03
4.26E+01,1.56E+04,2.78E-02,4.70E+01,1.56E+04,8.69E-03,4.78E+01,1.56E+04,3.97E-03
4.26E+01,1.56E+04,2.78E-02,4.70E+01,1.56E+04,8.66E-03,4.79E+01,1.56E+04,3.99E-03
4.26E+01,1.56E+04,2.78E-02,4.70E+01,1.56E+04,8.63E-03,4.79E+01,1.56E+04,4.02E-03
4.27E+01,1.56E+04,2.78E-02,4.71E+01,1.56E+04,8.61E-03,4.79E+01,1.56E+04,4.05E-03
4.27E+01,1.56E+04,2.78E-02,4.71E+01,1.56E+04,8.58E-03,4.79E+01,1.56E+04,4.06E-03
4.27E+01,1.56E+04,2.79E-02,4.71E+01,1.56E+04,8.54E-03,4.79E+01,1.56E+04,4.08E-03
4.27E+01,1.57E+04,2.79E-02,4.71E+01,1.57E+04,8.52E-03,4.79E+01,1.57E+04,4.09E-03
4.27E+01,1.57E+04,2.79E-02,4.71E+01,1.57E+04,8.50E-03,4.79E+01,1.57E+04,4.10E-03
4.27E+01,1.57E+04,2.79E-02,4.71E+01,1.57E+04,8.49E-03,4.80E+01,1.57E+04,4.09E-03
4.27E+01,1.57E+04,2.80E-02,4.71E+01,1.57E+04,8.49E-03,4.80E+01,1.57E+04,4.09E-03
4.28E+01,1.57E+04,2.80E-02,4.72E+01,1.57E+04,8.50E-03,4.80E+01,1.57E+04,4.08E-03
4.28E+01,1.57E+04,2.80E-02,4.72E+01,1.57E+04,8.54E-03,4.80E+01,1.57E+04,4.07E-03
4.28E+01,1.57E+04,2.81E-02,4.72E+01,1.57E+04,8.60E-03,4.80E+01,1.57E+04,4.06E-03
4.28E+01,1.57E+04,2.81E-02,4.72E+01,1.57E+04,8.65E-03,4.80E+01,1.57E+04,4.04E-03
4.28E+01,1.57E+04,2.81E-02,4.72E+01,1.57E+04,8.69E-03,4.81E+01,1.57E+04,4.02E-03
4.28E+01,1.57E+04,2.81E-02,4.72E+01,1.57E+04,8.74E-03,4.81E+01,1.57E+04,4.00E-03
4.28E+01,1.57E+04,2.81E-02,4.73E+01,1.57E+04,8.78E-03,4.81E+01,1.57E+04,3.97E-03
4.29E+01,1.57E+04,2.81E-02,4.73E+01,1.57E+04,8.81E-03,4.81E+01,1.57E+04,3.94E-03
4.29E+01,1.57E+04,2.81E-02,4.73E+01,1.57E+04,8.84E-03,4.81E+01,1.57E+04,3.90E-03
4.29E+01,1.57E+04,2.82E-02,4.73E+01,1.57E+04,8.88E-03,4.81E+01,1.57E+04,3.86E-03
4.29E+01,1.57E+04,2.82E-02,4.73E+01,1.57E+04,8.92E-03,4.81E+01,1.57E+04,3.81E-03
4.29E+01,1.57E+04,2.83E-02,4.73E+01,1.57E+04,8.98E-03,4.82E+01,1.57E+04,3.78E-03
4.29E+01,1.57E+04,2.84E-02,4.73E+01,1.57E+04,9.04E-03,4.82E+01,1.57E+04,3.74E-03
4.29E+01,1.57E+04,2.85E-02,4.74E+01,1.57E+04,9.10E-03,4.82E+01,1.57E+04,3.71E-03
4.29E+01,1.57E+04,2.86E-02,4.74E+01,1.57E+04,9.15E-03,4.82E+01,1.57E+04,3.69E-03
4.30E+01,1.57E+04,2.86E-02,4.74E+01,1.57E+04,9.19E-03,4.82E+01,1.57E+04,3.67E-03
4.30E+01,1.58E+04,2.88E-02,4.74E+01,1.58E+04,9.23E-03,4.82E+01,1.58E+04,3.65E-03
4.30E+01,1.58E+04,2.88E-02,4.74E+01,1.58E+04,9.25E-03,4.83E+01,1.58E+04,3.62E-03
4.30E+01,1.58E+04,2.89E-02,4.74E+01,1.58E+04,9.26E-03,4.83E+01,1.58E+04,3.60E-03
4.30E+01,1.58E+04,2.89E-02,4.74E+01,1.58E+04,9.27E-03,4.83E+01,1.58E+04,3.58E-03
4.30E+01,1.58E+04,2.90E-02,4.75E+01,1.58E+04,9.28E-03,4.83E+01,1.58E+04,3.57E-03
4.30E+01,1.58E+04,2.90E-02,4.75E+01,1.58E+04,9.27E-03,4.83E+01,1.58E+04,3.56E-03
4.31E+01,1.58E+04,2.90E-02,4.75E+01,1.58E+04,9.27E-03,4.83E+01,1.58E+04,3.54E-03
4.31E+01,1.58E+04,2.90E-02,4.75E+01,1.58E+04,9.27E-03,4.83E+01,1.58E+04,3.52E-03
4.31E+01,1.58E+04,2.90E-02,4.75E+01,1.58E+04,9.26E-03,4.84E+01,1.58E+04,3.49E-03
4.31E+01,1.58E+04,2.90E-02,4.75E+01,1.58E+04,9.24E-03,4.84E+01,1.58E+04,3.47E-03
4.31E+01,1.58E+04,2.89E-02,4.76E+01,1.58E+04,9.21E-03,4.84E+01,1.58E+04,3.44E-03
4.31E+01,1.58E+04,2.89E-02,4.76E+01,1.58E+04,9.18E-03,4.84E+01,1.58E+04,3.42E-03
4.31E+01,1.58E+04,2.88E-02,4.76E+01,1.58E+04,9.13E-03,4.84E+01,1.58E+04,3.40E-03
4.32E+01,1.58E+04,2.88E-02,4.76E+01,1.58E+04,9.09E-03,4.84E+01,1.58E+04,3.41E-03
4.32E+01,1.58E+04,2.88E-02,4.76E+01,1.58E+04,9.05E-03,4.84E+01,1.58E+04,3.42E-03
4.32E+01,1.58E+04,2.87E-02,4.76E+01,1.58E+04,9.00E-03,4.85E+01,1.58E+04,3.45E-03
4.32E+01,1.58E+04,2.87E-02,4.76E+01,1.58E+04,8.95E-03,4.85E+01,1.58E+04,3.49E-03
4.32E+01,1.58E+04,2.86E-02,4.77E+01,1.58E+04,8.90E-03,4.85E+01,1.58E+04,3.55E-03
4.32E+01,1.58E+04,2.85E-02,4.77E+01,1.58E+04,8.85E-03,4.85E+01,1.58E+04,3.63E-03
4.32E+01,1.58E+04,2.84E-02,4.77E+01,1.58E+04,8.80E-03,4.85E+01,1.58E+04,3.73E-03
4.32E+01,1.59E+04,2.83E-02,4.77E+01,1.59E+04,8.76E-03,4.85E+01,1.59E+04,3.81E-03
4.33E+01,1.59E+04,2.83E-02,4.77E+01,1.59E+04,8.73E-03,4.86E+01,1.59E+04,3.90E-03
4.33E+01,1.59E+04,2.82E-02,4.77E+01,1.59E+04,8.68E-03,4.86E+01,1.59E+04,3.97E-03
4.33E+01,1.59E+04,2.82E-02,4.78E+01,1.59E+04,8.65E-03,4.86E+01,1.59E+04,4.04E-03
4.33E+01,1.59E+04,2.82E-02,4.78E+01,1.59E+04,8.61E-03,4.86E+01,1.59E+04,4.10E-03
4.33E+01,1.59E+04,2.82E-02,4.78E+01,1.59E+04,8.57E-03,4.86E+01,1.59E+04,4.16E-03
4.33E+01,1.59E+04,2.82E-02,4.78E+01,1.59E+04,8.52E-03,4.86E+01,1.59E+04,4.20E-03
4.33E+01,1.59E+04,2.82E-02,4.78E+01,1.59E+04,8.47E-03,4.86E+01,1.59E+04,4.24E-03
4.34E+01,1.59E+04,2.81E-02,4.78E+01,1.59E+04,8.41E-03,4.87E+01,1.59E+04,4.26E-03
4.34E+01,1.59E+04,2.81E-02,4.78E+01,1.59E+04,8.35E-03,4.87E+01,1.59E+04,4.28E-03
4.34E+01,1.59E+04,2.81E-02,4.79E+01,1.59E+04,8.29E-03,4.87E+01,1.59E+04,4.28E-03
4.34E+01,1.59E+04,2.80E-02,4.79E+01,1.59E+04,8.22E-03,4.87E+01,1.59E+04,4.29E-03
4.34E+01,1.59E+04,2.79E-02,4.79E+01,1.59E+04,8.15E-03,4.87E+01,1.59E+04,4.29E-03
4.34E+01,1.59E+04,2.78E-02,4.79E+01,1.59E+04,8.07E-03,4.87E+01,1.59E+04,4.30E-03
4.34E+01,1.59E+04,2.78E-02,4.79E+01,1.59E+04,7.99E-03,4.88E+01,1.59E+04,4.30E-03
4.35E+01,1.59E+04,2.77E-02,4.79E+01,1.59E+04,7.93E-03,4.88E+01,1.59E+04,4.30E-03
4.35E+01,1.59E+04,2.76E-02,4.79E+01,1.59E+04,7.88E-03,4.88E+01,1.59E+04,4.30E-03
4.35E+01,1.59E+04,2.75E-02,4.80E+01,1.59E+04,7.82E-03,4.88E+01,1.59E+04,4.30E-03
4.35E+01,1.59E+04,2.74E-02,4.80E+01,1.59E+04,7.77E-03,4.88E+01,1.59E+04,4.29E-03
4.35E+01,1.59E+04,2.73E-02,4.80E+01,1.59E+04,7.72E-03,4.88E+01,1.59E+04,4.27E-03
4.35E+01,1.60E+04,2.72E-02,4.80E+01,1.60E+04,7.69E-03,4.88E+01,1.60E+04,4.25E-03
4.35E+01,1.60E+04,2.71E-02,4.80E+01,1.60E+04,7.66E-03,4.89E+01,1.60E+04,4.22E-03
4.35E+01,1.60E+04,2.71E-02,4.80E+01,1.60E+04,7.63E-03,4.89E+01,1.60E+04,4.18E-03
4.36E+01,1.60E+04,2.70E-02,4.81E+01,1.60E+04,7.61E-03,4.89E+01,1.60E+04,4.13E-03
4.36E+01,1.60E+04,2.69E-02,4.81E+01,1.60E+04,7.58E-03,4.89E+01,1.60E+04,4.08E-03
4.36E+01,1.60E+04,2.68E-02,4.81E+01,1.60E+04,7.56E-03,4.89E+01,1.60E+04,4.02E-03
4.36E+01,1.60E+04,2.66E-02,4.81E+01,1.60E+04,7.57E-03,4.89E+01,1.60E+04,3.95E-03
4.36E+01,1.60E+04,2.65E-02,4.81E+01,1.60E+04,7.60E-03,4.90E+01,1.60E+04,3.88E-03
4.36E+01,1.60E+04,2.63E-02,4.81E+01,1.60E+04,7.63E-03,4.90E+01,1.60E+04,3.80E-03
4.36E+01,1.60E+04,2.61E-02,4.81E+01,1.60E+04,7.67E-03,4.90E+01,1.60E+04,3.72E-03
4.37E+01,1.60E+04,2.60E-02,4.82E+01,1.60E+04,7.72E-03,4.90E+01,1.60E+04,3.65E-03
4.37E+01,1.60E+04,2.60E-02,4.82E+01,1.60E+04,7.77E-03,4.90E+01,1.60E+04,3.58E-03
4.37E+01,1.60E+04,2.59E-02,4.82E+01,1.60E+04,7.82E-03,4.90E+01,1.60E+04,3.54E-03
4.37E+01,1.60E+04,2.58E-02,4.82E+01,1.60E+04,7.88E-03,4.90E+01,1.60E+04,3.53E-03
4.37E+01,1.60E+04,2.57E-02,4.82E+01,1.60E+04,7.94E-03,4.91E+01,1.60E+04,3.55E-03
4.37E+01,1.60E+04,2.57E-02,4.82E+01,1.60E+04,8.02E-03,4.91E+01,1.60E+04,3.58E-03
4.37E+01,1.60E+04,2.57E-02,4.82E+01,1.60E+04,8.10E-03,4.91E+01,1.60E+04,3.63E-03
4.38E+01,1.60E+04,2.56E-02,4.83E+01,1.60E+04,8.18E-03,4.91E+01,1.60E+04,3.68E-03
4.38E+01,1.60E+04,2.56E-02,4.83E+01,1.60E+04,8.26E-03,4.91E+01,1.60E+04,3.73E-03
4.38E+01,1.60E+04,2.56E-02,4.83E+01,1.60E+04,8.34E-03,4.91E+01,1.60E+04,3.77E-03
4.38E+01,1.61E+04,2.56E-02,4.83E+01,1.61E+04,8.41E-03,4.92E+01,1.61E+04,3.81E-03
4.38E+01,1.61E+04,2.56E-02,4.83E+01,1.61E+04,8.47E-03,4.92E+01,1.61E+04,3.85E-03
4.38E+01,1.61E+04,2.56E-02,4.83E+01,1.61E+04,8.54E-03,4.92E+01,1.61E+04,3.89E-03
4.38E+01,1.61E+04,2.56E-02,4.84E+01,1.61E+04,8.60E-03,4.92E+01,1.61E+04,3.91E-03
4.38E+01,1.61E+04,2.56E-02,4.84E+01,1.61E+04,8.66E-03,4.92E+01,1.61E+04,3.94E-03
4.39E+01,1.61E+04,2.56E-02,4.84E+01,1.61E+04,8.72E-03,4.92E+01,1.61E+04,3.95E-03
4.39E+01,1.61E+04,2.56E-02,4.84E+01,1.61E+04,8.78E-03,4.92E+01,1.61E+04,3.96E-03
4.39E+01,1.61E+04,2.56E-02,4.84E+01,1.61E+04,8.82E-03,4.93E+01,1.61E+04,3.98E-03
4.39E+01,1.61E+04,2.57E-02,4.84E+01,1.61E+04,8.85E-03,4.93E+01,1.61E+04,3.99E-03
4.39E+01,1.61E+04,2.57E-02,4.84E+01,1.61E+04,8.88E-03,4.93E+01,1.61E+04,4.00E-03
4.39E+01,1.61E+04,2.58E-02,4.85E+01,1.61E+04,8.92E-03,4.93E+01,1.61E+04,4.00E-03
4.39E+01,1.61E+04,2.58E-02,4.85E+01,1.61E+04,8.94E-03,4.93E+01,1.61E+04,3.99E-03
4.40E+01,1.61E+04,2.58E-02,4.85E+01,1.61E+04,8.96E-03,4.93E+01,1.61E+04,3.98E-03
4.40E+01,1.61E+04,2.58E-02,4.85E+01,1.61E+04,8.99E-03,4.94E+01,1.61E+04,3.96E-03
4.40E+01,1.61E+04,2.58E-02,4.85E+01,1.61E+04,9.01E-03,4.94E+01,1.61E+04,3.95E-03
4.40E+01,1.61E+04,2.59E-02,4.85E+01,1.61E+04,9.03E-03,4.94E+01,1.61E+04,3.93E-03
4.40E+01,1.61E+04,2.60E-02,4.85E+01,1.61E+04,9.04E-03,4.94E+01,1.61E+04,3.91E-03
4.40E+01,1.61E+04,2.61E-02,4.86E+01,1.61E+04,9.04E-03,4.94E+01,1.61E+04,3.90E-03
4.40E+01,1.61E+04,2.62E-02,4.86E+01,1.61E+04,9.03E-03,4.94E+01,1.61E+04,3.89E-03
4.41E+01,1.61E+04,2.63E-02,4.86E+01,1.61E+04,9.01E-03,4.94E+01,1.61E+04,3.87E-03
4.41E+01,1.62E+04,2.63E-02,4.86E+01,1.62E+04,8.99E-03,4.95E+01,1.62E+04,3.85E-03
4.41E+01,1.62E+04,2.64E-02,4.86E+01,1.62E+04,8.97E-03,4.95E+01,1.62E+04,3.82E-03
4.41E+01,1.62E+04,2.65E-02,4.86E+01,1.62E+04,8.94E-03,4.95E+01,1.62E+04,3.78E-03
4.41E+01,1.62E+04,2.65E-02,4.87E+01,1.62E+04,8.90E-03,4.95E+01,1.62E+04,3.75E-03
4.41E+01,1.62E+04,2.65E-02,4.87E+01,1.62E+04,8.86E-03,4.95E+01,1.62E+04,3.71E-03
4.41E+01,1.62E+04,2.65E-02,4.87E+01,1.62E+04,8.81E-03,4.95E+01,1.62E+04,3.68E-03
4.41E+01,1.62E+04,2.65E-02,4.87E+01,1.62E+04,8.75E-03,4.96E+01,1.62E+04,3.64E-03
4.42E+01,1.62E+04,2.66E-02,4.87E+01,1.62E+04,8.68E-03,4.96E+01,1.62E+04,3.61E-03
4.42E+01,1.62E+04,2.66E-02,4.87E+01,1.62E+04,8.61E-03,4.96E+01,1.62E+04,3.57E-03
4.42E+01,1.62E+04,2.66E-02,4.87E+01,1.62E+04,8.54E-03,4.96E+01,1.62E+04,3.53E-03
4.42E+01,1.62E+04,2.66E-02,4.88E+01,1.62E+04,8.46E-03,4.96E+01,1.62E+04,3.52E-03
4.42E+01,1.62E+04,2.67E-02,4.88E+01,1.62E+04,8.38E-03,4.96E+01,1.62E+04,3.53E-03
4.42E+01,1.62E+04,2.68E-02,4.88E+01,1.62E+04,8.30E-03,4.96E+01,1.62E+04,3.53E-03
4.42E+01,1.62E+04,2.68E-02,4.88E+01,1.62E+04,8.23E-03,4.97E+01,1.62E+04,3.52E-03
4.43E+01,1.62E+04,2.69E-02,4.88E+01,1.62E+04,8.17E-03,4.97E+01,1.62E+04,3.52E-03
4.43E+01,1.62E+04,2.70E-02,4.88E+01,1.62E+04,8.12E-03,4.97E+01,1.62E+04,3.52E-03
4.43E+01,1.62E+04,2.70E-02,4.88E+01,1.62E+04,8.06E-03,4.97E+01,1.62E+04,3.52E-03
4.43E+01,1.62E+04,2.70E-02,4.89E+01,1.62E+04,8.00E-03,4.97E+01,1.62E+04,3.53E-03
4.43E+01,1.62E+04,2.70E-02,4.89E+01,1.62E+04,7.94E-03,4.97E+01,1.62E+04,3.55E-03
4.43E+01,1.62E+04,2.70E-02,4.89E+01,1.62E+04,7.89E-03,4.98E+01,1.62E+04,3.57E-03
4.43E+01,1.63E+04,2.70E-02,4.89E+01,1.63E+04,7.84E-03,4.98E+01,1.63E+04,3.59E-03
4.44E+01,1.63E+04,2.70E-02,4.89E+01,1.63E+04,7.80E-03,4.98E+01,1.63E+04,3.61E-03
4.44E+01,1.63E+04,2.69E-02,4.89E+01,1.63E+04,7.75E-03,4.98E+01,1.63E+04,3.64E-03
4.44E+01,1.63E+04,2.69E-02,4.90E+01,1.63E+04,7.71E-03,4.98E+01,1.63E+04,3.68E-03
4.44E+01,1.63E+04,2.68E-02,4.90E+01,1.63E+04,7.67E-03,4.98E+01,1.63E+04,3.71E-03
4.44E+01,1.63E+04,2.68E-02,4.90E+01,1.63E+04,7.64E-03,4.98E+01,1.63E+04,3.74E-03
4.44E+01,1.63E+04,2.67E-02,4.90E+01,1.63E+04,7.60E-03,4.99E+01,1.63E+04,3.76E-03
4.44E+01,1.63E+04,2.66E-02,4.90E+01,1.63E+04,7.58E-03,4.99E+01,1.63E+04,3.79E-03
4.44E+01,1.63E+04,2.65E-02,4.90E+01,1.63E+04,7.54E-03,4.99E+01,1.63E+04,3.81E-03
4.45E+01,1.63E+04,2.65E-02,4.90E+01,1.63E+04,7.51E-03,4.99E+01,1.63E+04,3.83E-03
4.45E+01,1.63E+04,2.64E-02,4.91E+01,1.63E+04,7.48E-03,4.99E+01,1.63E+04,3.84E-03
4.45E+01,1.63E+04,2.62E-02,4.91E+01,1.63E+04,7.45E-03,4.99E+01,1.63E+04,3.84E-03
4.45E+01,1.63E+04,2.61E-02,4.91E+01,1.63E+04,7.43E-03,4.99E+01,1.63E+04,3.84E-03
4.45E+01,1.63E+04,2.60E-02,4.91E+01,1.63E+04,7.40E-03,5.00E+01,1.63E+04,3.83E-03
4.45E+01,1.63E+04,2.59E-02,4.91E+01,1.63E+04,7.37E-03,5.00E+01,1.63E+04,3.81E-03
4.45E+01,1.63E+04,2.59E-02,4.91E+01,1.63E+04,7.37E-03,5.00E+01,1.63E+04,3.79E-03
4.46E+01,1.63E+04,2.58E-02,4.91E+01,1.63E+04,7.38E-03,5.00E+01,1.63E+04,3.77E-03
4.46E+01,1.63E+04,2.58E-02,4.92E+01,1.63E+04,7.41E-03,5.00E+01,1.63E+04,3.74E-03
4.46E+01,1.63E+04,2.58E-02,4.92E+01,1.63E+04,7.47E-03,5.00E+01,1.63E+04,3.72E-03
4.46E+01,1.63E+04,2.58E-02,4.92E+01,1.63E+04,7.57E-03,5.01E+01,1.63E+04,3.70E-03
4.46E+01,1.64E+04,2.57E-02,4.92E+01,1.64E+04,7.68E-03,5.01E+01,1.64E+04,3.69E-03
4.46E+01,1.64E+04,2.57E-02,4.92E+01,1.64E+04,7.78E-03,5.01E+01,1.64E+04,3.68E-03
4.46E+01,1.64E+04,2.56E-02,4.92E+01,1.64E+04,7.88E-03,5.01E+01,1.64E+04,3.68E-03
4.47E+01,1.64E+04,2.56E-02,4.93E+01,1.64E+04,7.98E-03,5.01E+01,1.64E+04,3.66E-03
4.47E+01,1.64E+04,2.56E-02,4.93E+01,1.64E+04,8.07E-03,5.01E+01,1.64E+04,3.64E-03
4.47E+01,1.64E+04,2.55E-02,4.93E+01,1.64E+04,8.15E-03,5.01E+01,1.64E+04,3.62E-03
4.47E+01,1.64E+04,2.55E-02,4.93E+01,1.64E+04,8.23E-03,5.02E+01,1.64E+04,3.60E-03
4.47E+01,1.64E+04,2.55E-02,4.93E+01,1.64E+04,8.32E-03,5.02E+01,1.64E+04,3.57E-03
4.47E+01,1.64E+04,2.54E-02,4.93E+01,1.64E+04,8.41E-03,5.02E+01,1.64E+04,3.54E-03
4.47E+01,1.64E+04,2.53E-02,4.93E+01,1.64E+04,8.50E-03,5.02E+01,1.64E+04,3.50E-03
4.47E+01,1.64E+04,2.52E-02,4.94E+01,1.64E+04,8.58E-03,5.02E+01,1.64E+04,3.47E-03
4.48E+01,1.64E+04,2.52E-02,4.94E+01,1.64E+04,8.66E-03,5.02E+01,1.64E+04,3.43E-03
4.48E+01,1.64E+04,2.51E-02,4.94E+01,1.64E+04,8.73E-03,5.03E+01,1.64E+04,3.40E-03
4.48E+01,1.64E+04,2.51E-02,4.94E+01,1.64E+04,8.79E-03,5.03E+01,1.64E+04,3.36E-03
4.48E+01,1.64E+04,2.50E-02,4.94E+01,1.64E+04,8.83E-03,5.03E+01,1.64E+04,3.33E-03
4.48E+01,1.64E+04,2.50E-02,4.94E+01,1.64E+04,8.88E-03,5.03E+01,1.64E+04,3.30E-03
4.48E+01,1.64E+04,2.49E-02,4.95E+01,1.64E+04,8.91E-03,5.03E+01,1.64E+04,3.28E-03
4.48E+01,1.64E+04,2.48E-02,4.95E+01,1.64E+04,8.93E-03,5.03E+01,1.64E+04,3.26E-03
4.49E+01,1.64E+04,2.48E-02,4.95E+01,1.64E+04,8.94E-03,5.03E+01,1.64E+04,3.25E-03
4.49E+01,1.64E+04,2.47E-02,4.95E+01,1.64E+04,8.94E-03,5.04E+01,1.64E+04,3.25E-03
4.49E+01,1.65E+04,2.46E-02,4.95E+01,1.65E+04,8.92E-03,5.04E+01,1.65E+04,3.26E-03
4.49E+01,1.65E+04,2.45E-02,4.95E+01,1.65E+04,8.90E-03,5.04E+01,1.65E+04,3.29E-03
4.49E+01,1.65E+04,2.44E-02,4.95E+01,1.65E+04,8.88E-03,5.04E+01,1.65E+04,3.31E-03
4.49E+01,1.65E+04,2.43E-02,4.96E+01,1.65E+04,8.84E-03,5.04E+01,1.65E+04,3.34E-03
4.49E+01,1.65E+04,2.43E-02,4.96E+01,1.65E+04,8.79E-03,5.04E+01,1.65E+04,3.37E-03
4.50E+01,1.65E+04,2.42E-02,4.96E+01,1.65E+04,8.75E-03,5.05E+01,1.65E+04,3.39E-03
4.50E+01,1.65E+04,2.42E-02,4.96E+01,1.65E+04,8.70E-03,5.05E+01,1.65E+04,3.42E-03
4.50E+01,1.65E+04,2.41E-02,4.96E+01,1.65E+04,8.64E-03,5.05E+01,1.65E+04,3.44E-03
4.50E+01,1.65E+04,2.41E-02,4.96E+01,1.65E+04,8.59E-03,5.05E+01,1.65E+04,3.45E-03
4.50E+01,1.65E+04,2.41E-02,4.96E+01,1.65E+04,8.54E-03,5.05E+01,1.65E+04,3.47E-03
4.50E+01,1.65E+04,2.42E-02,4.97E+01,1.65E+04,8.48E-03,5.05E+01,1.65E+04,3.48E-03
4.50E+01,1.65E+04,2.42E-02,4.97E+01,1.65E+04,8.41E-03,5.05E+01,1.65E+04,3.48E-03
4.50E+01,1.65E+04,2.42E-02,4.97E+01,1.65E+04,8.34E-03,5.06E+01,1.65E+04,3.48E-03
4.51E+01,1.65E+04,2.41E-02,4.97E+01,1.65E+04,8.26E-03,5.06E+01,1.65E+04,3.48E-03
4.51E+01,1.65E+04,2.40E-02,4.97E+01,1.65E+04,8.18E-03,5.06E+01,1.65E+04,3.48E-03
4.51E+01,1.65E+04,2.40E-02,4.97E+01,1.65E+04,8.09E-03,5.06E+01,1.65E+04,3.47E-03
4.51E+01,1.65E+04,2.40E-02,4.98E+01,1.65E+04,8.00E-03,5.06E+01,1.65E+04,3.47E-03
4.51E+01,1.65E+04,2.39E-02,4.98E+01,1.65E+04,7.92E-03,5.06E+01,1.65E+04,3.47E-03
4.51E+01,1.65E+04,2.39E-02,4.98E+01,1.65E+04,7.83E-03,5.07E+01,1.65E+04,3.47E-03
4.51E+01,1.65E+04,2.39E-02,4.98E+01,1.65E+04,7.74E-03,5.07E+01,1.65E+04,3.47E-03
4.52E+01,1.66E+04,2.40E-02,4.98E+01,1.66E+04,7.65E-03,5.07E+01,1.66E+04,3.46E-03
4.52E+01,1.66E+04,2.41E-02,4.98E+01,1.66E+04,7.56E-03,5.07E+01,1.66E+04,3.45E-03
4.52E+01,1.66E+04,2.42E-02,4.98E+01,1.66E+04,7.47E-03,5.07E+01,1.66E+04,3.44E-03
4.52E+01,1.66E+04,2.43E-02,4.99E+01,1.66E+04,7.37E-03,5.07E+01,1.66E+04,3.44E-03
4.52E+01,1.66E+04,2.44E-02,4.99E+01,1.66E+04,7.27E-03,5.07E+01,1.66E+04,3.44E-03
4.52E+01,1.66E+04,2.45E-02,4.99E+01,1.66E+04,7.17E-03,5.08E+01,1.66E+04,3.44E-03
4.52E+01,1.66E+04,2.46E-02,4.99E+01,1.66E+04,7.07E-03,5.08E+01,1.66E+04,3.44E-03
4.53E+01,1.66E+04,2.47E-02,4.99E+01,1.66E+04,6.96E-03,5.08E+01,1.66E+04,3.43E-03
4.53E+01,1.66E+04,2.48E-02,4.99E+01,1.66E+04,6.85E-03,5.08E+01,1.66E+04,3.42E-03
4.53E+01,1.66E+04,2.49E-02,4.99E+01,1.66E+04,6.75E-03,5.08E+01,1.66E+04,3.41E-03
4.53E+01,1.66E+04,2.50E-02,5.00E+01,1.66E+04,6.66E-03,5.08E+01,1.66E+04,3.40E-03
4.53E+01,1.66E+04,2.51E-02,5.00E+01,1.66E+04,6.58E-03,5.09E+01,1.66E+04,3.38E-03
4.53E+01,1.66E+04,2.52E-02,5.00E+01,1.66E+04,6.52E-03,5.09E+01,1.66E+04,3.36E-03
4.53E+01,1.66E+04,2.53E-02,5.00E+01,1.66E+04,6.47E-03,5.09E+01,1.66E+04,3.33E-03
4.53E+01,1.66E+04,2.53E-02,5.00E+01,1.66E+04,6.46E-03,5.09E+01,1.66E+04,3.31E-03
4.54E+01,1.66E+04,2.54E-02,5.00E+01,1.66E+04,6.51E-03,5.09E+01,1.66E+04,3.29E-03
4.54E+01,1.66E+04,2.54E-02,5.01E+01,1.66E+04,6.57E-03,5.09E+01,1.66E+04,3.27E-03
4.54E+01,1.66E+04,2.54E-02,5.01E+01,1.66E+04,6.64E-03,5.09E+01,1.66E+04,3.25E-03
4.54E+01,1.66E+04,2.54E-02,5.01E+01,1.66E+04,6.72E-03,5.10E+01,1.66E+04,3.23E-03
4.54E+01,1.66E+04,2.54E-02,5.01E+01,1.66E+04,6.79E-03,5.10E+01,1.66E+04,3.22E-03
4.54E+01,1.67E+04,2.54E-02,5.01E+01,1.67E+04,6.86E-03,5.10E+01,1.67E+04,3.20E-03
4.54E+01,1.67E+04,2.55E-02,5.01E+01,1.67E+04,6.93E-03,5.10E+01,1.67E+04,3.18E-03
4.55E+01,1.67E+04,2.55E-02,5.01E+01,1.67E+04,7.00E-03,5.10E+01,1.67E+04,3.16E-03
4.55E+01,1.67E+04,2.55E-02,5.02E+01,1.67E+04,7.07E-03,5.10E+01,1.67E+04,3.14E-03
4.55E+01,1.67E+04,2.56E-02,5.02E+01,1.67E+04,7.15E-03,5.11E+01,1.67E+04,3.12E-03
4.55E+01,1.67E+04,2.56E-02,5.02E+01,1.67E+04,7.23E-03,5.11E+01,1.67E+04,3.10E-03
4.55E+01,1.67E+04,2.56E-02,5.02E+01,1.67E+04,7.31E-03,5.11E+01,1.67E+04,3.10E-03
4.55E+01,1.67E+04,2.56E-02,5.02E+01,1.67E+04,7.38E-03,5.11E+01,1.67E+04,3.11E-03
4.55E+01,1.67E+04,2.56E-02,5.02E+01,1.67E+04,7.44E-03,5.11E+01,1.67E+04,3.12E-03
4.56E+01,1.67E+04,2.55E-02,5.02E+01,1.67E+04,7.49E-03,5.11E+01,1.67E+04,3.13E-03
4.56E+01,1.67E+04,2.55E-02,5.03E+01,1.67E+04,7.54E-03,5.11E+01,1.67E+04,3.15E-03
4.56E+01,1.67E+04,2.55E-02,5.03E+01,1.67E+04,7.57E-03,5.12E+01,1.67E+04,3.18E-03
4.56E+01,1.67E+04,2.55E-02,5.03E+01,1.67E+04,7.60E-03,5.12E+01,1.67E+04,3.23E-03
4.56E+01,1.67E+04,2.55E-02,5.03E+01,1.67E+04,7.62E-03,5.12E+01,1.67E+04,3.28E-03
4.56E+01,1.67E+04,2.55E-02,5.03E+01,1.67E+04,7.63E-03,5.12E+01,1.67E+04,3.33E-03
4.56E+01,1.67E+04,2.55E-02,5.03E+01,1.67E+04,7.65E-03,5.12E+01,1.67E+04,3.38E-03
4.56E+01,1.67E+04,2.55E-02,5.04E+01,1.67E+04,7.65E-03,5.12E+01,1.67E+04,3.42E-03
4.57E+01,1.67E+04,2.55E-02,5.04E+01,1.67E+04,7.64E-03,5.13E+01,1.67E+04,3.46E-03
4.57E+01,1.67E+04,2.55E-02,5.04E+01,1.67E+04,7.63E-03,5.13E+01,1.67E+04,3.50E-03
4.57E+01,1.67E+04,2.54E-02,5.04E+01,1.67E+04,7.62E-03,5.13E+01,1.67E+04,3.53E-03
4.57E+01,1.68E+04,2.54E-02,5.04E+01,1.68E+04,7.59E-03,5.13E+01,1.68E+04,3.56E-03
4.57E+01,1.68E+04,2.54E-02,5.04E+01,1.68E+04,7.57E-03,5.13E+01,1.68E+04,3.59E-03
4.57E+01,1.68E+04,2.54E-02,5.04E+01,1.68E+04,7.55E-03,5.13E+01,1.68E+04,3.61E-03
4.57E+01,1.68E+04,2.54E-02,5.05E+01,1.68E+04,7.52E-03,5.13E+01,1.68E+04,3.62E-03
4.58E+01,1.68E+04,2.53E-02,5.05E+01,1.68E+04,7.50E-03,5.14E+01,1.68E+04,3.62E-03
4.58E+01,1.68E+04,2.53E-02,5.05E+01,1.68E+04,7.47E-03,5.14E+01,1.68E+04,3.62E-03
4.58E+01,1.68E+04,2.53E-02,5.05E+01,1.68E+04,7.45E-03,5.14E+01,1.68E+04,3.61E-03
4.58E+01,1.68E+04,2.53E-02,5.05E+01,1.68E+04,7.44E-03,5.14E+01,1.68E+04,3.60E-03
4.58E+01,1.68E+04,2.53E-02,5.05E+01,1.68E+04,7.44E-03,5.14E+01,1.68E+04,3.58E-03
4.58E+01,1.68E+04,2.52E-02,5.05E+01,1.68E+04,7.44E-03,5.14E+01,1.68E+04,3.56E-03
4.58E+01,1.68E+04,2.52E-02,5.06E+01,1.68E+04,7.43E-03,5.15E+01,1.68E+04,3.55E-03
4.59E+01,1.68E+04,2.51E-02,5.06E+01,1.68E+04,7.42E-03,5.15E+01,1.68E+04,3.52E-03
4.59E+01,1.68E+04,2.50E-02,5.06E+01,1.68E+04,7.42E-03,5.15E+01,1.68E+04,3.49E-03
4.59E+01,1.68E+04,2.50E-02,5.06E+01,1.68E+04,7.42E-03,5.15E+01,1.68E+04,3.46E-03
4.59E+01,1.68E+04,2.49E-02,5.06E+01,1.68E+04,7.41E-03,5.15E+01,1.68E+04,3.43E-03
4.59E+01,1.68E+04,2.49E-02,5.06E+01,1.68E+04,7.40E-03,5.15E+01,1.68E+04,3.39E-03
4.59E+01,1.68E+04,2.48E-02,5.07E+01,1.68E+04,7.38E-03,5.15E+01,1.68E+04,3.34E-03
4.59E+01,1.68E+04,2.47E-02,5.07E+01,1.68E+04,7.36E-03,5.16E+01,1.68E+04,3.30E-03
4.59E+01,1.68E+04,2.46E-02,5.07E+01,1.68E+04,7.33E-03,5.16E+01,1.68E+04,3.25E-03
4.60E+01,1.68E+04,2.45E-02,5.07E+01,1.68E+04,7.31E-03,5.16E+01,1.68E+04,3.19E-03
4.60E+01,1.69E+04,2.45E-02,5.07E+01,1.69E+04,7.29E-03,5.16E+01,1.69E+04,3.13E-03
4.60E+01,1.69E+04,2.44E-02,5.07E+01,1.69E+04,7.26E-03,5.16E+01,1.69E+04,3.07E-03
4.60E+01,1.69E+04,2.43E-02,5.07E+01,1.69E+04,7.23E-03,5.16E+01,1.69E+04,3.01E-03
4.60E+01,1.69E+04,2.42E-02,5.08E+01,1.69E+04,7.20E-03,5.16E+01,1.69E+04,2.95E-03
4.60E+01,1.69E+04,2.41E-02,5.08E+01,1.69E+04,7.16E-03,5.17E+01,1.69E+04,2.89E-03
4.60E+01,1.69E+04,2.41E-02,5.08E+01,1.69E+04,7.13E-03,5.17E+01,1.69E+04,2.83E-03
4.61E+01,1.69E+04,2.40E-02,5.08E+01,1.69E+04,7.09E-03,5.17E+01,1.69E+04,2.79E-03
4.61E+01,1.69E+04,2.39E-02,5.08E+01,1.69E+04,7.07E-03,5.17E+01,1.69E+04,2.79E-03
4.61E+01,1.69E+04,2.39E-02,5.08E+01,1.69E+04,7.05E-03,5.17E+01,1.69E+04,2.80E-03
4.61E+01,1.69E+04,2.38E-02,5.09E+01,1.69E+04,7.04E-03,5.17E+01,1.69E+04,2.82E-03
4.61E+01,1.69E+04,2.37E-02,5.09E+01,1.69E+04,7.04E-03,5.18E+01,1.69E+04,2.84E-03
4.61E+01,1.69E+04,2.37E-02,5.09E+01,1.69E+04,7.07E-03,5.18E+01,1.69E+04,2.87E-03
4.61E+01,1.69E+04,2.36E-02,5.09E+01,1.69E+04,7.10E-03,5.18E+01,1.69E+04,2.91E-03
4.62E+01,1.69E+04,2.36E-02,5.09E+01,1.69E+04,7.12E-03,5.18E+01,1.69E+04,2.95E-03
4.62E+01,1.69E+04,2.35E-02,5.09E+01,1.69E+04,7.14E-03,5.18E+01,1.69E+04,3.00E-03
4.62E+01,1.69E+04,2.34E-02,5.09E+01,1.69E+04,7.17E-03,5.18E+01,1.69E+04,3.04E-03
4.62E+01,1.69E+04,2.34E-02,5.10E+01,1.69E+04,7.20E-03,5.18E+01,1.69E+04,3.08E-03
4.62E+01,1.69E+04,2.33E-02,5.10E+01,1.69E+04,7.23E-03,5.19E+01,1.69E+04,3.11E-03
4.62E+01,1.69E+04,2.33E-02,5.10E+01,1.69E+04,7.27E-03,5.19E+01,1.69E+04,3.15E-03
4.62E+01,1.69E+04,2.32E-02,5.10E+01,1.69E+04,7.30E-03,5.19E+01,1.69E+04,3.17E-03
4.62E+01,1.70E+04,2.32E-02,5.10E+01,1.70E+04,7.34E-03,5.19E+01,1.70E+04,3.19E-03
4.63E+01,1.70E+04,2.31E-02,5.10E+01,1.70E+04,7.37E-03,5.19E+01,1.70E+04,3.21E-03
4.63E+01,1.70E+04,2.31E-02,5.10E+01,1.70E+04,7.41E-03,5.19E+01,1.70E+04,3.22E-03
4.63E+01,1.70E+04,2.30E-02,5.11E+01,1.70E+04,7.45E-03,5.20E+01,1.70E+04,3.23E-03
4.63E+01,1.70E+04,2.30E-02,5.11E+01,1.70E+04,7.48E-03,5.20E+01,1.70E+04,3.23E-03
4.63E+01,1.70E+04,2.29E-02,5.11E+01,1.70E+04,7.51E-03,5.20E+01,1.70E+04,3.22E-03
4.63E+01,1.70E+04,2.28E-02,5.11E+01,1.70E+04,7.53E-03,5.20E+01,1.70E+04,3.21E-03
4.63E+01,1.70E+04,2.27E-02,5.11E+01,1.70E+04,7.55E-03,5.20E+01,1.70E+04,3.20E-03
4.64E+01,1.70E+04,2.27E-02,5.11E+01,1.70E+04,7.56E-03,5.20E+01,1.70E+04,3.18E-03
4.64E+01,1.70E+04,2.27E-02,5.12E+01,1.70E+04,7.56E-03,5.20E+01,1.70E+04,3.16E-03
4.64E+01,1.70E+04,2.27E-02,5.12E+01,1.70E+04,7.56E-03,5.21E+01,1.70E+04,3.15E-03
4.64E+01,1.70E+04,2.27E-02,5.12E+01,1.70E+04,7.56E-03,5.21E+01,1.70E+04,3.14E-03
4.64E+01,1.70E+04,2.27E-02,5.12E+01,1.70E+04,7.55E-03,5.21E+01,1.70E+04,3.12E-03
4.64E+01,1.70E+04,2.26E-02,5.12E+01,1.70E+04,7.54E-03,5.21E+01,1.70E+04,3.11E-03
4.64E+01,1.70E+04,2.27E-02,5.12E+01,1.70E+04,7.53E-03,5.21E+01,1.70E+04,3.11E-03
4.65E+01,1.70E+04,2.27E-02,5.12E+01,1.70E+04,7.50E-03,5.21E+01,1.70E+04,3.09E-03
4.65E+01,1.70E+04,2.27E-02,5.13E+01,1.70E+04,7.47E-03,5.22E+01,1.70E+04,3.08E-03
4.65E+01,1.70E+04,2.27E-02,5.13E+01,1.70E+04,7.44E-03,5.22E+01,1.70E+04,3.07E-03
4.65E+01,1.70E+04,2.27E-02,5.13E+01,1.70E+04,7.39E-03,5.22E+01,1.70E+04,3.06E-03
4.65E+01,1.70E+04,2.28E-02,5.13E+01,1.70E+04,7.36E-03,5.22E+01,1.70E+04,3.04E-03
4.65E+01,1.71E+04,2.28E-02,5.13E+01,1.71E+04,7.33E-03,5.22E+01,1.71E+04,3.01E-03
4.65E+01,1.71E+04,2.28E-02,5.13E+01,1.71E+04,7.30E-03,5.22E+01,1.71E+04,2.99E-03
4.65E+01,1.71E+04,2.29E-02,5.13E+01,1.71E+04,7.26E-03,5.22E+01,1.71E+04,2.96E-03
4.66E+01,1.71E+04,2.29E-02,5.14E+01,1.71E+04,7.22E-03,5.23E+01,1.71E+04,2.95E-03
4.66E+01,1.71E+04,2.30E-02,5.14E+01,1.71E+04,7.17E-03,5.23E+01,1.71E+04,2.96E-03
4.66E+01,1.71E+04,2.30E-02,5.14E+01,1.71E+04,7.13E-03,5.23E+01,1.71E+04,2.96E-03
4.66E+01,1.71E+04,2.30E-02,5.14E+01,1.71E+04,7.10E-03,5.23E+01,1.71E+04,2.97E-03
4.66E+01,1.71E+04,2.31E-02,5.14E+01,1.71E+04,7.07E-03,5.23E+01,1.71E+04,2.97E-03
4.66E+01,1.71E+04,2.31E-02,5.14E+01,1.71E+04,7.04E-03,5.23E+01,1.71E+04,2.96E-03
4.66E+01,1.71E+04,2.31E-02,5.15E+01,1.71E+04,7.00E-03,5.24E+01,1.71E+04,2.96E-03
4.67E+01,1.71E+04,2.31E-02,5.15E+01,1.71E+04,6.96E-03,5.24E+01,1.71E+04,2.95E-03
4.67E+01,1.71E+04,2.31E-02,5.15E+01,1.71E+04,6.92E-03,5.24E+01,1.71E+04,2.95E-03
4.67E+01,1.71E+04,2.32E-02,5.15E+01,1.71E+04,6.88E-03,5.24E+01,1.71E+04,2.95E-03
4.67E+01,1.71E+04,2.32E-02,5.15E+01,1.71E+04,6.85E-03,5.24E+01,1.71E+04,2.96E-03
4.67E+01,1.71E+04,2.32E-02,5.15E+01,1.71E+04,6.81E-03,5.24E+01,1.71E+04,2.97E-03
4.67E+01,1.71E+04,2.33E-02,5.15E+01,1.71E+04,6.78E-03,5.24E+01,1.71E+04,2.99E-03
4.67E+01,1.71E+04,2.33E-02,5.16E+01,1.71E+04,6.75E-03,5.25E+01,1.71E+04,3.00E-03
4.68E+01,1.71E+04,2.33E-02,5.16E+01,1.71E+04,6.73E-03,5.25E+01,1.71E+04,3.02E-03
4.68E+01,1.71E+04,2.33E-02,5.16E+01,1.71E+04,6.70E-03,5.25E+01,1.71E+04,3.04E-03
4.68E+01,1.71E+04,2.33E-02,5.16E+01,1.71E+04,6.68E-03,5.25E+01,1.71E+04,3.06E-03
4.68E+01,1.72E+04,2.33E-02,5.16E+01,1.72E+04,6.66E-03,5.25E+01,1.72E+04,3.08E-03
4.68E+01,1.72E+04,2.33E-02,5.16E+01,1.72E+04,6.63E-03,5.25E+01,1.72E+04,3.09E-03
4.68E+01,1.72E+04,2.33E-02,5.16E+01,1.72E+04,6.60E-03,5.26E+01,1.72E+04,3.10E-03
4.68E+01,1.72E+04,2.32E-02,5.17E+01,1.72E+04,6.57E-03,5.26E+01,1.72E+04,3.10E-03
4.68E+01,1.72E+04,2.32E-02,5.17E+01,1.72E+04,6.54E-03,5.26E+01,1.72E+04,3.10E-03
4.69E+01,1.72E+04,2.32E-02,5.17E+01,1.72E+04,6.52E-03,5.26E+01,1.72E+04,3.09E-03
4.69E+01,1.72E+04,2.31E-02,5.17E+01,1.72E+04,6.51E-03,5.26E+01,1.72E+04,3.09E-03
4.69E+01,1.72E+04,2.30E-02,5.17E+01,1.72E+04,6.51E-03,5.26E+01,1.72E+04,3.07E-03
4.69E+01,1.72E+04,2.30E-02,5.17E+01,1.72E+04,6.50E-03,5.26E+01,1.72E+04,3.06E-03
4.69E+01,1.72E+04,2.30E-02,5.18E+01,1.72E+04,6.50E-03,5.27E+01,1.72E+04,3.04E-03
4.69E+01,1.72E+04,2.29E-02,5.18E+01,1.72E+04,6.50E-03,5.27E+01,1.72E+04,3.02E-03
4.69E+01,1.72E+04,2.28E-02,5.18E+01,1.72E+04,6.50E-03,5.27E+01,1.72E+04,3.00E-03
4.70E+01,1.72E+04,2.28E-02,5.18E+01,1.72E+04,6.51E-03,5.27E+01,1.72E+04,2.97E-03
4.70E+01,1.72E+04,2.27E-02,5.18E+01,1.72E+04,6.52E-03,5.27E+01,1.72E+04,2.94E-03
4.70E+01,1.72E+04,2.27E-02,5.18E+01,1.72E+04,6.53E-03,5.27E+01,1.72E+04,2.91E-03
4.70E+01,1.72E+04,2.26E-02,5.18E+01,1.72E+04,6.55E-03,5.28E+01,1.72E+04,2.88E-03
4.70E+01,1.72E+04,2.26E-02,5.19E+01,1.72E+04,6.57E-03,5.28E+01,1.72E+04,2.85E-03
4.70E+01,1.72E+04,2.26E-02,5.19E+01,1.72E+04,6.60E-03,5.28E+01,1.72E+04,2.82E-03
4.70E+01,1.72E+04,2.26E-02,5.19E+01,1.72E+04,6.63E-03,5.28E+01,1.72E+04,2.78E-03
4.71E+01,1.72E+04,2.26E-02,5.19E+01,1.72E+04,6.67E-03,5.28E+01,1.72E+04,2.75E-03
4.71E+01,1.73E+04,2.26E-02,5.19E+01,1.73E+04,6.70E-03,5.28E+01,1.73E+04,2.71E-03
4.71E+01,1.73E+04,2.26E-02,5.19E+01,1.73E+04,6.74E-03,5.28E+01,1.73E+04,2.68E-03
4.71E+01,1.73E+04,2.27E-02,5.19E+01,1.73E+04,6.77E-03,5.29E+01,1.73E+04,2.64E-03
4.71E+01,1.73E+04,2.27E-02,5.20E+01,1.73E+04,6.81E-03,5.29E+01,1.73E+04,2.61E-03
4.71E+01,1.73E+04,2.27E-02,5.20E+01,1.73E+04,6.84E-03,5.29E+01,1.73E+04,2.58E-03
4.71E+01,1.73E+04,2.27E-02,5.20E+01,1.73E+04,6.87E-03,5.29E+01,1.73E+04,2.55E-03
4.72E+01,1.73E+04,2.26E-02,5.20E+01,1.73E+04,6.91E-03,5.29E+01,1.73E+04,2.53E-03
4.72E+01,1.73E+04,2.26E-02,5.20E+01,1.73E+04,6.93E-03,5.29E+01,1.73E+04,2.51E-03
4.72E+01,1.73E+04,2.25E-02,5.20E+01,1.73E+04,6.96E-03,5.30E+01,1.73E+04,2.49E-03
4.72E+01,1.73E+04,2.25E-02,5.21E+01,1.73E+04,6.97E-03,5.30E+01,1.73E+04,2.47E-03
4.72E+01,1.73E+04,2.24E-02,5.21E+01,1.73E+04,6.99E-03,5.30E+01,1.73E+04,2.45E-03
4.72E+01,1.73E+04,2.24E-02,5.21E+01,1.73E+04,7.00E-03,5.30E+01,1.73E+04,2.44E-03
4.72E+01,1.73E+04,2.23E-02,5.21E+01,1.73E+04,7.00E-03,5.30E+01,1.73E+04,2.43E-03
4.72E+01,1.73E+04,2.23E-02,5.21E+01,1.73E+04,7.00E-03,5.30E+01,1.73E+04,2.43E-03
4.73E+01,1.73E+04,2.23E-02,5.21E+01,1.73E+04,6.99E-03,5.30E+01,1.73E+04,2.43E-03
4.73E+01,1.73E+04,2.23E-02,5.21E+01,1.73E+04,6.98E-03,5.31E+01,1.73E+04,2.44E-03
4.73E+01,1.73E+04,2.23E-02,5.22E+01,1.73E+04,6.98E-03,5.31E+01,1.73E+04,2.46E-03
4.73E+01,1.73E+04,2.22E-02,5.22E+01,1.73E+04,6.97E-03,5.31E+01,1.73E+04,2.48E-03
4.73E+01,1.73E+04,2.22E-02,5.22E+01,1.73E+04,6.96E-03,5.31E+01,1.73E+04,2.52E-03
4.73E+01,1.73E+04,2.22E-02,5.22E+01,1.73E+04,6.94E-03,5.31E+01,1.73E+04,2.56E-03
4.73E+01,1.74E+04,2.22E-02,5.22E+01,1.74E+04,6.91E-03,5.31E+01,1.74E+04,2.60E-03
4.74E+01,1.74E+04,2.22E-02,5.22E+01,1.74E+04,6.88E-03,5.31E+01,1.74E+04,2.63E-03
4.74E+01,1.74E+04,2.22E-02,5.22E+01,1.74E+04,6.86E-03,5.32E+01,1.74E+04,2.67E-03
4.74E+01,1.74E+04,2.21E-02,5.23E+01,1.74E+04,6.83E-03,5.32E+01,1.74E+04,2.70E-03
4.74E+01,1.74E+04,2.21E-02,5.23E+01,1.74E+04,6.80E-03,5.32E+01,1.74E+04,2.73E-03
4.74E+01,1.74E+04,2.20E-02,5.23E+01,1.74E+04,6.77E-03,5.32E+01,1.74E+04,2.76E-03
4.74E+01,1.74E+04,2.20E-02,5.23E+01,1.74E+04,6.72E-03,5.32E+01,1.74E+04,2.78E-03
4.74E+01,1.74E+04,2.20E-02,5.23E+01,1.74E+04,6.68E-03,5.32E+01,1.74E+04,2.80E-03
4.75E+01,1.74E+04,2.19E-02,5.23E+01,1.74E+04,6.62E-03,5.33E+01,1.74E+04,2.82E-03
4.75E+01,1.74E+04,2.19E-02,5.24E+01,1.74E+04,6.57E-03,5.33E+01,1.74E+04,2.84E-03
4.75E+01,1.74E+04,2.19E-02,5.24E+01,1.74E+04,6.52E-03,5.33E+01,1.74E+04,2.85E-03
4.75E+01,1.74E+04,2.19E-02,5.24E+01,1.74E+04,6.48E-03,5.33E+01,1.74E+04,2.86E-03
4.75E+01,1.74E+04,2.19E-02,5.24E+01,1.74E+04,6.44E-03,5.33E+01,1.74E+04,2.86E-03
4.75E+01,1.74E+04,2.19E-02,5.24E+01,1.74E+04,6.39E-03,5.33E+01,1.74E+04,2.86E-03
4.75E+01,1.74E+04,2.20E-02,5.24E+01,1.74E+04,6.33E-03,5.33E+01,1.74E+04,2.86E-03
4.75E+01,1.74E+04,2.20E-02,5.24E+01,1.74E+04,6.29E-03,5.34E+01,1.74E+04,2.87E-03
4.76E+01,1.74E+04,2.20E-02,5.25E+01,1.74E+04,6.26E-03,5.34E+01,1.74E+04,2.87E-03
4.76E+01,1.74E+04,2.21E-02,5.25E+01,1.74E+04,6.22E-03,5.34E+01,1.74E+04,2.87E-03
4.76E+01,1.74E+04,2.21E-02,5.25E+01,1.74E+04,6.19E-03,5.34E+01,1.74E+04,2.88E-03
4.76E+01,1.74E+04,2.21E-02,5.25E+01,1.74E+04,6.15E-03,5.34E+01,1.74E+04,2.88E-03
4.76E+01,1.75E+04,2.22E-02,5.25E+01,1.75E+04,6.11E-03,5.34E+01,1.75E+04,2.88E-03
4.76E+01,1.75E+04,2.22E-02,5.25E+01,1.75E+04,6.08E-03,5.35E+01,1.75E+04,2.88E-03
4.76E+01,1.75E+04,2.22E-02,5.26E+01,1.75E+04,6.04E-03,5.35E+01,1.75E+04,2.88E-03
4.77E+01,1.75E+04,2.22E-02,5.26E+01,1.75E+04,6.02E-03,5.35E+01,1.75E+04,2.87E-03
4.77E+01,1.75E+04,2.22E-02,5.26E+01,1.75E+04,6.01E-03,5.35E+01,1.75E+04,2.87E-03
4.77E+01,1.75E+04,2.22E-02,5.26E+01,1.75E+04,6.01E-03,5.35E+01,1.75E+04,2.86E-03
4.77E+01,1.75E+04,2.22E-02,5.26E+01,1.75E+04,6.01E-03,5.35E+01,1.75E+04,2.84E-03
4.77E+01,1.75E+04,2.23E-02,5.26E+01,1.75E+04,6.00E-03,5.35E+01,1.75E+04,2.83E-03
4.77E+01,1.75E+04,2.23E-02,5.26E+01,1.75E+04,5.99E-03,5.36E+01,1.75E+04,2.81E-03
4.77E+01,1.75E+04,2.24E-02,5.27E+01,1.75E+04,5.98E-03,5.36E+01,1.75E+04,2.78E-03
4.78E+01,1.75E+04,2.24E-02,5.27E+01,1.75E+04,5.97E-03,5.36E+01,1.75E+04,2.76E-03
4.78E+01,1.75E+04,2.24E-02,5.27E+01,1.75E+04,5.95E-03,5.36E+01,1.75E+04,2.74E-03
4.78E+01,1.75E+04,2.24E-02,5.27E+01,1.75E+04,5.95E-03,5.36E+01,1.75E+04,2.71E-03
4.78E+01,1.75E+04,2.24E-02,5.27E+01,1.75E+04,5.95E-03,5.36E+01,1.75E+04,2.69E-03
4.78E+01,1.75E+04,2.24E-02,5.27E+01,1.75E+04,5.95E-03,5.37E+01,1.75E+04,2.66E-03
4.78E+01,1.75E+04,2.23E-02,5.27E+01,1.75E+04,5.94E-03,5.37E+01,1.75E+04,2.63E-03
4.78E+01,1.75E+04,2.23E-02,5.28E+01,1.75E+04,5.94E-03,5.37E+01,1.75E+04,2.59E-03
4.78E+01,1.75E+04,2.22E-02,5.28E+01,1.75E+04,5.95E-03,5.37E+01,1.75E+04,2.56E-03
4.79E+01,1.75E+04,2.22E-02,5.28E+01,1.75E+04,5.97E-03,5.37E+01,1.75E+04,2.52E-03
4.79E+01,1.75E+04,2.21E-02,5.28E+01,1.75E+04,5.98E-03,5.37E+01,1.75E+04,2.50E-03
4.79E+01,1.76E+04,2.20E-02,5.28E+01,1.76E+04,6.00E-03,5.37E+01,1.76E+04,2.49E-03
4.79E+01,1.76E+04,2.20E-02,5.28E+01,1.76E+04,6.04E-03,5.38E+01,1.76E+04,2.48E-03
4.79E+01,1.76E+04,2.19E-02,5.29E+01,1.76E+04,6.08E-03,5.38E+01,1.76E+04,2.47E-03
4.79E+01,1.76E+04,2.18E-02,5.29E+01,1.76E+04,6.14E-03,5.38E+01,1.76E+04,2.47E-03
4.79E+01,1.76E+04,2.18E-02,5.29E+01,1.76E+04,6.22E-03,5.38E+01,1.76E+04,2.48E-03
4.80E+01,1.76E+04,2.17E-02,5.29E+01,1.76E+04,6.31E-03,5.38E+01,1.76E+04,2.50E-03
4.80E+01,1.76E+04,2.16E-02,5.29E+01,1.76E+04,6.41E-03,5.38E+01,1.76E+04,2.53E-03
4.80E+01,1.76E+04,2.15E-02,5.29E+01,1.76E+04,6.50E-03,5.39E+01,1.76E+04,2.56E-03
4.80E+01,1.76E+04,2.14E-02,5.29E+01,1.76E+04,6.60E-03,5.39E+01,1.76E+04,2.58E-03
4.80E+01,1.76E+04,2.13E-02,5.30E+01,1.76E+04,6.71E-03,5.39E+01,1.76E+04,2.60E-03
4.80E+01,1.76E+04,2.13E-02,5.30E+01,1.76E+04,6.82E-03,5.39E+01,1.76E+04,2.62E-03
4.80E+01,1.76E+04,2.13E-02,5.30E+01,1.76E+04,6.91E-03,5.39E+01,1.76E+04,2.64E-03
4.81E+01,1.76E+04,2.13E-02,5.30E+01,1.76E+04,7.01E-03,5.39E+01,1.76E+04,2.67E-03
4.81E+01,1.76E+04,2.13E-02,5.30E+01,1.76E+04,7.10E-03,5.39E+01,1.76E+04,2.69E-03
4.81E+01,1.76E+04,2.13E-02,5.30E+01,1.76E+04,7.18E-03,5.40E+01,1.76E+04,2.71E-03
4.81E+01,1.76E+04,2.14E-02,5.30E+01,1.76E+04,7.25E-03,5.40E+01,1.76E+04,2.72E-03
4.81E+01,1.76E+04,2.15E-02,5.31E+01,1.76E+04,7.31E-03,5.40E+01,1.76E+04,2.73E-03
4.81E+01,1.76E+04,2.15E-02,5.31E+01,1.76E+04,7.37E-03,5.40E+01,1.76E+04,2.73E-03
4.81E+01,1.76E+04,2.15E-02,5.31E+01,1.76E+04,7.41E-03,5.40E+01,1.76E+04,2.73E-03
4.81E+01,1.76E+04,2.16E-02,5.31E+01,1.76E+04,7.45E-03,5.40E+01,1.76E+04,2.72E-03
4.82E+01,1.77E+04,2.16E-02,5.31E+01,1.77E+04,7.48E-03,5.41E+01,1.77E+04,2.71E-03
4.82E+01,1.77E+04,2.16E-02,5.31E+01,1.77E+04,7.50E-03,5.41E+01,1.77E+04,2.70E-03
4.82E+01,1.77E+04,2.17E-02,5.32E+01,1.77E+04,7.51E-03,5.41E+01,1.77E+04,2.69E-03
4.82E+01,1.77E+04,2.17E-02,5.32E+01,1.77E+04,7.52E-03,5.41E+01,1.77E+04,2.67E-03
4.82E+01,1.77E+04,2.17E-02,5.32E+01,1.77E+04,7.51E-03,5.41E+01,1.77E+04,2.66E-03
4.82E+01,1.77E+04,2.17E-02,5.32E+01,1.77E+04,7.50E-03,5.41E+01,1.77E+04,2.65E-03
4.82E+01,1.77E+04,2.17E-02,5.32E+01,1.77E+04,7.47E-03,5.41E+01,1.77E+04,2.63E-03
4.83E+01,1.77E+04,2.17E-02,5.32E+01,1.77E+04,7.44E-03,5.42E+01,1.77E+04,2.61E-03
4.83E+01,1.77E+04,2.17E-02,5.32E+01,1.77E+04,7.40E-03,5.42E+01,1.77E+04,2.59E-03
4.83E+01,1.77E+04,2.17E-02,5.33E+01,1.77E+04,7.35E-03,5.42E+01,1.77E+04,2.58E-03
4.83E+01,1.77E+04,2.17E-02,5.33E+01,1.77E+04,7.30E-03,5.42E+01,1.77E+04,2.56E-03
4.83E+01,1.77E+04,2.17E-02,5.33E+01,1.77E+04,7.24E-03,5.42E+01,1.77E+04,2.54E-03
4.83E+01,1.77E+04,2.17E-02,5.33E+01,1.77E+04,7.17E-03,5.42E+01,1.77E+04,2.52E-03
4.83E+01,1.77E+04,2.17E-02,5.33E+01,1.77E+04,7.09E-03,5.43E+01,1.77E+04,2.49E-03
4.84E+01,1.77E+04,2.18E-02,5.33E+01,1.77E+04,7.01E-03,5.43E+01,1.77E+04,2.46E-03
4.84E+01,1.77E+04,2.18E-02,5.33E+01,1.77E+04,6.94E-03,5.43E+01,1.77E+04,2.43E-03
4.84E+01,1.77E+04,2.19E-02,5.34E+01,1.77E+04,6.86E-03,5.43E+01,1.77E+04,2.40E-03
4.84E+01,1.77E+04,2.19E-02,5.34E+01,1.77E+04,6.79E-03,5.43E+01,1.77E+04,2.37E-03
4.84E+01,1.77E+04,2.19E-02,5.34E+01,1.77E+04,6.72E-03,5.43E+01,1.77E+04,2.34E-03
4.84E+01,1.77E+04,2.19E-02,5.34E+01,1.77E+04,6.65E-03,5.43E+01,1.77E+04,2.32E-03
4.84E+01,1.78E+04,2.19E-02,5.34E+01,1.78E+04,6.57E-03,5.44E+01,1.78E+04,2.33E-03
4.84E+01,1.78E+04,2.19E-02,5.34E+01,1.78E+04,6.50E-03,5.44E+01,1.78E+04,2.35E-03
4.85E+01,1.78E+04,2.19E-02,5.35E+01,1.78E+04,6.43E-03,5.44E+01,1.78E+04,2.37E-03
4.85E+01,1.78E+04,2.19E-02,5.35E+01,1.78E+04,6.36E-03,5.44E+01,1.78E+04,2.40E-03
4.85E+01,1.78E+04,2.18E-02,5.35E+01,1.78E+04,6.28E-03,5.44E+01,1.78E+04,2.44E-03
4.85E+01,1.78E+04,2.17E-02,5.35E+01,1.78E+04,6.20E-03,5.44E+01,1.78E+04,2.49E-03
4.85E+01,1.78E+04,2.17E-02,5.35E+01,1.78E+04,6.11E-03,5.45E+01,1.78E+04,2.53E-03
4.85E+01,1.78E+04,2.16E-02,5.35E+01,1.78E+04,6.02E-03,5.45E+01,1.78E+04,2.58E-03
4.85E+01,1.78E+04,2.15E-02,5.35E+01,1.78E+04,5.93E-03,5.45E+01,1.78E+04,2.62E-03
4.86E+01,1.78E+04,2.14E-02,5.36E+01,1.78E+04,5.84E-03,5.45E+01,1.78E+04,2.66E-03
4.86E+01,1.78E+04,2.14E-02,5.36E+01,1.78E+04,5.76E-03,5.45E+01,1.78E+04,2.70E-03
4.86E+01,1.78E+04,2.13E-02,5.36E+01,1.78E+04,5.68E-03,5.45E+01,1.78E+04,2.74E-03
4.86E+01,1.78E+04,2.12E-02,5.36E+01,1.78E+04,5.59E-03,5.45E+01,1.78E+04,2.77E-03
4.86E+01,1.78E+04,2.11E-02,5.36E+01,1.78E+04,5.50E-03,5.46E+01,1.78E+04,2.80E-03
4.86E+01,1.78E+04,2.10E-02,5.36E+01,1.78E+04,5.42E-03,5.46E+01,1.78E+04,2.83E-03
4.86E+01,1.78E+04,2.09E-02,5.36E+01,1.78E+04,5.34E-03,5.46E+01,1.78E+04,2.85E-03
4.87E+01,1.78E+04,2.08E-02,5.37E+01,1.78E+04,5.28E-03,5.46E+01,1.78E+04,2.86E-03
4.87E+01,1.78E+04,2.07E-02,5.37E+01,1.78E+04,5.22E-03,5.46E+01,1.78E+04,2.87E-03
4.87E+01,1.78E+04,2.06E-02,5.37E+01,1.78E+04,5.20E-03,5.46E+01,1.78E+04,2.88E-03
4.87E+01,1.78E+04,2.05E-02,5.37E+01,1.78E+04,5.20E-03,5.47E+01,1.78E+04,2.88E-03
4.87E+01,1.79E+04,2.05E-02,5.37E+01,1.79E+04,5.25E-03,5.47E+01,1.79E+04,2.87E-03
4.87E+01,1.79E+04,2.04E-02,5.37E+01,1.79E+04,5.32E-03,5.47E+01,1.79E+04,2.86E-03
4.87E+01,1.79E+04,2.04E-02,5.38E+01,1.79E+04,5.38E-03,5.47E+01,1.79E+04,2.85E-03
4.87E+01,1.79E+04,2.04E-02,5.38E+01,1.79E+04,5.45E-03,5.47E+01,1.79E+04,2.83E-03
4.88E+01,1.79E+04,2.05E-02,5.38E+01,1.79E+04,5.51E-03,5.47E+01,1.79E+04,2.80E-03
4.88E+01,1.79E+04,2.05E-02,5.38E+01,1.79E+04,5.58E-03,5.47E+01,1.79E+04,2.77E-03
4.88E+01,1.79E+04,2.06E-02,5.38E+01,1.79E+04,5.63E-03,5.48E+01,1.79E+04,2.74E-03
4.88E+01,1.79E+04,2.07E-02,5.38E+01,1.79E+04,5.68E-03,5.48E+01,1.79E+04,2.72E-03
4.88E+01,1.79E+04,2.07E-02,5.38E+01,1.79E+04,5.74E-03,5.48E+01,1.79E+04,2.69E-03
4.88E+01,1.79E+04,2.08E-02,5.39E+01,1.79E+04,5.81E-03,5.48E+01,1.79E+04,2.66E-03
4.88E+01,1.79E+04,2.09E-02,5.39E+01,1.79E+04,5.87E-03,5.48E+01,1.79E+04,2.63E-03
4.89E+01,1.79E+04,2.09E-02,5.39E+01,1.79E+04,5.93E-03,5.48E+01,1.79E+04,2.60E-03
4.89E+01,1.79E+04,2.09E-02,5.39E+01,1.79E+04,5.99E-03,5.48E+01,1.79E+04,2.56E-03
4.89E+01,1.79E+04,2.10E-02,5.39E+01,1.79E+04,6.05E-03,5.49E+01,1.79E+04,2.53E-03
4.89E+01,1.79E+04,2.10E-02,5.39E+01,1.79E+04,6.11E-03,5.49E+01,1.79E+04,2.50E-03
4.89E+01,1.79E+04,2.11E-02,5.39E+01,1.79E+04,6.16E-03,5.49E+01,1.79E+04,2.47E-03
4.89E+01,1.79E+04,2.11E-02,5.40E+01,1.79E+04,6.21E-03,5.49E+01,1.79E+04,2.45E-03
4.89E+01,1.79E+04,2.11E-02,5.40E+01,1.79E+04,6.25E-03,5.49E+01,1.79E+04,2.45E-03
4.90E+01,1.79E+04,2.11E-02,5.40E+01,1.79E+04,6.30E-03,5.49E+01,1.79E+04,2.44E-03
4.90E+01,1.79E+04,2.11E-02,5.40E+01,1.79E+04,6.34E-03,5.50E+01,1.79E+04,2.45E-03
4.90E+01,1.80E+04,2.11E-02,5.40E+01,1.80E+04,6.37E-03,5.50E+01,1.80E+04,2.44E-03
4.90E+01,1.80E+04,2.12E-02,5.40E+01,1.80E+04,6.39E-03,5.50E+01,1.80E+04,2.44E-03
4.90E+01,1.80E+04,2.13E-02,5.41E+01,1.80E+04,6.41E-03,5.50E+01,1.80E+04,2.43E-03
4.90E+01,1.80E+04,2.13E-02,5.41E+01,1.80E+04,6.42E-03,5.50E+01,1.80E+04,2.43E-03
4.90E+01,1.80E+04,2.14E-02,5.41E+01,1.80E+04,6.43E-03,5.50E+01,1.80E+04,2.42E-03
4.90E+01,1.80E+04,2.15E-02,5.41E+01,1.80E+04,6.44E-03,5.50E+01,1.80E+04,2.41E-03
4.91E+01,1.80E+04,2.16E-02,5.41E+01,1.80E+04,6.45E-03,5.51E+01,1.80E+04,2.41E-03
4.91E+01,1.80E+04,2.16E-02,5.41E+01,1.80E+04,6.46E-03,5.51E+01,1.80E+04,2.43E-03
4.91E+01,1.80E+04,2.17E-02,5.41E+01,1.80E+04,6.46E-03,5.51E+01,1.80E+04,2.45E-03
4.91E+01,1.80E+04,2.17E-02,5.42E+01,1.80E+04,6.45E-03,5.51E+01,1.80E+04,2.48E-03
4.91E+01,1.80E+04,2.17E-02,5.42E+01,1.80E+04,6.44E-03,5.51E+01,1.80E+04,2.50E-03
4.91E+01,1.80E+04,2.18E-02,5.42E+01,1.80E+04,6.43E-03,5.51E+01,1.80E+04,2.53E-03
4.91E+01,1.80E+04,2.18E-02,5.42E+01,1.80E+04,6.42E-03,5.52E+01,1.80E+04,2.55E-03
4.92E+01,1.80E+04,2.17E-02,5.42E+01,1.80E+04,6.42E-03,5.52E+01,1.80E+04,2.58E-03
4.92E+01,1.80E+04,2.17E-02,5.42E+01,1.80E+04,6.41E-03,5.52E+01,1.80E+04,2.60E-03
4.92E+01,1.80E+04,2.17E-02,5.43E+01,1.80E+04,6.40E-03,5.52E+01,1.80E+04,2.62E-03
4.92E+01,1.80E+04,2.16E-02,5.43E+01,1.80E+04,6.39E-03,5.52E+01,1.80E+04,2.64E-03
4.92E+01,1.80E+04,2.16E-02,5.43E+01,1.80E+04,6.37E-03,5.52E+01,1.80E+04,2.65E-03
4.92E+01,1.80E+04,2.16E-02,5.43E+01,1.80E+04,6.35E-03,5.52E+01,1.80E+04,2.67E-03
4.92E+01,1.80E+04,2.16E-02,5.43E+01,1.80E+04,6.32E-03,5.53E+01,1.80E+04,2.68E-03
4.93E+01,1.81E+04,2.16E-02,5.43E+01,1.81E+04,6.29E-03,5.53E+01,1.81E+04,2.70E-03
4.93E+01,1.81E+04,2.16E-02,5.43E+01,1.81E+04,6.26E-03,5.53E+01,1.81E+04,2.71E-03
4.93E+01,1.81E+04,2.16E-02,5.44E+01,1.81E+04,6.22E-03,5.53E+01,1.81E+04,2.72E-03
4.93E+01,1.81E+04,2.17E-02,5.44E+01,1.81E+04,6.18E-03,5.53E+01,1.81E+04,2.73E-03
4.93E+01,1.81E+04,2.17E-02,5.44E+01,1.81E+04,6.13E-03,5.53E+01,1.81E+04,2.74E-03
4.93E+01,1.81E+04,2.18E-02,5.44E+01,1.81E+04,6.08E-03,5.54E+01,1.81E+04,2.74E-03
4.93E+01,1.81E+04,2.18E-02,5.44E+01,1.81E+04,6.03E-03,5.54E+01,1.81E+04,2.74E-03
4.93E+01,1.81E+04,2.18E-02,5.44E+01,1.81E+04,5.98E-03,5.54E+01,1.81E+04,2.75E-03
4.94E+01,1.81E+04,2.18E-02,5.44E+01,1.81E+04,5.92E-03,5.54E+01,1.81E+04,2.75E-03
4.94E+01,1.81E+04,2.17E-02,5.45E+01,1.81E+04,5.87E-03,5.54E+01,1.81E+04,2.75E-03
4.94E+01,1.81E+04,2.17E-02,5.45E+01,1.81E+04,5.82E-03,5.54E+01,1.81E+04,2.74E-03
4.94E+01,1.81E+04,2.16E-02,5.45E+01,1.81E+04,5.77E-03,5.54E+01,1.81E+04,2.73E-03
4.94E+01,1.81E+04,2.16E-02,5.45E+01,1.81E+04,5.73E-03,5.55E+01,1.81E+04,2.72E-03
4.94E+01,1.81E+04,2.15E-02,5.45E+01,1.81E+04,5.70E-03,5.55E+01,1.81E+04,2.71E-03
4.94E+01,1.81E+04,2.14E-02,5.45E+01,1.81E+04,5.69E-03,5.55E+01,1.81E+04,2.69E-03
4.95E+01,1.81E+04,2.14E-02,5.46E+01,1.81E+04,5.68E-03,5.55E+01,1.81E+04,2.67E-03
4.95E+01,1.81E+04,2.13E-02,5.46E+01,1.81E+04,5.69E-03,5.55E+01,1.81E+04,2.65E-03
4.95E+01,1.81E+04,2.12E-02,5.46E+01,1.81E+04,5.71E-03,5.55E+01,1.81E+04,2.62E-03
4.95E+01,1.81E+04,2.12E-02,5.46E+01,1.81E+04,5.73E-03,5.56E+01,1.81E+04,2.59E-03
4.95E+01,1.81E+04,2.11E-02,5.46E+01,1.81E+04,5.75E-03,5.56E+01,1.81E+04,2.57E-03
4.95E+01,1.82E+04,2.09E-02,5.46E+01,1.82E+04,5.78E-03,5.56E+01,1.82E+04,2.54E-03
4.95E+01,1.82E+04,2.08E-02,5.46E+01,1.82E+04,5.81E-03,5.56E+01,1.82E+04,2.52E-03
4.96E+01,1.82E+04,2.07E-02,5.47E+01,1.82E+04,5.84E-03,5.56E+01,1.82E+04,2.50E-03
4.96E+01,1.82E+04,2.06E-02,5.47E+01,1.82E+04,5.88E-03,5.56E+01,1.82E+04,2.49E-03
4.96E+01,1.82E+04,2.05E-02,5.47E+01,1.82E+04,5.93E-03,5.56E+01,1.82E+04,2.48E-03
4.96E+01,1.82E+04,2.04E-02,5.47E+01,1.82E+04,5.98E-03,5.57E+01,1.82E+04,2.48E-03
4.96E+01,1.82E+04,2.03E-02,5.47E+01,1.82E+04,6.03E-03,5.57E+01,1.82E+04,2.48E-03
4.96E+01,1.82E+04,2.02E-02,5.47E+01,1.82E+04,6.08E-03,5.57E+01,1.82E+04,2.49E-03
4.96E+01,1.82E+04,2.01E-02,5.47E+01,1.82E+04,6.12E-03,5.57E+01,1.82E+04,2.49E-03
4.96E+01,1.82E+04,2.00E-02,5.48E+01,1.82E+04,6.15E-03,5.57E+01,1.82E+04,2.49E-03
4.97E+01,1.82E+04,1.98E-02,5.48E+01,1.82E+04,6.18E-03,5.57E+01,1.82E+04,2.50E-03
4.97E+01,1.82E+04,1.97E-02,5.48E+01,1.82E+04,6.21E-03,5.58E+01,1.82E+04,2.50E-03
4.97E+01,1.82E+04,1.96E-02,5.48E+01,1.82E+04,6.23E-03,5.58E+01,1.82E+04,2.50E-03
4.97E+01,1.82E+04,1.95E-02,5.48E+01,1.82E+04,6.24E-03,5.58E+01,1.82E+04,2.50E-03
4.97E+01,1.82E+04,1.94E-02,5.48E+01,1.82E+04,6.25E-03,5.58E+01,1.82E+04,2.49E-03
4.97E+01,1.82E+04,1.93E-02,5.49E+01,1.82E+04,6.25E-03,5.58E+01,1.82E+04,2.49E-03
4.97E+01,1.82E+04,1.92E-02,5.49E+01,1.82E+04,6.25E-03,5.58E+01,1.82E+04,2.50E-03
4.98E+01,1.82E+04,1.91E-02,5.49E+01,1.82E+04,6.26E-03,5.58E+01,1.82E+04,2.50E-03
4.98E+01,1.82E+04,1.91E-02,5.49E+01,1.82E+04,6.25E-03,5.59E+01,1.82E+04,2.51E-03
4.98E+01,1.82E+04,1.91E-02,5.49E+01,1.82E+04,6.24E-03,5.59E+01,1.82E+04,2.52E-03
4.98E+01,1.83E+04,1.90E-02,5.49E+01,1.83E+04,6.22E-03,5.59E+01,1.83E+04,2.52E-03
4.98E+01,1.83E+04,1.90E-02,5.49E+01,1.83E+04,6.21E-03,5.59E+01,1.83E+04,2.52E-03
4.98E+01,1.83E+04,1.90E-02,5.50E+01,1.83E+04,6.18E-03,5.59E+01,1.83E+04,2.52E-03
4.98E+01,1.83E+04,1.90E-02,5.50E+01,1.83E+04,6.16E-03,5.59E+01,1.83E+04,2.51E-03
4.99E+01,1.83E+04,1.90E-02,5.50E+01,1.83E+04,6.14E-03,5.60E+01,1.83E+04,2.51E-03
4.99E+01,1.83E+04,1.90E-02,5.50E+01,1.83E+04,6.12E-03,5.60E+01,1.83E+04,2.51E-03
4.99E+01,1.83E+04,1.91E-02,5.50E+01,1.83E+04,6.12E-03,5.60E+01,1.83E+04,2.50E-03
4.99E+01,1.83E+04,1.91E-02,5.50E+01,1.83E+04,6.12E-03,5.60E+01,1.83E+04,2.49E-03
4.99E+01,1.83E+04,1.92E-02,5.50E+01,1.83E+04,6.13E-03,5.60E+01,1.83E+04,2.48E-03
4.99E+01,1.83E+04,1.93E-02,5.51E+01,1.83E+04,6.12E-03,5.60E+01,1.83E+04,2.47E-03
4.99E+01,1.83E+04,1.94E-02,5.51E+01,1.83E+04,6.12E-03,5.60E+01,1.83E+04,2.46E-03
4.99E+01,1.83E+04,1.94E-02,5.51E+01,1.83E+04,6.11E-03,5.61E+01,1.83E+04,2.44E-03
5.00E+01,1.83E+04,1.95E-02,5.51E+01,1.83E+04,6.11E-03,5.61E+01,1.83E+04,2.43E-03
5.00E+01,1.83E+04,1.96E-02,5.51E+01,1.83E+04,6.11E-03,5.61E+01,1.83E+04,2.42E-03
5.00E+01,1.83E+04,1.97E-02,5.51E+01,1.83E+04,6.11E-03,5.61E+01,1.83E+04,2.41E-03
5.00E+01,1.83E+04,1.98E-02,5.52E+01,1.83E+04,6.10E-03,5.61E+01,1.83E+04,2.41E-03
5.00E+01,1.83E+04,1.99E-02,5.52E+01,1.83E+04,6.08E-03,5.61E+01,1.83E+04,2.40E-03
5.00E+01,1.83E+04,2.00E-02,5.52E+01,1.83E+04,6.07E-03,5.62E+01,1.83E+04,2.39E-03
5.00E+01,1.83E+04,2.01E-02,5.52E+01,1.83E+04,6.06E-03,5.62E+01,1.83E+04,2.38E-03
5.01E+01,1.83E+04,2.02E-02,5.52E+01,1.83E+04,6.04E-03,5.62E+01,1.83E+04,2.37E-03
5.01E+01,1.84E+04,2.02E-02,5.52E+01,1.84E+04,6.03E-03,5.62E+01,1.84E+04,2.36E-03
5.01E+01,1.84E+04,2.03E-02,5.52E+01,1.84E+04,6.01E-03,5.62E+01,1.84E+04,2.35E-03
5.01E+01,1.84E+04,2.03E-02,5.53E+01,1.84E+04,5.99E-03,5.62E+01,1.84E+04,2.34E-03
5.01E+01,1.84E+04,2.04E-02,5.53E+01,1.84E+04,5.96E-03,5.62E+01,1.84E+04,2.32E-03
5.01E+01,1.84E+04,2.04E-02,5.53E+01,1.84E+04,5.93E-03,5.63E+01,1.84E+04,2.31E-03
5.01E+01,1.84E+04,2.05E-02,5.53E+01,1.84E+04,5.90E-03,5.63E+01,1.84E+04,2.30E-03
5.02E+01,1.84E+04,2.05E-02,5.53E+01,1.84E+04,5.87E-03,5.63E+01,1.84E+04,2.29E-03
5.02E+01,1.84E+04,2.05E-02,5.53E+01,1.84E+04,5.83E-03,5.63E+01,1.84E+04,2.28E-03
5.02E+01,1.84E+04,2.05E-02,5.53E+01,1.84E+04,5.79E-03,5.63E+01,1.84E+04,2.26E-03
5.02E+01,1.84E+04,2.05E-02,5.54E+01,1.84E+04,5.76E-03,5.63E+01,1.84E+04,2.24E-03
5.02E+01,1.84E+04,2.05E-02,5.54E+01,1.84E+04,5.72E-03,5.63E+01,1.84E+04,2.23E-03
5.02E+01,1.84E+04,2.05E-02,5.54E+01,1.84E+04,5.69E-03,5.64E+01,1.84E+04,2.21E-03
5.02E+01,1.84E+04,2.04E-02,5.54E+01,1.84E+04,5.66E-03,5.64E+01,1.84E+04,2.20E-03
5.02E+01,1.84E+04,2.04E-02,5.54E+01,1.84E+04,5.63E-03,5.64E+01,1.84E+04,2.21E-03
5.03E+01,1.84E+04,2.04E-02,5.54E+01,1.84E+04,5.61E-03,5.64E+01,1.84E+04,2.22E-03
5.03E+01,1.84E+04,2.04E-02,5.55E+01,1.84E+04,5.59E-03,5.64E+01,1.84E+04,2.23E-03
5.03E+01,1.84E+04,2.04E-02,5.55E+01,1.84E+04,5.57E-03,5.64E+01,1.84E+04,2.25E-03
5.03E+01,1.84E+04,2.04E-02,5.55E+01,1.84E+04,5.55E-03,5.65E+01,1.84E+04,2.27E-03
5.03E+01,1.84E+04,2.03E-02,5.55E+01,1.84E+04,5.54E-03,5.65E+01,1.84E+04,2.30E-03
5.03E+01,1.84E+04,2.03E-02,5.55E+01,1.84E+04,5.53E-03,5.65E+01,1.84E+04,2.35E-03
5.03E+01,1.85E+04,2.02E-02,5.55E+01,1.85E+04,5.52E-03,5.65E+01,1.85E+04,2.39E-03
5.04E+01,1.85E+04,2.02E-02,5.55E+01,1.85E+04,5.53E-03,5.65E+01,1.85E+04,2.43E-03
5.04E+01,1.85E+04,2.02E-02,5.56E+01,1.85E+04,5.54E-03,5.65E+01,1.85E+04,2.47E-03
5.04E+01,1.85E+04,2.01E-02,5.56E+01,1.85E+04,5.55E-03,5.65E+01,1.85E+04,2.51E-03
5.04E+01,1.85E+04,2.01E-02,5.56E+01,1.85E+04,5.56E-03,5.66E+01,1.85E+04,2.55E-03
5.04E+01,1.85E+04,2.00E-02,5.56E+01,1.85E+04,5.59E-03,5.66E+01,1.85E+04,2.58E-03
5.04E+01,1.85E+04,1.99E-02,5.56E+01,1.85E+04,5.60E-03,5.66E+01,1.85E+04,2.60E-03
5.04E+01,1.85E+04,1.99E-02,5.56E+01,1.85E+04,5.62E-03,5.66E+01,1.85E+04,2.63E-03
5.05E+01,1.85E+04,1.98E-02,5.57E+01,1.85E+04,5.64E-03,5.66E+01,1.85E+04,2.64E-03
5.05E+01,1.85E+04,1.98E-02,5.57E+01,1.85E+04,5.66E-03,5.66E+01,1.85E+04,2.66E-03
5.05E+01,1.85E+04,1.98E-02,5.57E+01,1.85E+04,5.67E-03,5.67E+01,1.85E+04,2.66E-03
5.05E+01,1.85E+04,1.98E-02,5.57E+01,1.85E+04,5.69E-03,5.67E+01,1.85E+04,2.66E-03
5.05E+01,1.85E+04,1.98E-02,5.57E+01,1.85E+04,5.70E-03,5.67E+01,1.85E+04,2.66E-03
5.05E+01,1.85E+04,1.99E-02,5.57E+01,1.85E+04,5.71E-03,5.67E+01,1.85E+04,2.65E-03
5.05E+01,1.85E+04,1.99E-02,5.57E+01,1.85E+04,5.72E-03,5.67E+01,1.85E+04,2.63E-03
5.05E+01,1.85E+04,2.00E-02,5.58E+01,1.85E+04,5.72E-03,5.67E+01,1.85E+04,2.61E-03
5.06E+01,1.85E+04,2.01E-02,5.58E+01,1.85E+04,5.72E-03,5.67E+01,1.85E+04,2.58E-03
5.06E+01,1.85E+04,2.02E-02,5.58E+01,1.85E+04,5.71E-03,5.68E+01,1.85E+04,2.55E-03
5.06E+01,1.85E+04,2.03E-02,5.58E+01,1.85E+04,5.70E-03,5.68E+01,1.85E+04,2.52E-03
5.06E+01,1.85E+04,2.04E-02,5.58E+01,1.85E+04,5.69E-03,5.68E+01,1.85E+04,2.49E-03
5.06E+01,1.86E+04,2.05E-02,5.58E+01,1.86E+04,5.67E-03,5.68E+01,1.86E+04,2.45E-03
5.06E+01,1.86E+04,2.06E-02,5.58E+01,1.86E+04,5.65E-03,5.68E+01,1.86E+04,2.41E-03
5.06E+01,1.86E+04,2.07E-02,5.59E+01,1.86E+04,5.63E-03,5.68E+01,1.86E+04,2.37E-03
5.07E+01,1.86E+04,2.07E-02,5.59E+01,1.86E+04,5.60E-03,5.69E+01,1.86E+04,2.34E-03
5.07E+01,1.86E+04,2.08E-02,5.59E+01,1.86E+04,5.57E-03,5.69E+01,1.86E+04,2.30E-03
5.07E+01,1.86E+04,2.09E-02,5.59E+01,1.86E+04,5.55E-03,5.69E+01,1.86E+04,2.26E-03
5.07E+01,1.86E+04,2.09E-02,5.59E+01,1.86E+04,5.53E-03,5.69E+01,1.86E+04,2.22E-03
5.07E+01,1.86E+04,2.10E-02,5.59E+01,1.86E+04,5.50E-03,5.69E+01,1.86E+04,2.18E-03
5.07E+01,1.86E+04,2.10E-02,5.60E+01,1.86E+04,5.48E-03,5.69E+01,1.86E+04,2.13E-03
5.07E+01,1.86E+04,2.10E-02,5.60E+01,1.86E+04,5.45E-03,5.69E+01,1.86E+04,2.10E-03
5.08E+01,1.86E+04,2.10E-02,5.60E+01,1.86E+04,5.43E-03,5.70E+01,1.86E+04,2.06E-03
5.08E+01,1.86E+04,2.11E-02,5.60E+01,1.86E+04,5.41E-03,5.70E+01,1.86E+04,2.02E-03
5.08E+01,1.86E+04,2.11E-02,5.60E+01,1.86E+04,5.39E-03,5.70E+01,1.86E+04,1.99E-03
5.08E+01,1.86E+04,2.11E-02,5.60E+01,1.86E+04,5.36E-03,5.70E+01,1.86E+04,1.99E-03
5.08E+01,1.86E+04,2.11E-02,5.60E+01,1.86E+04,5.32E-03,5.70E+01,1.86E+04,1.99E-03
5.08E+01,1.86E+04,2.11E-02,5.61E+01,1.86E+04,5.29E-03,5.70E+01,1.86E+04,2.00E-03
5.08E+01,1.86E+04,2.11E-02,5.61E+01,1.86E+04,5.26E-03,5.71E+01,1.86E+04,2.02E-03
5.08E+01,1.86E+04,2.11E-02,5.61E+01,1.86E+04,5.22E-03,5.71E+01,1.86E+04,2.03E-03
5.09E+01,1.86E+04,2.11E-02,5.61E+01,1.86E+04,5.19E-03,5.71E+01,1.86E+04,2.05E-03
5.09E+01,1.86E+04,2.11E-02,5.61E+01,1.86E+04,5.16E-03,5.71E+01,1.86E+04,2.06E-03
5.09E+01,1.87E+04,2.11E-02,5.61E+01,1.87E+04,5.13E-03,5.71E+01,1.87E+04,2.07E-03
5.09E+01,1.87E+04,2.11E-02,5.61E+01,1.87E+04,5.09E-03,5.71E+01,1.87E+04,2.09E-03
5.09E+01,1.87E+04,2.11E-02,5.62E+01,1.87E+04,5.06E-03,5.71E+01,1.87E+04,2.12E-03
5.09E+01,1.87E+04,2.11E-02,5.62E+01,1.87E+04,5.04E-03,5.72E+01,1.87E+04,2.16E-03
5.09E+01,1.87E+04,2.11E-02,5.62E+01,1.87E+04,5.01E-03,5.72E+01,1.87E+04,2.20E-03
5.10E+01,1.87E+04,2.11E-02,5.62E+01,1.87E+04,4.99E-03,5.72E+01,1.87E+04,2.23E-03
5.10E+01,1.87E+04,2.10E-02,5.62E+01,1.87E+04,4.96E-03,5.72E+01,1.87E+04,2.26E-03
5.10E+01,1.87E+04,2.10E-02,5.62E+01,1.87E+04,4.94E-03,5.72E+01,1.87E+04,2.29E-03
5.10E+01,1.87E+04,2.10E-02,5.63E+01,1.87E+04,4.92E-03,5.72E+01,1.87E+04,2.31E-03
5.10E+01,1.87E+04,2.10E-02,5.63E+01,1.87E+04,4.90E-03,5.73E+01,1.87E+04,2.33E-03
5.10E+01,1.87E+04,2.09E-02,5.63E+01,1.87E+04,4.88E-03,5.73E+01,1.87E+04,2.35E-03
5.10E+01,1.87E+04,2.09E-02,5.63E+01,1.87E+04,4.86E-03,5.73E+01,1.87E+04,2.36E-03
5.11E+01,1.87E+04,2.08E-02,5.63E+01,1.87E+04,4.84E-03,5.73E+01,1.87E+04,2.37E-03
5.11E+01,1.87E+04,2.07E-02,5.63E+01,1.87E+04,4.82E-03,5.73E+01,1.87E+04,2.38E-03
5.11E+01,1.87E+04,2.07E-02,5.63E+01,1.87E+04,4.80E-03,5.73E+01,1.87E+04,2.38E-03
5.11E+01,1.87E+04,2.06E-02,5.64E+01,1.87E+04,4.78E-03,5.73E+01,1.87E+04,2.38E-03
5.11E+01,1.87E+04,2.06E-02,5.64E+01,1.87E+04,4.77E-03,5.74E+01,1.87E+04,2.37E-03
5.11E+01,1.87E+04,2.05E-02,5.64E+01,1.87E+04,4.76E-03,5.74E+01,1.87E+04,2.37E-03
5.11E+01,1.87E+04,2.04E-02,5.64E+01,1.87E+04,4.76E-03,5.74E+01,1.87E+04,2.35E-03
5.11E+01,1.87E+04,2.03E-02,5.64E+01,1.87E+04,4.76E-03,5.74E+01,1.87E+04,2.34E-03
5.12E+01,1.88E+04,2.03E-02,5.64E+01,1.88E+04,4.77E-03,5.74E+01,1.88E+04,2.32E-03
5.12E+01,1.88E+04,2.01E-02,5.64E+01,1.88E+04,4.78E-03,5.74E+01,1.88E+04,2.30E-03
5.12E+01,1.88E+04,2.01E-02,5.65E+01,1.88E+04,4.79E-03,5.75E+01,1.88E+04,2.27E-03
5.12E+01,1.88E+04,2.00E-02,5.65E+01,1.88E+04,4.81E-03,5.75E+01,1.88E+04,2.25E-03
5.12E+01,1.88E+04,1.99E-02,5.65E+01,1.88E+04,4.82E-03,5.75E+01,1.88E+04,2.23E-03
5.12E+01,1.88E+04,1.98E-02,5.65E+01,1.88E+04,4.83E-03,5.75E+01,1.88E+04,2.22E-03
5.12E+01,1.88E+04,1.98E-02,5.65E+01,1.88E+04,4.86E-03,5.75E+01,1.88E+04,2.20E-03
5.13E+01,1.88E+04,1.98E-02,5.65E+01,1.88E+04,4.90E-03,5.75E+01,1.88E+04,2.18E-03
5.13E+01,1.88E+04,1.98E-02,5.66E+01,1.88E+04,4.94E-03,5.75E+01,1.88E+04,2.16E-03
5.13E+01,1.88E+04,1.98E-02,5.66E+01,1.88E+04,5.00E-03,5.76E+01,1.88E+04,2.16E-03
5.13E+01,1.88E+04,1.97E-02,5.66E+01,1.88E+04,5.07E-03,5.76E+01,1.88E+04,2.17E-03
5.13E+01,1.88E+04,1.97E-02,5.66E+01,1.88E+04,5.14E-03,5.76E+01,1.88E+04,2.18E-03
5.13E+01,1.88E+04,1.97E-02,5.66E+01,1.88E+04,5.21E-03,5.76E+01,1.88E+04,2.19E-03
5.13E+01,1.88E+04,1.96E-02,5.66E+01,1.88E+04,5.28E-03,5.76E+01,1.88E+04,2.19E-03
5.14E+01,1.88E+04,1.95E-02,5.66E+01,1.88E+04,5.34E-03,5.76E+01,1.88E+04,2.20E-03
5.14E+01,1.88E+04,1.95E-02,5.67E+01,1.88E+04,5.40E-03,5.77E+01,1.88E+04,2.20E-03
5.14E+01,1.88E+04,1.94E-02,5.67E+01,1.88E+04,5.46E-03,5.77E+01,1.88E+04,2.20E-03
5.14E+01,1.88E+04,1.94E-02,5.67E+01,1.88E+04,5.52E-03,5.77E+01,1.88E+04,2.21E-03
5.14E+01,1.88E+04,1.94E-02,5.67E+01,1.88E+04,5.57E-03,5.77E+01,1.88E+04,2.21E-03
5.14E+01,1.88E+04,1.94E-02,5.67E+01,1.88E+04,5.62E-03,5.77E+01,1.88E+04,2.22E-03
5.14E+01,1.89E+04,1.94E-02,5.67E+01,1.89E+04,5.67E-03,5.77E+01,1.89E+04,2.22E-03
5.14E+01,1.89E+04,1.94E-02,5.67E+01,1.89E+04,5.72E-03,5.77E+01,1.89E+04,2.23E-03
5.15E+01,1.89E+04,1.94E-02,5.68E+01,1.89E+04,5.78E-03,5.78E+01,1.89E+04,2.24E-03
5.15E+01,1.89E+04,1.94E-02,5.68E+01,1.89E+04,5.82E-03,5.78E+01,1.89E+04,2.24E-03
5.15E+01,1.89E+04,1.94E-02,5.68E+01,1.89E+04,5.86E-03,5.78E+01,1.89E+04,2.25E-03
5.15E+01,1.89E+04,1.94E-02,5.68E+01,1.89E+04,5.89E-03,5.78E+01,1.89E+04,2.26E-03
5.15E+01,1.89E+04,1.94E-02,5.68E+01,1.89E+04,5.92E-03,5.78E+01,1.89E+04,2.26E-03
5.15E+01,1.89E+04,1.94E-02,5.68E+01,1.89E+04,5.94E-03,5.78E+01,1.89E+04,2.27E-03
5.15E+01,1.89E+04,1.94E-02,5.69E+01,1.89E+04,5.96E-03,5.78E+01,1.89E+04,2.28E-03
5.16E+01,1.89E+04,1.94E-02,5.69E+01,1.89E+04,5.96E-03,5.79E+01,1.89E+04,2.29E-03
5.16E+01,1.89E+04,1.94E-02,5.69E+01,1.89E+04,5.96E-03,5.79E+01,1.89E+04,2.30E-03
5.16E+01,1.89E+04,1.95E-02,5.69E+01,1.89E+04,5.96E-03,5.79E+01,1.89E+04,2.30E-03
5.16E+01,1.89E+04,1.95E-02,5.69E+01,1.89E+04,5.96E-03,5.79E+01,1.89E+04,2.30E-03
5.16E+01,1.89E+04,1.95E-02,5.69E+01,1.89E+04,5.95E-03,5.79E+01,1.89E+04,2.30E-03
5.16E+01,1.89E+04,1.94E-02,5.69E+01,1.89E+04,5.93E-03,5.79E+01,1.89E+04,2.30E-03
5.16E+01,1.89E+04,1.94E-02,5.70E+01,1.89E+04,5.91E-03,5.80E+01,1.89E+04,2.30E-03
5.17E+01,1.89E+04,1.94E-02,5.70E+01,1.89E+04,5.88E-03,5.80E+01,1.89E+04,2.30E-03
5.17E+01,1.89E+04,1.94E-02,5.70E+01,1.89E+04,5.85E-03,5.80E+01,1.89E+04,2.29E-03
5.17E+01,1.89E+04,1.94E-02,5.70E+01,1.89E+04,5.81E-03,5.80E+01,1.89E+04,2.28E-03
5.17E+01,1.89E+04,1.94E-02,5.70E+01,1.89E+04,5.76E-03,5.80E+01,1.89E+04,2.27E-03
5.17E+01,1.90E+04,1.94E-02,5.70E+01,1.90E+04,5.71E-03,5.80E+01,1.90E+04,2.25E-03
5.17E+01,1.90E+04,1.94E-02,5.70E+01,1.90E+04,5.66E-03,5.80E+01,1.90E+04,2.23E-03
5.17E+01,1.90E+04,1.94E-02,5.71E+01,1.90E+04,5.62E-03,5.81E+01,1.90E+04,2.21E-03
5.17E+01,1.90E+04,1.93E-02,5.71E+01,1.90E+04,5.58E-03,5.81E+01,1.90E+04,2.19E-03
5.18E+01,1.90E+04,1.93E-02,5.71E+01,1.90E+04,5.54E-03,5.81E+01,1.90E+04,2.17E-03
5.18E+01,1.90E+04,1.92E-02,5.71E+01,1.90E+04,5.49E-03,5.81E+01,1.90E+04,2.14E-03
5.18E+01,1.90E+04,1.92E-02,5.71E+01,1.90E+04,5.43E-03,5.81E+01,1.90E+04,2.11E-03
5.18E+01,1.90E+04,1.92E-02,5.71E+01,1.90E+04,5.37E-03,5.81E+01,1.90E+04,2.08E-03
5.18E+01,1.90E+04,1.91E-02,5.72E+01,1.90E+04,5.31E-03,5.82E+01,1.90E+04,2.05E-03
5.18E+01,1.90E+04,1.90E-02,5.72E+01,1.90E+04,5.24E-03,5.82E+01,1.90E+04,2.02E-03
5.18E+01,1.90E+04,1.90E-02,5.72E+01,1.90E+04,5.17E-03,5.82E+01,1.90E+04,1.99E-03
5.19E+01,1.90E+04,1.89E-02,5.72E+01,1.90E+04,5.10E-03,5.82E+01,1.90E+04,1.95E-03
5.19E+01,1.90E+04,1.89E-02,5.72E+01,1.90E+04,5.02E-03,5.82E+01,1.90E+04,1.93E-03
5.19E+01,1.90E+04,1.89E-02,5.72E+01,1.90E+04,4.94E-03,5.82E+01,1.90E+04,1.92E-03
5.19E+01,1.90E+04,1.88E-02,5.72E+01,1.90E+04,4.85E-03,5.82E+01,1.90E+04,1.90E-03
5.19E+01,1.90E+04,1.88E-02,5.73E+01,1.90E+04,4.77E-03,5.83E+01,1.90E+04,1.90E-03
5.19E+01,1.90E+04,1.88E-02,5.73E+01,1.90E+04,4.71E-03,5.83E+01,1.90E+04,1.90E-03
5.19E+01,1.90E+04,1.87E-02,5.73E+01,1.90E+04,4.64E-03,5.83E+01,1.90E+04,1.90E-03
5.20E+01,1.90E+04,1.87E-02,5.73E+01,1.90E+04,4.58E-03,5.83E+01,1.90E+04,1.91E-03
5.20E+01,1.90E+04,1.87E-02,5.73E+01,1.90E+04,4.52E-03,5.83E+01,1.90E+04,1.92E-03
5.20E+01,1.91E+04,1.86E-02,5.73E+01,1.91E+04,4.47E-03,5.83E+01,1.91E+04,1.94E-03
5.20E+01,1.91E+04,1.86E-02,5.74E+01,1.91E+04,4.43E-03,5.84E+01,1.91E+04,1.95E-03
5.20E+01,1.91E+04,1.85E-02,5.74E+01,1.91E+04,4.41E-03,5.84E+01,1.91E+04,1.97E-03
5.20E+01,1.91E+04,1.85E-02,5.74E+01,1.91E+04,4.40E-03,5.84E+01,1.91E+04,1.99E-03
5.20E+01,1.91E+04,1.84E-02,5.74E+01,1.91E+04,4.42E-03,5.84E+01,1.91E+04,2.01E-03
5.20E+01,1.91E+04,1.83E-02,5.74E+01,1.91E+04,4.48E-03,5.84E+01,1.91E+04,2.03E-03
5.21E+01,1.91E+04,1.82E-02,5.74E+01,1.91E+04,4.56E-03,5.84E+01,1.91E+04,2.05E-03
5.21E+01,1.91E+04,1.81E-02,5.74E+01,1.91E+04,4.64E-03,5.84E+01,1.91E+04,2.07E-03
5.21E+01,1.91E+04,1.81E-02,5.75E+01,1.91E+04,4.72E-03,5.85E+01,1.91E+04,2.09E-03
5.21E+01,1.91E+04,1.80E-02,5.75E+01,1.91E+04,4.80E-03,5.85E+01,1.91E+04,2.11E-03
5.21E+01,1.91E+04,1.80E-02,5.75E+01,1.91E+04,4.87E-03,5.85E+01,1.91E+04,2.12E-03
5.21E+01,1.91E+04,1.79E-02,5.75E+01,1.91E+04,4.95E-03,5.85E+01,1.91E+04,2.14E-03
5.21E+01,1.91E+04,1.79E-02,5.75E+01,1.91E+04,5.02E-03,5.85E+01,1.91E+04,2.15E-03
5.22E+01,1.91E+04,1.78E-02,5.75E+01,1.91E+04,5.08E-03,5.85E+01,1.91E+04,2.16E-03
5.22E+01,1.91E+04,1.78E-02,5.75E+01,1.91E+04,5.14E-03,5.86E+01,1.91E+04,2.18E-03
5.22E+01,1.91E+04,1.77E-02,5.76E+01,1.91E+04,5.20E-03,5.86E+01,1.91E+04,2.19E-03
5.22E+01,1.91E+04,1.77E-02,5.76E+01,1.91E+04,5.25E-03,5.86E+01,1.91E+04,2.20E-03
5.22E+01,1.91E+04,1.78E-02,5.76E+01,1.91E+04,5.29E-03,5.86E+01,1.91E+04,2.22E-03
5.22E+01,1.91E+04,1.78E-02,5.76E+01,1.91E+04,5.33E-03,5.86E+01,1.91E+04,2.23E-03
5.22E+01,1.91E+04,1.78E-02,5.76E+01,1.91E+04,5.36E-03,5.86E+01,1.91E+04,2.24E-03
5.23E+01,1.92E+04,1.79E-02,5.76E+01,1.92E+04,5.39E-03,5.86E+01,1.92E+04,2.25E-03
5.23E+01,1.92E+04,1.79E-02,5.77E+01,1.92E+04,5.41E-03,5.87E+01,1.92E+04,2.25E-03
5.23E+01,1.92E+04,1.79E-02,5.77E+01,1.92E+04,5.43E-03,5.87E+01,1.92E+04,2.26E-03
5.23E+01,1.92E+04,1.79E-02,5.77E+01,1.92E+04,5.44E-03,5.87E+01,1.92E+04,2.25E-03
5.23E+01,1.92E+04,1.80E-02,5.77E+01,1.92E+04,5.44E-03,5.87E+01,1.92E+04,2.25E-03
5.23E+01,1.92E+04,1.80E-02,5.77E+01,1.92E+04,5.44E-03,5.87E+01,1.92E+04,2.25E-03
5.23E+01,1.92E+04,1.80E-02,5.77E+01,1.92E+04,5.43E-03,5.87E+01,1.92E+04,2.25E-03
5.23E+01,1.92E+04,1.80E-02,5.77E+01,1.92E+04,5.41E-03,5.88E+01,1.92E+04,2.24E-03
5.24E+01,1.92E+04,1.80E-02,5.78E+01,1.92E+04,5.39E-03,5.88E+01,1.92E+04,2.23E-03
5.24E+01,1.92E+04,1.80E-02,5.78E+01,1.92E+04,5.37E-03,5.88E+01,1.92E+04,2.22E-03
5.24E+01,1.92E+04,1.80E-02,5.78E+01,1.92E+04,5.34E-03,5.88E+01,1.92E+04,2.20E-03
5.24E+01,1.92E+04,1.80E-02,5.78E+01,1.92E+04,5.32E-03,5.88E+01,1.92E+04,2.19E-03
5.24E+01,1.92E+04,1.80E-02,5.78E+01,1.92E+04,5.29E-03,5.88E+01,1.92E+04,2.17E-03
5.24E+01,1.92E+04,1.80E-02,5.78E+01,1.92E+04,5.26E-03,5.88E+01,1.92E+04,2.15E-03
5.24E+01,1.92E+04,1.81E-02,5.78E+01,1.92E+04,5.22E-03,5.89E+01,1.92E+04,2.13E-03
5.25E+01,1.92E+04,1.81E-02,5.79E+01,1.92E+04,5.18E-03,5.89E+01,1.92E+04,2.11E-03
5.25E+01,1.92E+04,1.81E-02,5.79E+01,1.92E+04,5.14E-03,5.89E+01,1.92E+04,2.09E-03
5.25E+01,1.92E+04,1.82E-02,5.79E+01,1.92E+04,5.10E-03,5.89E+01,1.92E+04,2.07E-03
5.25E+01,1.92E+04,1.83E-02,5.79E+01,1.92E+04,5.06E-03,5.89E+01,1.92E+04,2.05E-03
5.25E+01,1.92E+04,1.84E-02,5.79E+01,1.92E+04,5.04E-03,5.89E+01,1.92E+04,2.03E-03
5.25E+01,1.93E+04,1.85E-02,5.79E+01,1.93E+04,5.02E-03,5.90E+01,1.93E+04,2.02E-03
5.25E+01,1.93E+04,1.86E-02,5.80E+01,1.93E+04,4.99E-03,5.90E+01,1.93E+04,2.00E-03
5.26E+01,1.93E+04,1.87E-02,5.80E+01,1.93E+04,4.96E-03,5.90E+01,1.93E+04,1.99E-03
5.26E+01,1.93E+04,1.88E-02,5.80E+01,1.93E+04,4.94E-03,5.90E+01,1.93E+04,1.97E-03
5.26E+01,1.93E+04,1.89E-02,5.80E+01,1.93E+04,4.90E-03,5.90E+01,1.93E+04,1.95E-03
5.26E+01,1.93E+04,1.90E-02,5.80E+01,1.93E+04,4.87E-03,5.90E+01,1.93E+04,1.94E-03
5.26E+01,1.93E+04,1.91E-02,5.80E+01,1.93E+04,4.83E-03,5.90E+01,1.93E+04,1.93E-03
5.26E+01,1.93E+04,1.92E-02,5.80E+01,1.93E+04,4.79E-03,5.91E+01,1.93E+04,1.92E-03
5.26E+01,1.93E+04,1.92E-02,5.81E+01,1.93E+04,4.75E-03,5.91E+01,1.93E+04,1.92E-03
5.26E+01,1.93E+04,1.93E-02,5.81E+01,1.93E+04,4.71E-03,5.91E+01,1.93E+04,1.91E-03
5.27E+01,1.93E+04,1.93E-02,5.81E+01,1.93E+04,4.66E-03,5.91E+01,1.93E+04,1.92E-03
5.27E+01,1.93E+04,1.93E-02,5.81E+01,1.93E+04,4.61E-03,5.91E+01,1.93E+04,1.93E-03
5.27E+01,1.93E+04,1.93E-02,5.81E+01,1.93E+04,4.56E-03,5.91E+01,1.93E+04,1.95E-03
5.27E+01,1.93E+04,1.93E-02,5.81E+01,1.93E+04,4.51E-03,5.92E+01,1.93E+04,1.97E-03
5.27E+01,1.93E+04,1.93E-02,5.81E+01,1.93E+04,4.46E-03,5.92E+01,1.93E+04,1.99E-03
5.27E+01,1.93E+04,1.94E-02,5.82E+01,1.93E+04,4.41E-03,5.92E+01,1.93E+04,2.01E-03
5.27E+01,1.93E+04,1.94E-02,5.82E+01,1.93E+04,4.36E-03,5.92E+01,1.93E+04,2.03E-03
5.28E+01,1.93E+04,1.94E-02,5.82E+01,1.93E+04,4.33E-03,5.92E+01,1.93E+04,2.04E-03
5.28E+01,1.93E+04,1.95E-02,5.82E+01,1.93E+04,4.30E-03,5.92E+01,1.93E+04,2.05E-03
5.28E+01,1.93E+04,1.95E-02,5.82E+01,1.93E+04,4.29E-03,5.92E+01,1.93E+04,2.06E-03
5.28E+01,1.94E+04,1.95E-02,5.82E+01,1.94E+04,4.30E-03,5.93E+01,1.94E+04,2.07E-03
5.28E+01,1.94E+04,1.95E-02,5.83E+01,1.94E+04,4.31E-03,5.93E+01,1.94E+04,2.07E-03
5.28E+01,1.94E+04,1.95E-02,5.83E+01,1.94E+04,4.33E-03,5.93E+01,1.94E+04,2.08E-03
5.28E+01,1.94E+04,1.95E-02,5.83E+01,1.94E+04,4.35E-03,5.93E+01,1.94E+04,2.07E-03
5.29E+01,1.94E+04,1.96E-02,5.83E+01,1.94E+04,4.38E-03,5.93E+01,1.94E+04,2.07E-03
5.29E+01,1.94E+04,1.96E-02,5.83E+01,1.94E+04,4.41E-03,5.93E+01,1.94E+04,2.07E-03
5.29E+01,1.94E+04,1.96E-02,5.83E+01,1.94E+04,4.45E-03,5.94E+01,1.94E+04,2.07E-03
5.29E+01,1.94E+04,1.96E-02,5.83E+01,1.94E+04,4.50E-03,5.94E+01,1.94E+04,2.07E-03
5.29E+01,1.94E+04,1.96E-02,5.84E+01,1.94E+04,4.54E-03,5.94E+01,1.94E+04,2.06E-03
5.29E+01,1.94E+04,1.96E-02,5.84E+01,1.94E+04,4.59E-03,5.94E+01,1.94E+04,2.05E-03
5.29E+01,1.94E+04,1.96E-02,5.84E+01,1.94E+04,4.65E-03,5.94E+01,1.94E+04,2.03E-03
5.29E+01,1.94E+04,1.96E-02,5.84E+01,1.94E+04,4.70E-03,5.94E+01,1.94E+04,2.01E-03
5.30E+01,1.94E+04,1.95E-02,5.84E+01,1.94E+04,4.75E-03,5.94E+01,1.94E+04,1.98E-03
5.30E+01,1.94E+04,1.95E-02,5.84E+01,1.94E+04,4.80E-03,5.95E+01,1.94E+04,1.97E-03
5.30E+01,1.94E+04,1.95E-02,5.84E+01,1.94E+04,4.85E-03,5.95E+01,1.94E+04,1.94E-03
5.30E+01,1.94E+04,1.94E-02,5.85E+01,1.94E+04,4.90E-03,5.95E+01,1.94E+04,1.93E-03
5.30E+01,1.94E+04,1.94E-02,5.85E+01,1.94E+04,4.95E-03,5.95E+01,1.94E+04,1.90E-03
5.30E+01,1.94E+04,1.93E-02,5.85E+01,1.94E+04,5.00E-03,5.95E+01,1.94E+04,1.88E-03
5.30E+01,1.94E+04,1.93E-02,5.85E+01,1.94E+04,5.04E-03,5.95E+01,1.94E+04,1.86E-03
5.31E+01,1.94E+04,1.92E-02,5.85E+01,1.94E+04,5.07E-03,5.95E+01,1.94E+04,1.84E-03
5.31E+01,1.95E+04,1.91E-02,5.85E+01,1.95E+04,5.10E-03,5.96E+01,1.95E+04,1.81E-03
5.31E+01,1.95E+04,1.91E-02,5.86E+01,1.95E+04,5.14E-03,5.96E+01,1.95E+04,1.78E-03
5.31E+01,1.95E+04,1.90E-02,5.86E+01,1.95E+04,5.17E-03,5.96E+01,1.95E+04,1.76E-03
5.31E+01,1.95E+04,1.89E-02,5.86E+01,1.95E+04,5.20E-03,5.96E+01,1.95E+04,1.73E-03
5.31E+01,1.95E+04,1.89E-02,5.86E+01,1.95E+04,5.22E-03,5.96E+01,1.95E+04,1.71E-03
5.31E+01,1.95E+04,1.88E-02,5.86E+01,1.95E+04,5.25E-03,5.96E+01,1.95E+04,1.70E-03
5.32E+01,1.95E+04,1.88E-02,5.86E+01,1.95E+04,5.26E-03,5.97E+01,1.95E+04,1.70E-03
5.32E+01,1.95E+04,1.87E-02,5.86E+01,1.95E+04,5.28E-03,5.97E+01,1.95E+04,1.71E-03
5.32E+01,1.95E+04,1.87E-02,5.87E+01,1.95E+04,5.28E-03,5.97E+01,1.95E+04,1.73E-03
5.32E+01,1.95E+04,1.86E-02,5.87E+01,1.95E+04,5.29E-03,5.97E+01,1.95E+04,1.75E-03
5.32E+01,1.95E+04,1.86E-02,5.87E+01,1.95E+04,5.28E-03,5.97E+01,1.95E+04,1.78E-03
5.32E+01,1.95E+04,1.85E-02,5.87E+01,1.95E+04,5.29E-03,5.97E+01,1.95E+04,1.82E-03
5.32E+01,1.95E+04,1.85E-02,5.87E+01,1.95E+04,5.29E-03,5.97E+01,1.95E+04,1.85E-03
5.32E+01,1.95E+04,1.85E-02,5.87E+01,1.95E+04,5.29E-03,5.98E+01,1.95E+04,1.88E-03
5.33E+01,1.95E+04,1.85E-02,5.87E+01,1.95E+04,5.29E-03,5.98E+01,1.95E+04,1.90E-03
5.33E+01,1.95E+04,1.85E-02,5.88E+01,1.95E+04,5.28E-03,5.98E+01,1.95E+04,1.93E-03
5.33E+01,1.95E+04,1.85E-02,5.88E+01,1.95E+04,5.27E-03,5.98E+01,1.95E+04,1.95E-03
5.33E+01,1.95E+04,1.85E-02,5.88E+01,1.95E+04,5.25E-03,5.98E+01,1.95E+04,1.98E-03
5.33E+01,1.95E+04,1.85E-02,5.88E+01,1.95E+04,5.23E-03,5.98E+01,1.95E+04,2.00E-03
5.33E+01,1.95E+04,1.84E-02,5.88E+01,1.95E+04,5.21E-03,5.99E+01,1.95E+04,2.02E-03
5.33E+01,1.96E+04,1.84E-02,5.88E+01,1.96E+04,5.19E-03,5.99E+01,1.96E+04,2.04E-03
5.34E+01,1.96E+04,1.84E-02,5.89E+01,1.96E+04,5.16E-03,5.99E+01,1.96E+04,2.06E-03
5.34E+01,1.96E+04,1.84E-02,5.89E+01,1.96E+04,5.13E-03,5.99E+01,1.96E+04,2.07E-03
5.34E+01,1.96E+04,1.84E-02,5.89E+01,1.96E+04,5.10E-03,5.99E+01,1.96E+04,2.08E-03
5.34E+01,1.96E+04,1.83E-02,5.89E+01,1.96E+04,5.07E-03,5.99E+01,1.96E+04,2.09E-03
5.34E+01,1.96E+04,1.83E-02,5.89E+01,1.96E+04,5.03E-03,5.99E+01,1.96E+04,2.09E-03
5.34E+01,1.96E+04,1.83E-02,5.89E+01,1.96E+04,4.98E-03,6.00E+01,1.96E+04,2.09E-03
5.34E+01,1.96E+04,1.82E-02,5.89E+01,1.96E+04,4.95E-03,6.00E+01,1.96E+04,2.09E-03
5.35E+01,1.96E+04,1.82E-02,5.90E+01,1.96E+04,4.91E-03,6.00E+01,1.96E+04,2.08E-03
5.35E+01,1.96E+04,1.81E-02,5.90E+01,1.96E+04,4.87E-03,6.00E+01,1.96E+04,2.07E-03
5.35E+01,1.96E+04,1.80E-02,5.90E+01,1.96E+04,4.82E-03,6.00E+01,1.96E+04,2.06E-03
5.35E+01,1.96E+04,1.79E-02,5.90E+01,1.96E+04,4.77E-03,6.00E+01,1.96E+04,2.04E-03
5.35E+01,1.96E+04,1.78E-02,5.90E+01,1.96E+04,4.72E-03,6.01E+01,1.96E+04,2.03E-03
5.35E+01,1.96E+04,1.78E-02,5.90E+01,1.96E+04,4.67E-03,6.01E+01,1.96E+04,2.01E-03
5.35E+01,1.96E+04,1.77E-02,5.91E+01,1.96E+04,4.62E-03,6.01E+01,1.96E+04,1.99E-03
5.35E+01,1.96E+04,1.76E-02,5.91E+01,1.96E+04,4.57E-03,6.01E+01,1.96E+04,1.96E-03
5.36E+01,1.96E+04,1.75E-02,5.91E+01,1.96E+04,4.52E-03,6.01E+01,1.96E+04,1.95E-03
5.36E+01,1.96E+04,1.75E-02,5.91E+01,1.96E+04,4.48E-03,6.01E+01,1.96E+04,1.93E-03
5.36E+01,1.96E+04,1.74E-02,5.91E+01,1.96E+04,4.43E-03,6.01E+01,1.96E+04,1.91E-03
5.36E+01,1.96E+04,1.74E-02,5.91E+01,1.96E+04,4.39E-03,6.02E+01,1.96E+04,1.88E-03
5.36E+01,1.97E+04,1.73E-02,5.91E+01,1.97E+04,4.35E-03,6.02E+01,1.97E+04,1.86E-03
5.36E+01,1.97E+04,1.72E-02,5.92E+01,1.97E+04,4.31E-03,6.02E+01,1.97E+04,1.84E-03
5.36E+01,1.97E+04,1.71E-02,5.92E+01,1.97E+04,4.28E-03,6.02E+01,1.97E+04,1.84E-03
5.37E+01,1.97E+04,1.71E-02,5.92E+01,1.97E+04,4.26E-03,6.02E+01,1.97E+04,1.84E-03
5.37E+01,1.97E+04,1.70E-02,5.92E+01,1.97E+04,4.26E-03,6.02E+01,1.97E+04,1.84E-03
5.37E+01,1.97E+04,1.69E-02,5.92E+01,1.97E+04,4.26E-03,6.03E+01,1.97E+04,1.84E-03
5.37E+01,1.97E+04,1.69E-02,5.92E+01,1.97E+04,4.26E-03,6.03E+01,1.97E+04,1.84E-03
5.37E+01,1.97E+04,1.69E-02,5.92E+01,1.97E+04,4.27E-03,6.03E+01,1.97E+04,1.84E-03
5.37E+01,1.97E+04,1.68E-02,5.93E+01,1.97E+04,4.27E-03,6.03E+01,1.97E+04,1.83E-03
5.37E+01,1.97E+04,1.68E-02,5.93E+01,1.97E+04,4.28E-03,6.03E+01,1.97E+04,1.83E-03
5.38E+01,1.97E+04,1.68E-02,5.93E+01,1.97E+04,4.29E-03,6.03E+01,1.97E+04,1.82E-03
5.38E+01,1.97E+04,1.68E-02,5.93E+01,1.97E+04,4.29E-03,6.03E+01,1.97E+04,1.82E-03
5.38E+01,1.97E+04,1.67E-02,5.93E+01,1.97E+04,4.30E-03,6.04E+01,1.97E+04,1.82E-03
5.38E+01,1.97E+04,1.67E-02,5.93E+01,1.97E+04,4.31E-03,6.04E+01,1.97E+04,1.82E-03
5.38E+01,1.97E+04,1.67E-02,5.94E+01,1.97E+04,4.32E-03,6.04E+01,1.97E+04,1.82E-03
5.38E+01,1.97E+04,1.67E-02,5.94E+01,1.97E+04,4.33E-03,6.04E+01,1.97E+04,1.83E-03
5.38E+01,1.97E+04,1.67E-02,5.94E+01,1.97E+04,4.35E-03,6.04E+01,1.97E+04,1.84E-03
5.38E+01,1.97E+04,1.67E-02,5.94E+01,1.97E+04,4.36E-03,6.04E+01,1.97E+04,1.85E-03
5.39E+01,1.97E+04,1.67E-02,5.94E+01,1.97E+04,4.37E-03,6.05E+01,1.97E+04,1.86E-03
5.39E+01,1.97E+04,1.67E-02,5.94E+01,1.97E+04,4.38E-03,6.05E+01,1.97E+04,1.87E-03
5.39E+01,1.98E+04,1.67E-02,5.94E+01,1.98E+04,4.38E-03,6.05E+01,1.98E+04,1.88E-03
5.39E+01,1.98E+04,1.68E-02,5.95E+01,1.98E+04,4.38E-03,6.05E+01,1.98E+04,1.88E-03
5.39E+01,1.98E+04,1.68E-02,5.95E+01,1.98E+04,4.38E-03,6.05E+01,1.98E+04,1.90E-03
5.39E+01,1.98E+04,1.68E-02,5.95E+01,1.98E+04,4.38E-03,6.05E+01,1.98E+04,1.90E-03
5.39E+01,1.98E+04,1.69E-02,5.95E+01,1.98E+04,4.38E-03,6.05E+01,1.98E+04,1.91E-03
5.40E+01,1.98E+04,1.69E-02,5.95E+01,1.98E+04,4.38E-03,6.06E+01,1.98E+04,1.91E-03
5.40E+01,1.98E+04,1.69E-02,5.95E+01,1.98E+04,4.38E-03,6.06E+01,1.98E+04,1.92E-03
5.40E+01,1.98E+04,1.69E-02,5.95E+01,1.98E+04,4.38E-03,6.06E+01,1.98E+04,1.92E-03
5.40E+01,1.98E+04,1.69E-02,5.96E+01,1.98E+04,4.37E-03,6.06E+01,1.98E+04,1.92E-03
5.40E+01,1.98E+04,1.69E-02,5.96E+01,1.98E+04,4.36E-03,6.06E+01,1.98E+04,1.91E-03
5.40E+01,1.98E+04,1.70E-02,5.96E+01,1.98E+04,4.35E-03,6.06E+01,1.98E+04,1.91E-03
5.40E+01,1.98E+04,1.71E-02,5.96E+01,1.98E+04,4.35E-03,6.07E+01,1.98E+04,1.91E-03
5.41E+01,1.98E+04,1.71E-02,5.96E+01,1.98E+04,4.34E-03,6.07E+01,1.98E+04,1.91E-03
5.41E+01,1.98E+04,1.72E-02,5.96E+01,1.98E+04,4.33E-03,6.07E+01,1.98E+04,1.90E-03
5.41E+01,1.98E+04,1.72E-02,5.97E+01,1.98E+04,4.32E-03,6.07E+01,1.98E+04,1.90E-03
5.41E+01,1.98E+04,1.73E-02,5.97E+01,1.98E+04,4.32E-03,6.07E+01,1.98E+04,1.89E-03
5.41E+01,1.98E+04,1.73E-02,5.97E+01,1.98E+04,4.31E-03,6.07E+01,1.98E+04,1.88E-03
5.41E+01,1.98E+04,1.74E-02,5.97E+01,1.98E+04,4.30E-03,6.07E+01,1.98E+04,1.86E-03
5.41E+01,1.98E+04,1.74E-02,5.97E+01,1.98E+04,4.29E-03,6.08E+01,1.98E+04,1.84E-03
5.41E+01,1.98E+04,1.74E-02,5.97E+01,1.98E+04,4.28E-03,6.08E+01,1.98E+04,1.82E-03
5.42E+01,1.99E+04,1.75E-02,5.97E+01,1.99E+04,4.26E-03,6.08E+01,1.99E+04,1.80E-03
5.42E+01,1.99E+04,1.75E-02,5.98E+01,1.99E+04,4.24E-03,6.08E+01,1.99E+04,1.78E-03
5.42E+01,1.99E+04,1.75E-02,5.98E+01,1.99E+04,4.22E-03,6.08E+01,1.99E+04,1.76E-03
5.42E+01,1.99E+04,1.75E-02,5.98E+01,1.99E+04,4.19E-03,6.08E+01,1.99E+04,1.73E-03
5.42E+01,1.99E+04,1.76E-02,5.98E+01,1.99E+04,4.17E-03,6.09E+01,1.99E+04,1.71E-03
5.42E+01,1.99E+04,1.76E-02,5.98E+01,1.99E+04,4.15E-03,6.09E+01,1.99E+04,1.69E-03
5.42E+01,1.99E+04,1.76E-02,5.98E+01,1.99E+04,4.13E-03,6.09E+01,1.99E+04,1.68E-03
5.43E+01,1.99E+04,1.76E-02,5.98E+01,1.99E+04,4.10E-03,6.09E+01,1.99E+04,1.66E-03
5.43E+01,1.99E+04,1.76E-02,5.99E+01,1.99E+04,4.07E-03,6.09E+01,1.99E+04,1.66E-03
5.43E+01,1.99E+04,1.77E-02,5.99E+01,1.99E+04,4.05E-03,6.09E+01,1.99E+04,1.66E-03
5.43E+01,1.99E+04,1.77E-02,5.99E+01,1.99E+04,4.03E-03,6.09E+01,1.99E+04,1.67E-03
5.43E+01,1.99E+04,1.77E-02,5.99E+01,1.99E+04,4.01E-03,6.10E+01,1.99E+04,1.68E-03
5.43E+01,1.99E+04,1.77E-02,5.99E+01,1.99E+04,4.00E-03,6.10E+01,1.99E+04,1.69E-03
5.43E+01,1.99E+04,1.77E-02,5.99E+01,1.99E+04,3.98E-03,6.10E+01,1.99E+04,1.71E-03
5.44E+01,1.99E+04,1.78E-02,6.00E+01,1.99E+04,3.97E-03,6.10E+01,1.99E+04,1.73E-03
5.44E+01,1.99E+04,1.78E-02,6.00E+01,1.99E+04,3.95E-03,6.10E+01,1.99E+04,1.75E-03
5.44E+01,1.99E+04,1.78E-02,6.00E+01,1.99E+04,3.93E-03,6.10E+01,1.99E+04,1.77E-03
5.44E+01,1.99E+04,1.77E-02,6.00E+01,1.99E+04,3.92E-03,6.10E+01,1.99E+04,1.78E-03
5.44E+01,1.99E+04,1.77E-02,6.00E+01,1.99E+04,3.90E-03,6.11E+01,1.99E+04,1.80E-03
5.44E+01,1.99E+04,1.77E-02,6.00E+01,1.99E+04,3.88E-03,6.11E+01,1.99E+04,1.82E-03
5.44E+01,2.00E+04,1.77E-02,6.00E+01,2.00E+04,3.88E-03,6.11E+01,2.00E+04,1.83E-03
5.44E+01,2.00E+04,1.76E-02,6.01E+01,2.00E+04,3.88E-03,6.11E+01,2.00E+04,1.85E-03
5.45E+01,2.00E+04,1.76E-02,6.01E+01,2.00E+04,3.88E-03,6.11E+01,2.00E+04,1.86E-03
5.45E+01,2.00E+04,1.75E-02,6.01E+01,2.00E+04,3.88E-03,6.11E+01,2.00E+04,1.88E-03
5.45E+01,2.00E+04,1.74E-02,6.01E+01,2.00E+04,3.88E-03,6.12E+01,2.00E+04,1.89E-03
5.45E+01,2.00E+04,1.74E-02,6.01E+01,2.00E+04,3.88E-03,6.12E+01,2.00E+04,1.90E-03
5.45E+01,2.00E+04,1.73E-02,6.01E+01,2.00E+04,3.89E-03,6.12E+01,2.00E+04,1.90E-03
5.45E+01,2.00E+04,1.72E-02,6.01E+01,2.00E+04,3.89E-03,6.12E+01,2.00E+04,1.91E-03
5.45E+01,2.00E+04,1.71E-02,6.02E+01,2.00E+04,3.90E-03,6.12E+01,2.00E+04,1.91E-03
5.46E+01,2.00E+04,1.70E-02,6.02E+01,2.00E+04,3.91E-03,6.12E+01,2.00E+04,1.91E-03
5.46E+01,2.00E+04,1.69E-02,6.02E+01,2.00E+04,3.94E-03,6.12E+01,2.00E+04,1.91E-03
5.46E+01,2.00E+04,1.68E-02,6.02E+01,2.00E+04,3.97E-03,6.13E+01,2.00E+04,1.91E-03
5.46E+01,2.00E+04,1.67E-02,6.02E+01,2.00E+04,4.01E-03,6.13E+01,2.00E+04,1.91E-03
5.46E+01,2.00E+04,1.66E-02,6.02E+01,2.00E+04,4.05E-03,6.13E+01,2.00E+04,1.90E-03
5.46E+01,2.00E+04,1.65E-02,6.03E+01,2.00E+04,4.10E-03,6.13E+01,2.00E+04,1.90E-03
5.46E+01,2.00E+04,1.64E-02,6.03E+01,2.00E+04,4.16E-03,6.13E+01,2.00E+04,1.89E-03
5.47E+01,2.00E+04,1.62E-02,6.03E+01,2.00E+04,4.22E-03,6.13E+01,2.00E+04,1.89E-03
5.47E+01,2.00E+04,1.61E-02,6.03E+01,2.00E+04,4.28E-03,6.14E+01,2.00E+04,1.88E-03
5.47E+01,2.00E+04,1.60E-02,6.03E+01,2.00E+04,4.34E-03,6.14E+01,2.00E+04,1.87E-03
5.47E+01,2.00E+04,1.58E-02,6.03E+01,2.00E+04,4.39E-03,6.14E+01,2.00E+04,1.86E-03
5.47E+01,2.01E+04,1.57E-02,6.03E+01,2.01E+04,4.44E-03,6.14E+01,2.01E+04,1.85E-03
5.47E+01,2.01E+04,1.56E-02,6.04E+01,2.01E+04,4.49E-03,6.14E+01,2.01E+04,1.84E-03
5.47E+01,2.01E+04,1.55E-02,6.04E+01,2.01E+04,4.53E-03,6.14E+01,2.01E+04,1.83E-03
5.47E+01,2.01E+04,1.54E-02,6.04E+01,2.01E+04,4.57E-03,6.14E+01,2.01E+04,1.82E-03
5.48E+01,2.01E+04,1.54E-02,6.04E+01,2.01E+04,4.60E-03,6.15E+01,2.01E+04,1.80E-03
5.48E+01,2.01E+04,1.53E-02,6.04E+01,2.01E+04,4.63E-03,6.15E+01,2.01E+04,1.79E-03
5.48E+01,2.01E+04,1.53E-02,6.04E+01,2.01E+04,4.66E-03,6.15E+01,2.01E+04,1.77E-03
5.48E+01,2.01E+04,1.52E-02,6.05E+01,2.01E+04,4.69E-03,6.15E+01,2.01E+04,1.76E-03
5.48E+01,2.01E+04,1.52E-02,6.05E+01,2.01E+04,4.72E-03,6.15E+01,2.01E+04,1.75E-03
5.48E+01,2.01E+04,1.51E-02,6.05E+01,2.01E+04,4.75E-03,6.15E+01,2.01E+04,1.74E-03
5.48E+01,2.01E+04,1.51E-02,6.05E+01,2.01E+04,4.78E-03,6.16E+01,2.01E+04,1.72E-03
5.49E+01,2.01E+04,1.51E-02,6.05E+01,2.01E+04,4.80E-03,6.16E+01,2.01E+04,1.71E-03
5.49E+01,2.01E+04,1.52E-02,6.05E+01,2.01E+04,4.82E-03,6.16E+01,2.01E+04,1.70E-03
5.49E+01,2.01E+04,1.53E-02,6.05E+01,2.01E+04,4.83E-03,6.16E+01,2.01E+04,1.70E-03
5.49E+01,2.01E+04,1.54E-02,6.06E+01,2.01E+04,4.84E-03,6.16E+01,2.01E+04,1.69E-03
5.49E+01,2.01E+04,1.55E-02,6.06E+01,2.01E+04,4.84E-03,6.16E+01,2.01E+04,1.69E-03
5.49E+01,2.01E+04,1.56E-02,6.06E+01,2.01E+04,4.84E-03,6.16E+01,2.01E+04,1.68E-03
5.49E+01,2.01E+04,1.58E-02,6.06E+01,2.01E+04,4.83E-03,6.17E+01,2.01E+04,1.68E-03
5.50E+01,2.01E+04,1.59E-02,6.06E+01,2.01E+04,4.81E-03,6.17E+01,2.01E+04,1.69E-03
5.50E+01,2.01E+04,1.60E-02,6.06E+01,2.01E+04,4.80E-03,6.17E+01,2.01E+04,1.69E-03
5.50E+01,2.02E+04,1.61E-02,6.06E+01,2.02E+04,4.78E-03,6.17E+01,2.02E+04,1.70E-03
5.50E+01,2.02E+04,1.62E-02,6.07E+01,2.02E+04,4.76E-03,6.17E+01,2.02E+04,1.70E-03
5.50E+01,2.02E+04,1.63E-02,6.07E+01,2.02E+04,4.73E-03,6.17E+01,2.02E+04,1.71E-03
5.50E+01,2.02E+04,1.65E-02,6.07E+01,2.02E+04,4.70E-03,6.18E+01,2.02E+04,1.73E-03
5.50E+01,2.02E+04,1.66E-02,6.07E+01,2.02E+04,4.66E-03,6.18E+01,2.02E+04,1.76E-03
5.50E+01,2.02E+04,1.66E-02,6.07E+01,2.02E+04,4.62E-03,6.18E+01,2.02E+04,1.79E-03
5.51E+01,2.02E+04,1.67E-02,6.07E+01,2.02E+04,4.57E-03,6.18E+01,2.02E+04,1.82E-03
5.51E+01,2.02E+04,1.68E-02,6.08E+01,2.02E+04,4.53E-03,6.18E+01,2.02E+04,1.85E-03
5.51E+01,2.02E+04,1.69E-02,6.08E+01,2.02E+04,4.48E-03,6.18E+01,2.02E+04,1.88E-03
5.51E+01,2.02E+04,1.69E-02,6.08E+01,2.02E+04,4.42E-03,6.18E+01,2.02E+04,1.90E-03
5.51E+01,2.02E+04,1.69E-02,6.08E+01,2.02E+04,4.36E-03,6.19E+01,2.02E+04,1.92E-03
5.51E+01,2.02E+04,1.70E-02,6.08E+01,2.02E+04,4.30E-03,6.19E+01,2.02E+04,1.94E-03
5.51E+01,2.02E+04,1.70E-02,6.08E+01,2.02E+04,4.24E-03,6.19E+01,2.02E+04,1.96E-03
5.52E+01,2.02E+04,1.70E-02,6.08E+01,2.02E+04,4.17E-03,6.19E+01,2.02E+04,1.97E-03
5.52E+01,2.02E+04,1.71E-02,6.09E+01,2.02E+04,4.11E-03,6.19E+01,2.02E+04,1.98E-03
5.52E+01,2.02E+04,1.71E-02,6.09E+01,2.02E+04,4.04E-03,6.19E+01,2.02E+04,1.99E-03
5.52E+01,2.02E+04,1.72E-02,6.09E+01,2.02E+04,3.97E-03,6.20E+01,2.02E+04,1.99E-03
5.52E+01,2.02E+04,1.72E-02,6.09E+01,2.02E+04,3.90E-03,6.20E+01,2.02E+04,1.98E-03
5.52E+01,2.02E+04,1.72E-02,6.09E+01,2.02E+04,3.82E-03,6.20E+01,2.02E+04,1.97E-03
5.52E+01,2.02E+04,1.73E-02,6.09E+01,2.02E+04,3.75E-03,6.20E+01,2.02E+04,1.96E-03
5.53E+01,2.03E+04,1.73E-02,6.09E+01,2.03E+04,3.67E-03,6.20E+01,2.03E+04,1.94E-03
5.53E+01,2.03E+04,1.73E-02,6.10E+01,2.03E+04,3.60E-03,6.20E+01,2.03E+04,1.92E-03
5.53E+01,2.03E+04,1.73E-02,6.10E+01,2.03E+04,3.54E-03,6.20E+01,2.03E+04,1.89E-03
5.53E+01,2.03E+04,1.72E-02,6.10E+01,2.03E+04,3.48E-03,6.21E+01,2.03E+04,1.87E-03
5.53E+01,2.03E+04,1.72E-02,6.10E+01,2.03E+04,3.42E-03,6.21E+01,2.03E+04,1.84E-03
5.53E+01,2.03E+04,1.73E-02,6.10E+01,2.03E+04,3.38E-03,6.21E+01,2.03E+04,1.81E-03
5.53E+01,2.03E+04,1.73E-02,6.10E+01,2.03E+04,3.35E-03,6.21E+01,2.03E+04,1.78E-03
5.53E+01,2.03E+04,1.73E-02,6.11E+01,2.03E+04,3.34E-03,6.21E+01,2.03E+04,1.75E-03
5.54E+01,2.03E+04,1.73E-02,6.11E+01,2.03E+04,3.34E-03,6.21E+01,2.03E+04,1.71E-03
5.54E+01,2.03E+04,1.73E-02,6.11E+01,2.03E+04,3.37E-03,6.22E+01,2.03E+04,1.67E-03
5.54E+01,2.03E+04,1.73E-02,6.11E+01,2.03E+04,3.42E-03,6.22E+01,2.03E+04,1.63E-03
5.54E+01,2.03E+04,1.73E-02,6.11E+01,2.03E+04,3.47E-03,6.22E+01,2.03E+04,1.60E-03
5.54E+01,2.03E+04,1.73E-02,6.11E+01,2.03E+04,3.51E-03,6.22E+01,2.03E+04,1.56E-03
5.54E+01,2.03E+04,1.73E-02,6.11E+01,2.03E+04,3.56E-03,6.22E+01,2.03E+04,1.52E-03
5.54E+01,2.03E+04,1.73E-02,6.12E+01,2.03E+04,3.61E-03,6.22E+01,2.03E+04,1.49E-03
5.55E+01,2.03E+04,1.72E-02,6.12E+01,2.03E+04,3.65E-03,6.22E+01,2.03E+04,1.46E-03
5.55E+01,2.03E+04,1.72E-02,6.12E+01,2.03E+04,3.70E-03,6.23E+01,2.03E+04,1.43E-03
5.55E+01,2.03E+04,1.71E-02,6.12E+01,2.03E+04,3.75E-03,6.23E+01,2.03E+04,1.41E-03
5.55E+01,2.03E+04,1.71E-02,6.12E+01,2.03E+04,3.79E-03,6.23E+01,2.03E+04,1.40E-03
5.55E+01,2.03E+04,1.70E-02,6.12E+01,2.03E+04,3.83E-03,6.23E+01,2.03E+04,1.39E-03
5.55E+01,2.04E+04,1.69E-02,6.12E+01,2.04E+04,3.87E-03,6.23E+01,2.04E+04,1.39E-03
5.55E+01,2.04E+04,1.68E-02,6.13E+01,2.04E+04,3.91E-03,6.23E+01,2.04E+04,1.39E-03
5.56E+01,2.04E+04,1.67E-02,6.13E+01,2.04E+04,3.94E-03,6.24E+01,2.04E+04,1.40E-03
5.56E+01,2.04E+04,1.67E-02,6.13E+01,2.04E+04,3.97E-03,6.24E+01,2.04E+04,1.41E-03
5.56E+01,2.04E+04,1.66E-02,6.13E+01,2.04E+04,3.99E-03,6.24E+01,2.04E+04,1.42E-03
5.56E+01,2.04E+04,1.65E-02,6.13E+01,2.04E+04,4.01E-03,6.24E+01,2.04E+04,1.43E-03
5.56E+01,2.04E+04,1.65E-02,6.13E+01,2.04E+04,4.03E-03,6.24E+01,2.04E+04,1.44E-03
5.56E+01,2.04E+04,1.64E-02,6.14E+01,2.04E+04,4.05E-03,6.24E+01,2.04E+04,1.44E-03
5.56E+01,2.04E+04,1.64E-02,6.14E+01,2.04E+04,4.06E-03,6.24E+01,2.04E+04,1.45E-03
5.56E+01,2.04E+04,1.64E-02,6.14E+01,2.04E+04,4.07E-03,6.25E+01,2.04E+04,1.45E-03
5.57E+01,2.04E+04,1.63E-02,6.14E+01,2.04E+04,4.08E-03,6.25E+01,2.04E+04,1.47E-03
5.57E+01,2.04E+04,1.63E-02,6.14E+01,2.04E+04,4.09E-03,6.25E+01,2.04E+04,1.49E-03
5.57E+01,2.04E+04,1.63E-02,6.14E+01,2.04E+04,4.10E-03,6.25E+01,2.04E+04,1.51E-03
5.57E+01,2.04E+04,1.62E-02,6.14E+01,2.04E+04,4.10E-03,6.25E+01,2.04E+04,1.53E-03
5.57E+01,2.04E+04,1.62E-02,6.15E+01,2.04E+04,4.10E-03,6.25E+01,2.04E+04,1.54E-03
5.57E+01,2.04E+04,1.61E-02,6.15E+01,2.04E+04,4.10E-03,6.26E+01,2.04E+04,1.55E-03
5.57E+01,2.04E+04,1.61E-02,6.15E+01,2.04E+04,4.09E-03,6.26E+01,2.04E+04,1.56E-03
5.58E+01,2.04E+04,1.61E-02,6.15E+01,2.04E+04,4.08E-03,6.26E+01,2.04E+04,1.57E-03
5.58E+01,2.04E+04,1.61E-02,6.15E+01,2.04E+04,4.06E-03,6.26E+01,2.04E+04,1.58E-03
5.58E+01,2.04E+04,1.61E-02,6.15E+01,2.04E+04,4.04E-03,6.26E+01,2.04E+04,1.58E-03
5.58E+01,2.05E+04,1.61E-02,6.15E+01,2.05E+04,4.02E-03,6.26E+01,2.05E+04,1.58E-03
5.58E+01,2.05E+04,1.61E-02,6.16E+01,2.05E+04,4.00E-03,6.26E+01,2.05E+04,1.58E-03
5.58E+01,2.05E+04,1.61E-02,6.16E+01,2.05E+04,3.98E-03,6.27E+01,2.05E+04,1.58E-03
5.58E+01,2.05E+04,1.61E-02,6.16E+01,2.05E+04,3.95E-03,6.27E+01,2.05E+04,1.58E-03
5.59E+01,2.05E+04,1.61E-02,6.16E+01,2.05E+04,3.93E-03,6.27E+01,2.05E+04,1.57E-03
5.59E+01,2.05E+04,1.61E-02,6.16E+01,2.05E+04,3.90E-03,6.27E+01,2.05E+04,1.56E-03
5.59E+01,2.05E+04,1.62E-02,6.16E+01,2.05E+04,3.87E-03,6.27E+01,2.05E+04,1.55E-03
5.59E+01,2.05E+04,1.62E-02,6.17E+01,2.05E+04,3.84E-03,6.27E+01,2.05E+04,1.53E-03
5.59E+01,2.05E+04,1.63E-02,6.17E+01,2.05E+04,3.80E-03,6.27E+01,2.05E+04,1.52E-03
5.59E+01,2.05E+04,1.63E-02,6.17E+01,2.05E+04,3.77E-03,6.28E+01,2.05E+04,1.50E-03
5.59E+01,2.05E+04,1.63E-02,6.17E+01,2.05E+04,3.73E-03,6.28E+01,2.05E+04,1.49E-03
5.59E+01,2.05E+04,1.63E-02,6.17E+01,2.05E+04,3.70E-03,6.28E+01,2.05E+04,1.47E-03
5.60E+01,2.05E+04,1.64E-02,6.17E+01,2.05E+04,3.66E-03,6.28E+01,2.05E+04,1.46E-03
5.60E+01,2.05E+04,1.64E-02,6.17E+01,2.05E+04,3.62E-03,6.28E+01,2.05E+04,1.45E-03
5.60E+01,2.05E+04,1.64E-02,6.18E+01,2.05E+04,3.58E-03,6.28E+01,2.05E+04,1.44E-03
5.60E+01,2.05E+04,1.64E-02,6.18E+01,2.05E+04,3.54E-03,6.29E+01,2.05E+04,1.44E-03
5.60E+01,2.05E+04,1.65E-02,6.18E+01,2.05E+04,3.51E-03,6.29E+01,2.05E+04,1.45E-03
5.60E+01,2.05E+04,1.65E-02,6.18E+01,2.05E+04,3.47E-03,6.29E+01,2.05E+04,1.46E-03
5.60E+01,2.05E+04,1.65E-02,6.18E+01,2.05E+04,3.44E-03,6.29E+01,2.05E+04,1.46E-03
5.61E+01,2.05E+04,1.65E-02,6.18E+01,2.05E+04,3.41E-03,6.29E+01,2.05E+04,1.47E-03
5.61E+01,2.06E+04,1.65E-02,6.18E+01,2.06E+04,3.39E-03,6.29E+01,2.06E+04,1.48E-03
5.61E+01,2.06E+04,1.65E-02,6.19E+01,2.06E+04,3.38E-03,6.29E+01,2.06E+04,1.48E-03
5.61E+01,2.06E+04,1.64E-02,6.19E+01,2.06E+04,3.38E-03,6.30E+01,2.06E+04,1.49E-03
5.61E+01,2.06E+04,1.64E-02,6.19E+01,2.06E+04,3.40E-03,6.30E+01,2.06E+04,1.49E-03
5.61E+01,2.06E+04,1.64E-02,6.19E+01,2.06E+04,3.43E-03,6.30E+01,2.06E+04,1.49E-03
5.61E+01,2.06E+04,1.64E-02,6.19E+01,2.06E+04,3.46E-03,6.30E+01,2.06E+04,1.50E-03
5.62E+01,2.06E+04,1.64E-02,6.19E+01,2.06E+04,3.49E-03,6.30E+01,2.06E+04,1.51E-03
5.62E+01,2.06E+04,1.64E-02,6.20E+01,2.06E+04,3.52E-03,6.30E+01,2.06E+04,1.52E-03
5.62E+01,2.06E+04,1.63E-02,6.20E+01,2.06E+04,3.55E-03,6.31E+01,2.06E+04,1.54E-03
5.62E+01,2.06E+04,1.63E-02,6.20E+01,2.06E+04,3.58E-03,6.31E+01,2.06E+04,1.55E-03
5.62E+01,2.06E+04,1.63E-02,6.20E+01,2.06E+04,3.62E-03,6.31E+01,2.06E+04,1.57E-03
5.62E+01,2.06E+04,1.63E-02,6.20E+01,2.06E+04,3.66E-03,6.31E+01,2.06E+04,1.58E-03
5.62E+01,2.06E+04,1.63E-02,6.20E+01,2.06E+04,3.70E-03,6.31E+01,2.06E+04,1.59E-03
5.62E+01,2.06E+04,1.63E-02,6.20E+01,2.06E+04,3.74E-03,6.31E+01,2.06E+04,1.60E-03
5.63E+01,2.06E+04,1.62E-02,6.21E+01,2.06E+04,3.79E-03,6.31E+01,2.06E+04,1.60E-03
5.63E+01,2.06E+04,1.62E-02,6.21E+01,2.06E+04,3.83E-03,6.32E+01,2.06E+04,1.61E-03
5.63E+01,2.06E+04,1.62E-02,6.21E+01,2.06E+04,3.87E-03,6.32E+01,2.06E+04,1.62E-03
5.63E+01,2.06E+04,1.62E-02,6.21E+01,2.06E+04,3.91E-03,6.32E+01,2.06E+04,1.63E-03
5.63E+01,2.06E+04,1.62E-02,6.21E+01,2.06E+04,3.95E-03,6.32E+01,2.06E+04,1.63E-03
5.63E+01,2.06E+04,1.62E-02,6.21E+01,2.06E+04,3.99E-03,6.32E+01,2.06E+04,1.63E-03
5.63E+01,2.07E+04,1.62E-02,6.22E+01,2.07E+04,4.02E-03,6.32E+01,2.07E+04,1.63E-03
5.64E+01,2.07E+04,1.62E-02,6.22E+01,2.07E+04,4.04E-03,6.33E+01,2.07E+04,1.63E-03
5.64E+01,2.07E+04,1.62E-02,6.22E+01,2.07E+04,4.07E-03,6.33E+01,2.07E+04,1.62E-03
5.64E+01,2.07E+04,1.62E-02,6.22E+01,2.07E+04,4.10E-03,6.33E+01,2.07E+04,1.61E-03
5.64E+01,2.07E+04,1.61E-02,6.22E+01,2.07E+04,4.12E-03,6.33E+01,2.07E+04,1.60E-03
5.64E+01,2.07E+04,1.61E-02,6.22E+01,2.07E+04,4.14E-03,6.33E+01,2.07E+04,1.58E-03
5.64E+01,2.07E+04,1.60E-02,6.22E+01,2.07E+04,4.16E-03,6.33E+01,2.07E+04,1.57E-03
5.64E+01,2.07E+04,1.60E-02,6.23E+01,2.07E+04,4.17E-03,6.33E+01,2.07E+04,1.55E-03
5.65E+01,2.07E+04,1.59E-02,6.23E+01,2.07E+04,4.19E-03,6.34E+01,2.07E+04,1.54E-03
5.65E+01,2.07E+04,1.58E-02,6.23E+01,2.07E+04,4.20E-03,6.34E+01,2.07E+04,1.52E-03
5.65E+01,2.07E+04,1.57E-02,6.23E+01,2.07E+04,4.21E-03,6.34E+01,2.07E+04,1.50E-03
5.65E+01,2.07E+04,1.57E-02,6.23E+01,2.07E+04,4.22E-03,6.34E+01,2.07E+04,1.48E-03
5.65E+01,2.07E+04,1.56E-02,6.23E+01,2.07E+04,4.22E-03,6.34E+01,2.07E+04,1.46E-03
5.65E+01,2.07E+04,1.55E-02,6.23E+01,2.07E+04,4.22E-03,6.34E+01,2.07E+04,1.44E-03
5.65E+01,2.07E+04,1.55E-02,6.24E+01,2.07E+04,4.22E-03,6.35E+01,2.07E+04,1.42E-03
5.65E+01,2.07E+04,1.54E-02,6.24E+01,2.07E+04,4.21E-03,6.35E+01,2.07E+04,1.39E-03
5.66E+01,2.07E+04,1.54E-02,6.24E+01,2.07E+04,4.21E-03,6.35E+01,2.07E+04,1.37E-03
5.66E+01,2.07E+04,1.53E-02,6.24E+01,2.07E+04,4.21E-03,6.35E+01,2.07E+04,1.35E-03
5.66E+01,2.07E+04,1.53E-02,6.24E+01,2.07E+04,4.20E-03,6.35E+01,2.07E+04,1.33E-03
5.66E+01,2.07E+04,1.53E-02,6.24E+01,2.07E+04,4.19E-03,6.35E+01,2.07E+04,1.31E-03
5.66E+01,2.08E+04,1.52E-02,6.25E+01,2.08E+04,4.18E-03,6.35E+01,2.08E+04,1.29E-03
5.66E+01,2.08E+04,1.52E-02,6.25E+01,2.08E+04,4.16E-03,6.36E+01,2.08E+04,1.28E-03
5.66E+01,2.08E+04,1.52E-02,6.25E+01,2.08E+04,4.15E-03,6.36E+01,2.08E+04,1.27E-03
5.67E+01,2.08E+04,1.52E-02,6.25E+01,2.08E+04,4.13E-03,6.36E+01,2.08E+04,1.26E-03
5.67E+01,2.08E+04,1.52E-02,6.25E+01,2.08E+04,4.10E-03,6.36E+01,2.08E+04,1.26E-03
5.67E+01,2.08E+04,1.52E-02,6.25E+01,2.08E+04,4.08E-03,6.36E+01,2.08E+04,1.25E-03
5.67E+01,2.08E+04,1.52E-02,6.25E+01,2.08E+04,4.05E-03,6.36E+01,2.08E+04,1.25E-03
5.67E+01,2.08E+04,1.51E-02,6.26E+01,2.08E+04,4.02E-03,6.37E+01,2.08E+04,1.25E-03
5.67E+01,2.08E+04,1.51E-02,6.26E+01,2.08E+04,3.99E-03,6.37E+01,2.08E+04,1.25E-03
5.67E+01,2.08E+04,1.51E-02,6.26E+01,2.08E+04,3.95E-03,6.37E+01,2.08E+04,1.25E-03
5.68E+01,2.08E+04,1.51E-02,6.26E+01,2.08E+04,3.92E-03,6.37E+01,2.08E+04,1.25E-03
5.68E+01,2.08E+04,1.51E-02,6.26E+01,2.08E+04,3.88E-03,6.37E+01,2.08E+04,1.26E-03
5.68E+01,2.08E+04,1.51E-02,6.26E+01,2.08E+04,3.84E-03,6.37E+01,2.08E+04,1.27E-03
5.68E+01,2.08E+04,1.51E-02,6.26E+01,2.08E+04,3.80E-03,6.37E+01,2.08E+04,1.28E-03
5.68E+01,2.08E+04,1.51E-02,6.27E+01,2.08E+04,3.75E-03,6.38E+01,2.08E+04,1.29E-03
5.68E+01,2.08E+04,1.51E-02,6.27E+01,2.08E+04,3.71E-03,6.38E+01,2.08E+04,1.29E-03
5.68E+01,2.08E+04,1.51E-02,6.27E+01,2.08E+04,3.67E-03,6.38E+01,2.08E+04,1.31E-03
5.68E+01,2.08E+04,1.51E-02,6.27E+01,2.08E+04,3.62E-03,6.38E+01,2.08E+04,1.32E-03
5.69E+01,2.08E+04,1.51E-02,6.27E+01,2.08E+04,3.58E-03,6.38E+01,2.08E+04,1.33E-03
5.69E+01,2.08E+04,1.51E-02,6.27E+01,2.08E+04,3.53E-03,6.38E+01,2.08E+04,1.35E-03
5.69E+01,2.09E+04,1.51E-02,6.28E+01,2.09E+04,3.49E-03,6.39E+01,2.09E+04,1.35E-03
5.69E+01,2.09E+04,1.51E-02,6.28E+01,2.09E+04,3.46E-03,6.39E+01,2.09E+04,1.36E-03
5.69E+01,2.09E+04,1.51E-02,6.28E+01,2.09E+04,3.43E-03,6.39E+01,2.09E+04,1.37E-03
5.69E+01,2.09E+04,1.51E-02,6.28E+01,2.09E+04,3.41E-03,6.39E+01,2.09E+04,1.38E-03
5.69E+01,2.09E+04,1.51E-02,6.28E+01,2.09E+04,3.39E-03,6.39E+01,2.09E+04,1.38E-03
5.70E+01,2.09E+04,1.51E-02,6.28E+01,2.09E+04,3.38E-03,6.39E+01,2.09E+04,1.38E-03
5.70E+01,2.09E+04,1.51E-02,6.28E+01,2.09E+04,3.38E-03,6.39E+01,2.09E+04,1.38E-03
5.70E+01,2.09E+04,1.51E-02,6.29E+01,2.09E+04,3.37E-03,6.40E+01,2.09E+04,1.38E-03
5.70E+01,2.09E+04,1.51E-02,6.29E+01,2.09E+04,3.37E-03,6.40E+01,2.09E+04,1.38E-03
5.70E+01,2.09E+04,1.51E-02,6.29E+01,2.09E+04,3.38E-03,6.40E+01,2.09E+04,1.37E-03
5.70E+01,2.09E+04,1.51E-02,6.29E+01,2.09E+04,3.39E-03,6.40E+01,2.09E+04,1.38E-03
5.70E+01,2.09E+04,1.51E-02,6.29E+01,2.09E+04,3.41E-03,6.40E+01,2.09E+04,1.38E-03
5.71E+01,2.09E+04,1.50E-02,6.29E+01,2.09E+04,3.43E-03,6.40E+01,2.09E+04,1.39E-03
5.71E+01,2.09E+04,1.50E-02,6.29E+01,2.09E+04,3.45E-03,6.41E+01,2.09E+04,1.40E-03
5.71E+01,2.09E+04,1.50E-02,6.30E+01,2.09E+04,3.47E-03,6.41E+01,2.09E+04,1.40E-03
5.71E+01,2.09E+04,1.50E-02,6.30E+01,2.09E+04,3.49E-03,6.41E+01,2.09E+04,1.41E-03
5.71E+01,2.09E+04,1.49E-02,6.30E+01,2.09E+04,3.51E-03,6.41E+01,2.09E+04,1.41E-03
5.71E+01,2.09E+04,1.49E-02,6.30E+01,2.09E+04,3.54E-03,6.41E+01,2.09E+04,1.41E-03
5.71E+01,2.09E+04,1.49E-02,6.30E+01,2.09E+04,3.56E-03,6.41E+01,2.09E+04,1.41E-03
5.71E+01,2.09E+04,1.48E-02,6.30E+01,2.09E+04,3.58E-03,6.41E+01,2.09E+04,1.41E-03
5.72E+01,2.10E+04,1.48E-02,6.31E+01,2.10E+04,3.61E-03,6.42E+01,2.10E+04,1.41E-03
5.72E+01,2.10E+04,1.48E-02,6.31E+01,2.10E+04,3.63E-03,6.42E+01,2.10E+04,1.41E-03
5.72E+01,2.10E+04,1.48E-02,6.31E+01,2.10E+04,3.66E-03,6.42E+01,2.10E+04,1.41E-03
5.72E+01,2.10E+04,1.48E-02,6.31E+01,2.10E+04,3.68E-03,6.42E+01,2.10E+04,1.40E-03
5.72E+01,2.10E+04,1.48E-02,6.31E+01,2.10E+04,3.70E-03,6.42E+01,2.10E+04,1.40E-03
5.72E+01,2.10E+04,1.48E-02,6.31E+01,2.10E+04,3.72E-03,6.42E+01,2.10E+04,1.39E-03
5.72E+01,2.10E+04,1.48E-02,6.31E+01,2.10E+04,3.74E-03,6.42E+01,2.10E+04,1.39E-03
5.73E+01,2.10E+04,1.48E-02,6.32E+01,2.10E+04,3.75E-03,6.43E+01,2.10E+04,1.39E-03
5.73E+01,2.10E+04,1.47E-02,6.32E+01,2.10E+04,3.77E-03,6.43E+01,2.10E+04,1.39E-03
5.73E+01,2.10E+04,1.47E-02,6.32E+01,2.10E+04,3.78E-03,6.43E+01,2.10E+04,1.39E-03

==> result-2.csv <==
cvtime, cviter, cvobj, lstime, lsiter, lsobj, pdtime, pditer, pdobj
0.00E+00,0.00E+00,6.99E-02,0.00E+00,0.00E+00,7.28E-02,0.00E+00,0.00E+00,7.28E-02
2.28E-02,3.00E+00,7.87E-02,2.35E-02,3.00E+00,9.04E-02,2.54E-02,3.00E+00,9.04E-02
4.56E-02,6.00E+00,8.75E-02,4.71E-02,6.00E+00,1.08E-01,5.07E-02,6.00E+00,1.08E-01
6.84E-02,9.00E+00,9.61E-02,7.06E-02,9.00E+00,1.25E-01,7.61E-02,9.00E+00,1.24E-01
9.13E-02,1.20E+01,1.05E-01,9.41E-02,1.20E+01,1.41E-01,1.01E-01,1.20E+01,1.40E-01
1.14E-01,1.50E+01,1.13E-01,1.18E-01,1.50E+01,1.57E-01,1.27E-01,1.50E+01,1.54E-01
1.37E-01,1.80E+01,1.21E-01,1.41E-01,1.80E+01,1.73E-01,1.52E-01,1.80E+01,1.68E-01
1.60E-01,2.10E+01,1.29E-01,1.65E-01,2.10E+01,1.87E-01,1.78E-01,2.10E+01,1.80E-01
1.83E-01,2.40E+01,1.37E-01,1.88E-01,2.40E+01,2.01E-01,2.03E-01,2.40E+01,1.90E-01
2.05E-01,2.70E+01,1.45E-01,2.12E-01,2.70E+01,2.13E-01,2.28E-01,2.70E+01,1.99E-01
2.28E-01,3.00E+01,1.52E-01,2.35E-01,3.00E+01,2.25E-01,2.54E-01,3.00E+01,2.06E-01
2.51E-01,3.30E+01,1.59E-01,2.59E-01,3.30E+01,2.36E-01,2.79E-01,3.30E+01,2.11E-01
2.74E-01,3.60E+01,1.66E-01,2.82E-01,3.60E+01,2.45E-01,3.04E-01,3.60E+01,2.14E-01
2.97E-01,3.90E+01,1.72E-01,3.06E-01,3.90E+01,2.53E-01,3.30E-01,3.90E+01,2.16E-01
3.19E-01,4.20E+01,1.78E-01,3.29E-01,4.20E+01,2.60E-01,3.55E-01,4.20E+01,2.16E-01
3.42E-01,4.50E+01,1.83E-01,3.53E-01,4.50E+01,2.66E-01,3.81E-01,4.50E+01,2.15E-01
3.65E-01,4.80E+01,1.89E-01,3.76E-01,4.80E+01,2.70E-01,4.06E-01,4.80E+01,2.12E-01
3.88E-01,5.10E+01,1.93E-01,4.00E-01,5.10E+01,2.73E-01,4.31E-01,5.10E+01,2.07E-01
4.11E-01,5.40E+01,1.98E-01,4.23E-01,5.40E+01,2.75E-01,4.57E-01,5.40E+01,2.02E-01
4.33E-01,5.70E+01,2.01E-01,4.47E-01,5.70E+01,2.75E-01,4.82E-01,5.70E+01,1.97E-01
4.56E-01,6.00E+01,2.05E-01,4.71E-01,6.00E+01,2.75E-01,5.07E-01,6.00E+01,1.91E-01
4.79E-01,6.30E+01,2.08E-01,4.94E-01,6.30E+01,2.73E-01,5.33E-01,6.30E+01,1.85E-01
5.02E-01,6.60E+01,2.10E-01,5.18E-01,6.60E+01,2.71E-01,5.58E-01,6.60E+01,1.80E-01
5.25E-01,6.90E+01,2.12E-01,5.41E-01,6.90E+01,2.67E-01,5.84E-01,6.90E+01,1.75E-01
5.48E-01,7.20E+01,2.14E-01,5.65E-01,7.20E+01,2.63E-01,6.09E-01,7.20E+01,1.72E-01
5.70E-01,7.50E+01,2.15E-01,5.88E-01,7.50E+01,2.58E-01,6.34E-01,7.50E+01,1.70E-01
5.93E-01,7.80E+01,2.16E-01,6.12E-01,7.80E+01,2.52E-01,6.60E-01,7.80E+01,1.71E-01
6.16E-01,8.10E+01,2.16E-01,6.35E-01,8.10E+01,2.47E-01,6.85E-01,8.10E+01,1.73E-01
6.39E-01,8.40E+01,2.16E-01,6.59E-01,8.40E+01,2.41E-01,7.10E-01,8.40E+01,1.76E-01
6.62E-01,8.70E+01,2.16E-01,6.82E-01,8.70E+01,2.35E-01,7.36E-01,8.70E+01,1.80E-01
6.84E-01,9.00E+01,2.15E-01,7.06E-01,9.00E+01,2.29E-01,7.61E-01,9.00E+01,1.85E-01
7.07E-01,9.30E+01,2.14E-01,7.29E-01,9.30E+01,2.24E-01,7.87E-01,9.30E+01,1.90E-01
7.30E-01,9.60E+01,2.12E-01,7.53E-01,9.60E+01,2.20E-01,8.12E-01,9.60E+01,1.95E-01
7.53E-01,9.90E+01,2.10E-01,7.76E-01,9.90E+01,2.16E-01,8.37E-01,9.90E+01,1.99E-01
7.76E-01,1.02E+02,2.08E-01,8.00E-01,1.02E+02,2.14E-01,8.63E-01,1.02E+02,2.02E-01
7.99E-01,1.05E+02,2.06E-01,8.23E-01,1.05E+02,2.13E-01,8.88E-01,1.05E+02,2.04E-01
8.21E-01,1.08E+02,2.03E-01,8.47E-01,1.08E+02,2.13E-01,9.13E-01,1.08E+02,2.06E-01
8.44E-01,1.11E+02,2.01E-01,8.71E-01,1.11E+02,2.15E-01,9.39E-01,1.11E+02,2.07E-01
8.67E-01,1.14E+02,1.98E-01,8.94E-01,1.14E+02,2.17E-01,9.64E-01,1.14E+02,2.06E-01
8.90E-01,1.17E+02,1.95E-01,9.18E-01,1.17E+02,2.20E-01,9.89E-01,1.17E+02,2.05E-01
9.13E-01,1.20E+02,1.92E-01,9.41E-01,1.20E+02,2.24E-01,1.01E+00,1.20E+02,2.02E-01
9.35E-01,1.23E+02,1.89E-01,9.65E-01,1.23E+02,2.29E-01,1.04E+00,1.23E+02,2.00E-01
9.58E-01,1.26E+02,1.86E-01,9.88E-01,1.26E+02,2.33E-01,1.07E+00,1.26E+02,1.98E-01
9.81E-01,1.29E+02,1.83E-01,1.01E+00,1.29E+02,2.38E-01,1.09E+00,1.29E+02,1.95E-01
1.00E+00,1.32E+02,1.81E-01,1.04E+00,1.32E+02,2.42E-01,1.12E+00,1.32E+02,1.92E-01
1.03E+00,1.35E+02,1.78E-01,1.06E+00,1.35E+02,2.46E-01,1.14E+00,1.35E+02,1.90E-01
1.05E+00,1.38E+02,1.76E-01,1.08E+00,1.38E+02,2.49E-01,1.17E+00,1.38E+02,1.88E-01
1.07E+00,1.41E+02,1.74E-01,1.11E+00,1.41E+02,2.53E-01,1.19E+00,1.41E+02,1.86E-01
1.10E+00,1.44E+02,1.73E-01,1.13E+00,1.44E+02,2.55E-01,1.22E+00,1.44E+02,1.85E-01
1.12E+00,1.47E+02,1.71E-01,1.15E+00,1.47E+02,2.57E-01,1.24E+00,1.47E+02,1.85E-01
1.14E+00,1.50E+02,1.71E-01,1.18E+00,1.50E+02,2.59E-01,1.27E+00,1.50E+02,1.85E-01
1.16E+00,1.53E+02,1.71E-01,1.20E+00,1.53E+02,2.60E-01,1.29E+00,1.53E+02,1.85E-01
1.19E+00,1.56E+02,1.71E-01,1.22E+00,1.56E+02,2.60E-01,1.32E+00,1.56E+02,1.85E-01
1.21E+00,1.59E+02,1.72E-01,1.25E+00,1.59E+02,2.59E-01,1.34E+00,1.59E+02,1.86E-01
1.23E+00,1.62E+02,1.74E-01,1.27E+00,1.62E+02,2.57E-01,1.37E+00,1.62E+02,1.87E-01
1.25E+00,1.65E+02,1.75E-01,1.29E+00,1.65E+02,2.56E-01,1.40E+00,1.65E+02,1.88E-01
1.28E+00,1.68E+02,1.77E-01,1.32E+00,1.68E+02,2.54E-01,1.42E+00,1.68E+02,1.89E-01
1.30E+00,1.71E+02,1.79E-01,1.34E+00,1.71E+02,2.52E-01,1.45E+00,1.71E+02,1.89E-01
1.32E+00,1.74E+02,1.81E-01,1.36E+00,1.74E+02,2.51E-01,1.47E+00,1.74E+02,1.89E-01
1.35E+00,1.77E+02,1.84E-01,1.39E+00,1.77E+02,2.49E-01,1.50E+00,1.77E+02,1.89E-01
1.37E+00,1.80E+02,1.86E-01,1.41E+00,1.80E+02,2.47E-01,1.52E+00,1.80E+02,1.89E-01
1.39E+00,1.83E+02,1.89E-01,1.44E+00,1.83E+02,2.45E-01,1.55E+00,1.83E+02,1.88E-01
1.41E+00,1.86E+02,1.92E-01,1.46E+00,1.86E+02,2.43E-01,1.57E+00,1.86E+02,1.87E-01
1.44E+00,1.89E+02,1.94E-01,1.48E+00,1.89E+02,2.41E-01,1.60E+00,1.89E+02,1.86E-01
1.46E+00,1.92E+02,1.96E-01,1.51E+00,1.92E+02,2.39E-01,1.62E+00,1.92E+02,1.85E-01
1.48E+00,1.95E+02,1.99E-01,1.53E+00,1.95E+02,2.38E-01,1.65E+00,1.95E+02,1.83E-01
1.51E+00,1.98E+02,2.01E-01,1.55E+00,1.98E+02,2.37E-01,1.67E+00,1.98E+02,1.82E-01
1.53E+00,2.01E+02,2.03E-01,1.58E+00,2.01E+02,2.37E-01,1.70E+00,2.01E+02,1.80E-01
1.55E+00,2.04E+02,2.04E-01,1.60E+00,2.04E+02,2.36E-01,1.73E+00,2.04E+02,1.80E-01
1.57E+00,2.07E+02,2.06E-01,1.62E+00,2.07E+02,2.35E-01,1.75E+00,2.07E+02,1.80E-01
1.60E+00,2.10E+02,2.07E-01,1.65E+00,2.10E+02,2.35E-01,1.78E+00,2.10E+02,1.79E-01
1.62E+00,2.13E+02,2.08E-01,1.67E+00,2.13E+02,2.35E-01,1.80E+00,2.13E+02,1.80E-01
1.64E+00,2.16E+02,2.09E-01,1.69E+00,2.16E+02,2.35E-01,1.83E+00,2.16E+02,1.80E-01
1.67E+00,2.19E+02,2.09E-01,1.72E+00,2.19E+02,2.35E-01,1.85E+00,2.19E+02,1.80E-01
1.69E+00,2.22E+02,2.09E-01,1.74E+00,2.22E+02,2.34E-01,1.88E+00,2.22E+02,1.80E-01
1.71E+00,2.25E+02,2.09E-01,1.76E+00,2.25E+02,2.35E-01,1.90E+00,2.25E+02,1.80E-01
1.73E+00,2.28E+02,2.09E-01,1.79E+00,2.28E+02,2.35E-01,1.93E+00,2.28E+02,1.80E-01
1.76E+00,2.31E+02,2.08E-01,1.81E+00,2.31E+02,2.35E-01,1.95E+00,2.31E+02,1.79E-01
1.78E+00,2.34E+02,2.07E-01,1.84E+00,2.34E+02,2.35E-01,1.98E+00,2.34E+02,1.78E-01
1.80E+00,2.37E+02,2.06E-01,1.86E+00,2.37E+02,2.35E-01,2.00E+00,2.37E+02,1.77E-01
1.83E+00,2.40E+02,2.05E-01,1.88E+00,2.40E+02,2.35E-01,2.03E+00,2.40E+02,1.77E-01
1.85E+00,2.43E+02,2.04E-01,1.91E+00,2.43E+02,2.35E-01,2.06E+00,2.43E+02,1.76E-01
1.87E+00,2.46E+02,2.03E-01,1.93E+00,2.46E+02,2.35E-01,2.08E+00,2.46E+02,1.76E-01
1.89E+00,2.49E+02,2.01E-01,1.95E+00,2.49E+02,2.35E-01,2.11E+00,2.49E+02,1.76E-01
1.92E+00,2.52E+02,2.00E-01,1.98E+00,2.52E+02,2.34E-01,2.13E+00,2.52E+02,1.76E-01
1.94E+00,2.55E+02,1.99E-01,2.00E+00,2.55E+02,2.34E-01,2.16E+00,2.55E+02,1.76E-01
1.96E+00,2.58E+02,1.97E-01,2.02E+00,2.58E+02,2.33E-01,2.18E+00,2.58E+02,1.76E-01
1.98E+00,2.61E+02,1.96E-01,2.05E+00,2.61E+02,2.33E-01,2.21E+00,2.61E+02,1.76E-01
2.01E+00,2.64E+02,1.94E-01,2.07E+00,2.64E+02,2.32E-01,2.23E+00,2.64E+02,1.76E-01
2.03E+00,2.67E+02,1.93E-01,2.09E+00,2.67E+02,2.31E-01,2.26E+00,2.67E+02,1.76E-01
2.05E+00,2.70E+02,1.92E-01,2.12E+00,2.70E+02,2.31E-01,2.28E+00,2.70E+02,1.76E-01
2.08E+00,2.73E+02,1.91E-01,2.14E+00,2.73E+02,2.30E-01,2.31E+00,2.73E+02,1.76E-01
2.10E+00,2.76E+02,1.90E-01,2.16E+00,2.76E+02,2.29E-01,2.33E+00,2.76E+02,1.76E-01
2.12E+00,2.79E+02,1.89E-01,2.19E+00,2.79E+02,2.28E-01,2.36E+00,2.79E+02,1.76E-01
2.14E+00,2.82E+02,1.88E-01,2.21E+00,2.82E+02,2.28E-01,2.38E+00,2.82E+02,1.76E-01
2.17E+00,2.85E+02,1.88E-01,2.24E+00,2.85E+02,2.28E-01,2.41E+00,2.85E+02,1.75E-01
2.19E+00,2.88E+02,1.88E-01,2.26E+00,2.88E+02,2.28E-01,2.44E+00,2.88E+02,1.75E-01
2.21E+00,2.91E+02,1.87E-01,2.28E+00,2.91E+02,2.28E-01,2.46E+00,2.91E+02,1.75E-01
2.24E+00,2.94E+02,1.87E-01,2.31E+00,2.94E+02,2.28E-01,2.49E+00,2.94E+02,1.75E-01
2.26E+00,2.97E+02,1.87E-01,2.33E+00,2.97E+02,2.27E-01,2.51E+00,2.97E+02,1.75E-01
2.28E+00,3.00E+02,1.88E-01,2.35E+00,3.00E+02,2.27E-01,2.54E+00,3.00E+02,1.74E-01
2.30E+00,3.03E+02,1.88E-01,2.38E+00,3.03E+02,2.27E-01,2.56E+00,3.03E+02,1.74E-01
2.33E+00,3.06E+02,1.88E-01,2.40E+00,3.06E+02,2.27E-01,2.59E+00,3.06E+02,1.73E-01
2.35E+00,3.09E+02,1.88E-01,2.42E+00,3.09E+02,2.26E-01,2.61E+00,3.09E+02,1.72E-01
2.37E+00,3.12E+02,1.89E-01,2.45E+00,3.12E+02,2.26E-01,2.64E+00,3.12E+02,1.71E-01
2.40E+00,3.15E+02,1.89E-01,2.47E+00,3.15E+02,2.26E-01,2.66E+00,3.15E+02,1.70E-01
2.42E+00,3.18E+02,1.89E-01,2.49E+00,3.18E+02,2.25E-01,2.69E+00,3.18E+02,1.69E-01
2.44E+00,3.21E+02,1.90E-01,2.52E+00,3.21E+02,2.25E-01,2.71E+00,3.21E+02,1.68E-01
2.46E+00,3.24E+02,1.91E-01,2.54E+00,3.24E+02,2.24E-01,2.74E+00,3.24E+02,1.67E-01
2.49E+00,3.27E+02,1.91E-01,2.56E+00,3.27E+02,2.23E-01,2.77E+00,3.27E+02,1.67E-01
2.51E+00,3.30E+02,1.92E-01,2.59E+00,3.30E+02,2.23E-01,2.79E+00,3.30E+02,1.67E-01
2.53E+00,3.33E+02,1.92E-01,2.61E+00,3.33E+02,2.22E-01,2.82E+00,3.33E+02,1.67E-01
2.56E+00,3.36E+02,1.93E-01,2.64E+00,3.36E+02,2.22E-01,2.84E+00,3.36E+02,1.67E-01
2.58E+00,3.39E+02,1.93E-01,2.66E+00,3.39E+02,2.22E-01,2.87E+00,3.39E+02,1.68E-01
2.60E+00,3.42E+02,1.93E-01,2.68E+00,3.42E+02,2.22E-01,2.89E+00,3.42E+02,1.69E-01
2.62E+00,3.45E+02,1.93E-01,2.71E+00,3.45E+02,2.22E-01,2.92E+00,3.45E+02,1.69E-01
2.65E+00,3.48E+02,1.93E-01,2.73E+00,3.48E+02,2.22E-01,2.94E+00,3.48E+02,1.70E-01
2.67E+00,3.51E+02,1.93E-01,2.75E+00,3.51E+02,2.22E-01,2.97E+00,3.51E+02,1.70E-01
2.69E+00,3.54E+02,1.93E-01,2.78E+00,3.54E+02,2.22E-01,2.99E+00,3.54E+02,1.69E-01
2.71E+00,3.57E+02,1.93E-01,2.80E+00,3.57E+02,2.22E-01,3.02E+00,3.57E+02,1.69E-01
2.74E+00,3.60E+02,1.93E-01,2.82E+00,3.60E+02,2.22E-01,3.04E+00,3.60E+02,1.68E-01
2.76E+00,3.63E+02,1.92E-01,2.85E+00,3.63E+02,2.23E-01,3.07E+00,3.63E+02,1.67E-01
2.78E+00,3.66E+02,1.92E-01,2.87E+00,3.66E+02,2.23E-01,3.10E+00,3.66E+02,1.66E-01
2.81E+00,3.69E+02,1.92E-01,2.89E+00,3.69E+02,2.23E-01,3.12E+00,3.69E+02,1.65E-01
2.83E+00,3.72E+02,1.91E-01,2.92E+00,3.72E+02,2.23E-01,3.15E+00,3.72E+02,1.65E-01
2.85E+00,3.75E+02,1.90E-01,2.94E+00,3.75E+02,2.22E-01,3.17E+00,3.75E+02,1.64E-01
2.87E+00,3.78E+02,1.90E-01,2.96E+00,3.78E+02,2.22E-01,3.20E+00,3.78E+02,1.65E-01
2.90E+00,3.81E+02,1.89E-01,2.99E+00,3.81E+02,2.22E-01,3.22E+00,3.81E+02,1.65E-01
2.92E+00,3.84E+02,1.89E-01,3.01E+00,3.84E+02,2.22E-01,3.25E+00,3.84E+02,1.65E-01
2.94E+00,3.87E+02,1.88E-01,3.04E+00,3.87E+02,2.22E-01,3.27E+00,3.87E+02,1.65E-01
2.97E+00,3.90E+02,1.88E-01,3.06E+00,3.90E+02,2.22E-01,3.30E+00,3.90E+02,1.66E-01
2.99E+00,3.93E+02,1.87E-01,3.08E+00,3.93E+02,2.22E-01,3.32E+00,3.93E+02,1.66E-01
3.01E+00,3.96E+02,1.86E-01,3.11E+00,3.96E+02,2.22E-01,3.35E+00,3.96E+02,1.67E-01
3.03E+00,3.99E+02,1.85E-01,3.13E+00,3.99E+02,2.22E-01,3.37E+00,3.99E+02,1.67E-01
3.06E+00,4.02E+02,1.85E-01,3.15E+00,4.02E+02,2.21E-01,3.40E+00,4.02E+02,1.68E-01
3.08E+00,4.05E+02,1.84E-01,3.18E+00,4.05E+02,2.21E-01,3.43E+00,4.05E+02,1.68E-01
3.10E+00,4.08E+02,1.84E-01,3.20E+00,4.08E+02,2.20E-01,3.45E+00,4.08E+02,1.68E-01
3.13E+00,4.11E+02,1.84E-01,3.22E+00,4.11E+02,2.20E-01,3.48E+00,4.11E+02,1.68E-01
3.15E+00,4.14E+02,1.84E-01,3.25E+00,4.14E+02,2.19E-01,3.50E+00,4.14E+02,1.68E-01
3.17E+00,4.17E+02,1.84E-01,3.27E+00,4.17E+02,2.18E-01,3.53E+00,4.17E+02,1.68E-01
3.19E+00,4.20E+02,1.84E-01,3.29E+00,4.20E+02,2.17E-01,3.55E+00,4.20E+02,1.67E-01
3.22E+00,4.23E+02,1.84E-01,3.32E+00,4.23E+02,2.16E-01,3.58E+00,4.23E+02,1.67E-01
3.24E+00,4.26E+02,1.84E-01,3.34E+00,4.26E+02,2.15E-01,3.60E+00,4.26E+02,1.66E-01
3.26E+00,4.29E+02,1.85E-01,3.36E+00,4.29E+02,2.14E-01,3.63E+00,4.29E+02,1.65E-01
3.29E+00,4.32E+02,1.85E-01,3.39E+00,4.32E+02,2.13E-01,3.65E+00,4.32E+02,1.64E-01
3.31E+00,4.35E+02,1.85E-01,3.41E+00,4.35E+02,2.12E-01,3.68E+00,4.35E+02,1.63E-01
3.33E+00,4.38E+02,1.85E-01,3.43E+00,4.38E+02,2.11E-01,3.70E+00,4.38E+02,1.62E-01
3.35E+00,4.41E+02,1.86E-01,3.46E+00,4.41E+02,2.10E-01,3.73E+00,4.41E+02,1.62E-01
3.38E+00,4.44E+02,1.86E-01,3.48E+00,4.44E+02,2.10E-01,3.75E+00,4.44E+02,1.61E-01
3.40E+00,4.47E+02,1.86E-01,3.51E+00,4.47E+02,2.10E-01,3.78E+00,4.47E+02,1.61E-01
3.42E+00,4.50E+02,1.86E-01,3.53E+00,4.50E+02,2.09E-01,3.81E+00,4.50E+02,1.61E-01
3.44E+00,4.53E+02,1.86E-01,3.55E+00,4.53E+02,2.10E-01,3.83E+00,4.53E+02,1.61E-01
3.47E+00,4.56E+02,1.86E-01,3.58E+00,4.56E+02,2.11E-01,3.86E+00,4.56E+02,1.61E-01
3.49E+00,4.59E+02,1.85E-01,3.60E+00,4.59E+02,2.11E-01,3.88E+00,4.59E+02,1.61E-01
3.51E+00,4.62E+02,1.85E-01,3.62E+00,4.62E+02,2.12E-01,3.91E+00,4.62E+02,1.61E-01
3.54E+00,4.65E+02,1.85E-01,3.65E+00,4.65E+02,2.12E-01,3.93E+00,4.65E+02,1.61E-01
3.56E+00,4.68E+02,1.85E-01,3.67E+00,4.68E+02,2.13E-01,3.96E+00,4.68E+02,1.61E-01
3.58E+00,4.71E+02,1.84E-01,3.69E+00,4.71E+02,2.13E-01,3.98E+00,4.71E+02,1.61E-01
3.60E+00,4.74E+02,1.84E-01,3.72E+00,4.74E+02,2.12E-01,4.01E+00,4.74E+02,1.61E-01
3.63E+00,4.77E+02,1.83E-01,3.74E+00,4.77E+02,2.12E-01,4.03E+00,4.77E+02,1.61E-01
3.65E+00,4.80E+02,1.83E-01,3.76E+00,4.80E+02,2.12E-01,4.06E+00,4.80E+02,1.61E-01
3.67E+00,4.83E+02,1.83E-01,3.79E+00,4.83E+02,2.11E-01,4.08E+00,4.83E+02,1.60E-01
3.70E+00,4.86E+02,1.82E-01,3.81E+00,4.86E+02,2.10E-01,4.11E+00,4.86E+02,1.59E-01
3.72E+00,4.89E+02,1.82E-01,3.83E+00,4.89E+02,2.10E-01,4.14E+00,4.89E+02,1.58E-01
3.74E+00,4.92E+02,1.82E-01,3.86E+00,4.92E+02,2.09E-01,4.16E+00,4.92E+02,1.58E-01
3.76E+00,4.95E+02,1.82E-01,3.88E+00,4.95E+02,2.09E-01,4.19E+00,4.95E+02,1.56E-01
3.79E+00,4.98E+02,1.82E-01,3.91E+00,4.98E+02,2.09E-01,4.21E+00,4.98E+02,1.55E-01
3.81E+00,5.01E+02,1.82E-01,3.93E+00,5.01E+02,2.09E-01,4.24E+00,5.01E+02,1.54E-01
3.83E+00,5.04E+02,1.82E-01,3.95E+00,5.04E+02,2.09E-01,4.26E+00,5.04E+02,1.53E-01
3.86E+00,5.07E+02,1.82E-01,3.98E+00,5.07E+02,2.08E-01,4.29E+00,5.07E+02,1.52E-01
3.88E+00,5.10E+02,1.82E-01,4.00E+00,5.10E+02,2.08E-01,4.31E+00,5.10E+02,1.51E-01
3.90E+00,5.13E+02,1.82E-01,4.02E+00,5.13E+02,2.07E-01,4.34E+00,5.13E+02,1.50E-01
3.92E+00,5.16E+02,1.82E-01,4.05E+00,5.16E+02,2.07E-01,4.36E+00,5.16E+02,1.49E-01
3.95E+00,5.19E+02,1.83E-01,4.07E+00,5.19E+02,2.07E-01,4.39E+00,5.19E+02,1.49E-01
3.97E+00,5.22E+02,1.83E-01,4.09E+00,5.22E+02,2.06E-01,4.41E+00,5.22E+02,1.48E-01
3.99E+00,5.25E+02,1.83E-01,4.12E+00,5.25E+02,2.05E-01,4.44E+00,5.25E+02,1.48E-01
4.02E+00,5.28E+02,1.83E-01,4.14E+00,5.28E+02,2.04E-01,4.47E+00,5.28E+02,1.49E-01
4.04E+00,5.31E+02,1.83E-01,4.16E+00,5.31E+02,2.04E-01,4.49E+00,5.31E+02,1.49E-01
4.06E+00,5.34E+02,1.83E-01,4.19E+00,5.34E+02,2.04E-01,4.52E+00,5.34E+02,1.49E-01
4.08E+00,5.37E+02,1.83E-01,4.21E+00,5.37E+02,2.03E-01,4.54E+00,5.37E+02,1.50E-01
4.11E+00,5.40E+02,1.83E-01,4.23E+00,5.40E+02,2.03E-01,4.57E+00,5.40E+02,1.50E-01
4.13E+00,5.43E+02,1.83E-01,4.26E+00,5.43E+02,2.04E-01,4.59E+00,5.43E+02,1.51E-01
4.15E+00,5.46E+02,1.83E-01,4.28E+00,5.46E+02,2.05E-01,4.62E+00,5.46E+02,1.51E-01
4.18E+00,5.49E+02,1.83E-01,4.31E+00,5.49E+02,2.05E-01,4.64E+00,5.49E+02,1.51E-01
4.20E+00,5.52E+02,1.83E-01,4.33E+00,5.52E+02,2.06E-01,4.67E+00,5.52E+02,1.52E-01
4.22E+00,5.55E+02,1.83E-01,4.35E+00,5.55E+02,2.06E-01,4.69E+00,5.55E+02,1.51E-01
4.24E+00,5.58E+02,1.83E-01,4.38E+00,5.58E+02,2.07E-01,4.72E+00,5.58E+02,1.51E-01
4.27E+00,5.61E+02,1.83E-01,4.40E+00,5.61E+02,2.08E-01,4.74E+00,5.61E+02,1.50E-01
4.29E+00,5.64E+02,1.83E-01,4.42E+00,5.64E+02,2.08E-01,4.77E+00,5.64E+02,1.49E-01
4.31E+00,5.67E+02,1.83E-01,4.45E+00,5.67E+02,2.09E-01,4.80E+00,5.67E+02,1.49E-01
4.33E+00,5.70E+02,1.83E-01,4.47E+00,5.70E+02,2.09E-01,4.82E+00,5.70E+02,1.48E-01
4.36E+00,5.73E+02,1.83E-01,4.49E+00,5.73E+02,2.09E-01,4.85E+00,5.73E+02,1.47E-01
4.38E+00,5.76E+02,1.82E-01,4.52E+00,5.76E+02,2.10E-01,4.87E+00,5.76E+02,1.47E-01
4.40E+00,5.79E+02,1.82E-01,4.54E+00,5.79E+02,2.10E-01,4.90E+00,5.79E+02,1.46E-01
4.43E+00,5.82E+02,1.82E-01,4.56E+00,5.82E+02,2.10E-01,4.92E+00,5.82E+02,1.45E-01
4.45E+00,5.85E+02,1.82E-01,4.59E+00,5.85E+02,2.09E-01,4.95E+00,5.85E+02,1.44E-01
4.47E+00,5.88E+02,1.82E-01,4.61E+00,5.88E+02,2.08E-01,4.97E+00,5.88E+02,1.44E-01
4.49E+00,5.91E+02,1.82E-01,4.63E+00,5.91E+02,2.07E-01,5.00E+00,5.91E+02,1.44E-01
4.52E+00,5.94E+02,1.82E-01,4.66E+00,5.94E+02,2.06E-01,5.02E+00,5.94E+02,1.43E-01
4.54E+00,5.97E+02,1.82E-01,4.68E+00,5.97E+02,2.04E-01,5.05E+00,5.97E+02,1.43E-01
4.56E+00,6.00E+02,1.82E-01,4.71E+00,6.00E+02,2.02E-01,5.07E+00,6.00E+02,1.43E-01
4.59E+00,6.03E+02,1.82E-01,4.73E+00,6.03E+02,2.00E-01,5.10E+00,6.03E+02,1.43E-01
4.61E+00,6.06E+02,1.81E-01,4.75E+00,6.06E+02,1.99E-01,5.13E+00,6.06E+02,1.43E-01
4.63E+00,6.09E+02,1.81E-01,4.78E+00,6.09E+02,1.98E-01,5.15E+00,6.09E+02,1.43E-01
4.65E+00,6.12E+02,1.81E-01,4.80E+00,6.12E+02,1.97E-01,5.18E+00,6.12E+02,1.43E-01
4.68E+00,6.15E+02,1.80E-01,4.82E+00,6.15E+02,1.96E-01,5.20E+00,6.15E+02,1.44E-01
4.70E+00,6.18E+02,1.80E-01,4.85E+00,6.18E+02,1.95E-01,5.23E+00,6.18E+02,1.44E-01
4.72E+00,6.21E+02,1.79E-01,4.87E+00,6.21E+02,1.95E-01,5.25E+00,6.21E+02,1.44E-01
4.75E+00,6.24E+02,1.79E-01,4.89E+00,6.24E+02,1.95E-01,5.28E+00,6.24E+02,1.44E-01
4.77E+00,6.27E+02,1.78E-01,4.92E+00,6.27E+02,1.95E-01,5.30E+00,6.27E+02,1.44E-01
4.79E+00,6.30E+02,1.78E-01,4.94E+00,6.30E+02,1.95E-01,5.33E+00,6.30E+02,1.43E-01
4.81E+00,6.33E+02,1.78E-01,4.96E+00,6.33E+02,1.95E-01,5.35E+00,6.33E+02,1.42E-01
4.84E+00,6.36E+02,1.77E-01,4.99E+00,6.36E+02,1.95E-01,5.38E+00,6.36E+02,1.42E-01
4.86E+00,6.39E+02,1.76E-01,5.01E+00,6.39E+02,1.96E-01,5.40E+00,6.39E+02,1.42E-01
4.88E+00,6.42E+02,1.76E-01,5.03E+00,6.42E+02,1.98E-01,5.43E+00,6.42E+02,1.42E-01
4.91E+00,6.45E+02,1.75E-01,5.06E+00,6.45E+02,1.99E-01,5.45E+00,6.45E+02,1.41E-01
4.93E+00,6.48E+02,1.75E-01,5.08E+00,6.48E+02,2.00E-01,5.48E+00,6.48E+02,1.40E-01
4.95E+00,6.51E+02,1.75E-01,5.11E+00,6.51E+02,2.00E-01,5.51E+00,6.51E+02,1.40E-01
4.97E+00,6.54E+02,1.75E-01,5.13E+00,6.54E+02,2.00E-01,5.53E+00,6.54E+02,1.40E-01
5.00E+00,6.57E+02,1.75E-01,5.15E+00,6.57E+02,2.00E-01,5.56E+00,6.57E+02,1.40E-01
5.02E+00,6.60E+02,1.75E-01,5.18E+00,6.60E+02,2.00E-01,5.58E+00,6.60E+02,1.40E-01
5.04E+00,6.63E+02,1.75E-01,5.20E+00,6.63E+02,1.99E-01,5.61E+00,6.63E+02,1.40E-01
5.06E+00,6.66E+02,1.75E-01,5.22E+00,6.66E+02,1.99E-01,5.63E+00,6.66E+02,1.40E-01
5.09E+00,6.69E+02,1.75E-01,5.25E+00,6.69E+02,1.98E-01,5.66E+00,6.69E+02,1.40E-01
5.11E+00,6.72E+02,1.76E-01,5.27E+00,6.72E+02,1.98E-01,5.68E+00,6.72E+02,1.40E-01
5.13E+00,6.75E+02,1.76E-01,5.29E+00,6.75E+02,1.97E-01,5.71E+00,6.75E+02,1.40E-01
5.16E+00,6.78E+02,1.77E-01,5.32E+00,6.78E+02,1.96E-01,5.73E+00,6.78E+02,1.40E-01
5.18E+00,6.81E+02,1.77E-01,5.34E+00,6.81E+02,1.95E-01,5.76E+00,6.81E+02,1.39E-01
5.20E+00,6.84E+02,1.77E-01,5.36E+00,6.84E+02,1.94E-01,5.78E+00,6.84E+02,1.39E-01
5.22E+00,6.87E+02,1.78E-01,5.39E+00,6.87E+02,1.93E-01,5.81E+00,6.87E+02,1.38E-01
5.25E+00,6.90E+02,1.78E-01,5.41E+00,6.90E+02,1.92E-01,5.84E+00,6.90E+02,1.38E-01
5.27E+00,6.93E+02,1.78E-01,5.43E+00,6.93E+02,1.92E-01,5.86E+00,6.93E+02,1.38E-01
5.29E+00,6.96E+02,1.79E-01,5.46E+00,6.96E+02,1.92E-01,5.89E+00,6.96E+02,1.38E-01
5.32E+00,6.99E+02,1.79E-01,5.48E+00,6.99E+02,1.91E-01,5.91E+00,6.99E+02,1.39E-01
5.34E+00,7.02E+02,1.79E-01,5.51E+00,7.02E+02,1.90E-01,5.94E+00,7.02E+02,1.39E-01
5.36E+00,7.05E+02,1.79E-01,5.53E+00,7.05E+02,1.90E-01,5.96E+00,7.05E+02,1.39E-01
5.38E+00,7.08E+02,1.79E-01,5.55E+00,7.08E+02,1.89E-01,5.99E+00,7.08E+02,1.39E-01
5.41E+00,7.11E+02,1.78E-01,5.58E+00,7.11E+02,1.88E-01,6.01E+00,7.11E+02,1.39E-01
5.43E+00,7.14E+02,1.78E-01,5.60E+00,7.14E+02,1.88E-01,6.04E+00,7.14E+02,1.39E-01
5.45E+00,7.17E+02,1.77E-01,5.62E+00,7.17E+02,1.87E-01,6.06E+00,7.17E+02,1.38E-01
5.48E+00,7.20E+02,1.77E-01,5.65E+00,7.20E+02,1.87E-01,6.09E+00,7.20E+02,1.38E-01
5.50E+00,7.23E+02,1.76E-01,5.67E+00,7.23E+02,1.87E-01,6.11E+00,7.23E+02,1.37E-01
5.52E+00,7.26E+02,1.76E-01,5.69E+00,7.26E+02,1.87E-01,6.14E+00,7.26E+02,1.36E-01
5.54E+00,7.29E+02,1.75E-01,5.72E+00,7.29E+02,1.86E-01,6.17E+00,7.29E+02,1.36E-01
5.57E+00,7.32E+02,1.75E-01,5.74E+00,7.32E+02,1.86E-01,6.19E+00,7.32E+02,1.35E-01
5.59E+00,7.35E+02,1.74E-01,5.76E+00,7.35E+02,1.85E-01,6.22E+00,7.35E+02,1.35E-01
5.61E+00,7.38E+02,1.74E-01,5.79E+00,7.38E+02,1.85E-01,6.24E+00,7.38E+02,1.34E-01
5.64E+00,7.41E+02,1.73E-01,5.81E+00,7.41E+02,1.85E-01,6.27E+00,7.41E+02,1.33E-01
5.66E+00,7.44E+02,1.73E-01,5.83E+00,7.44E+02,1.84E-01,6.29E+00,7.44E+02,1.33E-01
5.68E+00,7.47E+02,1.73E-01,5.86E+00,7.47E+02,1.83E-01,6.32E+00,7.47E+02,1.33E-01
5.70E+00,7.50E+02,1.73E-01,5.88E+00,7.50E+02,1.83E-01,6.34E+00,7.50E+02,1.32E-01
5.73E+00,7.53E+02,1.73E-01,5.91E+00,7.53E+02,1.82E-01,6.37E+00,7.53E+02,1.32E-01
5.75E+00,7.56E+02,1.73E-01,5.93E+00,7.56E+02,1.81E-01,6.39E+00,7.56E+02,1.31E-01
5.77E+00,7.59E+02,1.73E-01,5.95E+00,7.59E+02,1.81E-01,6.42E+00,7.59E+02,1.30E-01
5.79E+00,7.62E+02,1.74E-01,5.98E+00,7.62E+02,1.80E-01,6.44E+00,7.62E+02,1.30E-01
5.82E+00,7.65E+02,1.74E-01,6.00E+00,7.65E+02,1.79E-01,6.47E+00,7.65E+02,1.29E-01
5.84E+00,7.68E+02,1.74E-01,6.02E+00,7.68E+02,1.79E-01,6.50E+00,7.68E+02,1.29E-01
5.86E+00,7.71E+02,1.74E-01,6.05E+00,7.71E+02,1.80E-01,6.52E+00,7.71E+02,1.29E-01
5.89E+00,7.74E+02,1.74E-01,6.07E+00,7.74E+02,1.80E-01,6.55E+00,7.74E+02,1.29E-01
5.91E+00,7.77E+02,1.75E-01,6.09E+00,7.77E+02,1.81E-01,6.57E+00,7.77E+02,1.29E-01
5.93E+00,7.80E+02,1.75E-01,6.12E+00,7.80E+02,1.82E-01,6.60E+00,7.80E+02,1.30E-01
5.95E+00,7.83E+02,1.75E-01,6.14E+00,7.83E+02,1.82E-01,6.62E+00,7.83E+02,1.30E-01
5.98E+00,7.86E+02,1.76E-01,6.16E+00,7.86E+02,1.81E-01,6.65E+00,7.86E+02,1.30E-01
6.00E+00,7.89E+02,1.76E-01,6.19E+00,7.89E+02,1.80E-01,6.67E+00,7.89E+02,1.31E-01
6.02E+00,7.92E+02,1.76E-01,6.21E+00,7.92E+02,1.79E-01,6.70E+00,7.92E+02,1.30E-01
6.05E+00,7.95E+02,1.77E-01,6.23E+00,7.95E+02,1.78E-01,6.72E+00,7.95E+02,1.30E-01
6.07E+00,7.98E+02,1.77E-01,6.26E+00,7.98E+02,1.77E-01,6.75E+00,7.98E+02,1.30E-01
6.09E+00,8.01E+02,1.78E-01,6.28E+00,8.01E+02,1.76E-01,6.77E+00,8.01E+02,1.30E-01
6.11E+00,8.04E+02,1.78E-01,6.31E+00,8.04E+02,1.76E-01,6.80E+00,8.04E+02,1.30E-01
6.14E+00,8.07E+02,1.78E-01,6.33E+00,8.07E+02,1.76E-01,6.82E+00,8.07E+02,1.30E-01
6.16E+00,8.10E+02,1.78E-01,6.35E+00,8.10E+02,1.76E-01,6.85E+00,8.10E+02,1.29E-01
6.18E+00,8.13E+02,1.78E-01,6.38E+00,8.13E+02,1.76E-01,6.88E+00,8.13E+02,1.29E-01
6.21E+00,8.16E+02,1.78E-01,6.40E+00,8.16E+02,1.76E-01,6.90E+00,8.16E+02,1.29E-01
6.23E+00,8.19E+02,1.78E-01,6.42E+00,8.19E+02,1.76E-01,6.93E+00,8.19E+02,1.28E-01
6.25E+00,8.22E+02,1.79E-01,6.45E+00,8.22E+02,1.75E-01,6.95E+00,8.22E+02,1.28E-01
6.27E+00,8.25E+02,1.78E-01,6.47E+00,8.25E+02,1.75E-01,6.98E+00,8.25E+02,1.28E-01
6.30E+00,8.28E+02,1.78E-01,6.49E+00,8.28E+02,1.75E-01,7.00E+00,8.28E+02,1.28E-01
6.32E+00,8.31E+02,1.78E-01,6.52E+00,8.31E+02,1.75E-01,7.03E+00,8.31E+02,1.28E-01
6.34E+00,8.34E+02,1.78E-01,6.54E+00,8.34E+02,1.75E-01,7.05E+00,8.34E+02,1.28E-01
6.37E+00,8.37E+02,1.78E-01,6.56E+00,8.37E+02,1.75E-01,7.08E+00,8.37E+02,1.28E-01
6.39E+00,8.40E+02,1.77E-01,6.59E+00,8.40E+02,1.76E-01,7.10E+00,8.40E+02,1.28E-01
6.41E+00,8.43E+02,1.77E-01,6.61E+00,8.43E+02,1.77E-01,7.13E+00,8.43E+02,1.27E-01
6.43E+00,8.46E+02,1.77E-01,6.63E+00,8.46E+02,1.77E-01,7.15E+00,8.46E+02,1.27E-01
6.46E+00,8.49E+02,1.76E-01,6.66E+00,8.49E+02,1.77E-01,7.18E+00,8.49E+02,1.27E-01
6.48E+00,8.52E+02,1.76E-01,6.68E+00,8.52E+02,1.77E-01,7.21E+00,8.52E+02,1.27E-01
6.50E+00,8.55E+02,1.76E-01,6.71E+00,8.55E+02,1.76E-01,7.23E+00,8.55E+02,1.27E-01
6.52E+00,8.58E+02,1.75E-01,6.73E+00,8.58E+02,1.76E-01,7.26E+00,8.58E+02,1.27E-01
6.55E+00,8.61E+02,1.75E-01,6.75E+00,8.61E+02,1.75E-01,7.28E+00,8.61E+02,1.27E-01
6.57E+00,8.64E+02,1.75E-01,6.78E+00,8.64E+02,1.74E-01,7.31E+00,8.64E+02,1.28E-01
6.59E+00,8.67E+02,1.74E-01,6.80E+00,8.67E+02,1.73E-01,7.33E+00,8.67E+02,1.28E-01
6.62E+00,8.70E+02,1.73E-01,6.82E+00,8.70E+02,1.72E-01,7.36E+00,8.70E+02,1.29E-01
6.64E+00,8.73E+02,1.73E-01,6.85E+00,8.73E+02,1.72E-01,7.38E+00,8.73E+02,1.29E-01
6.66E+00,8.76E+02,1.72E-01,6.87E+00,8.76E+02,1.71E-01,7.41E+00,8.76E+02,1.28E-01
6.68E+00,8.79E+02,1.72E-01,6.89E+00,8.79E+02,1.70E-01,7.43E+00,8.79E+02,1.28E-01
6.71E+00,8.82E+02,1.72E-01,6.92E+00,8.82E+02,1.69E-01,7.46E+00,8.82E+02,1.27E-01
6.73E+00,8.85E+02,1.72E-01,6.94E+00,8.85E+02,1.68E-01,7.48E+00,8.85E+02,1.25E-01
6.75E+00,8.88E+02,1.71E-01,6.96E+00,8.88E+02,1.68E-01,7.51E+00,8.88E+02,1.25E-01
6.78E+00,8.91E+02,1.71E-01,6.99E+00,8.91E+02,1.67E-01,7.54E+00,8.91E+02,1.24E-01
6.80E+00,8.94E+02,1.71E-01,7.01E+00,8.94E+02,1.67E-01,7.56E+00,8.94E+02,1.23E-01
6.82E+00,8.97E+02,1.71E-01,7.03E+00,8.97E+02,1.67E-01,7.59E+00,8.97E+02,1.22E-01
6.84E+00,9.00E+02,1.71E-01,7.06E+00,9.00E+02,1.67E-01,7.61E+00,9.00E+02,1.22E-01
6.87E+00,9.03E+02,1.72E-01,7.08E+00,9.03E+02,1.67E-01,7.64E+00,9.03E+02,1.21E-01
6.89E+00,9.06E+02,1.72E-01,7.11E+00,9.06E+02,1.68E-01,7.66E+00,9.06E+02,1.21E-01
6.91E+00,9.09E+02,1.72E-01,7.13E+00,9.09E+02,1.68E-01,7.69E+00,9.09E+02,1.20E-01
6.94E+00,9.12E+02,1.72E-01,7.15E+00,9.12E+02,1.69E-01,7.71E+00,9.12E+02,1.21E-01
6.96E+00,9.15E+02,1.72E-01,7.18E+00,9.15E+02,1.70E-01,7.74E+00,9.15E+02,1.21E-01
6.98E+00,9.18E+02,1.72E-01,7.20E+00,9.18E+02,1.71E-01,7.76E+00,9.18E+02,1.21E-01
7.00E+00,9.21E+02,1.72E-01,7.22E+00,9.21E+02,1.71E-01,7.79E+00,9.21E+02,1.21E-01
7.03E+00,9.24E+02,1.72E-01,7.25E+00,9.24E+02,1.71E-01,7.81E+00,9.24E+02,1.21E-01
7.05E+00,9.27E+02,1.72E-01,7.27E+00,9.27E+02,1.71E-01,7.84E+00,9.27E+02,1.21E-01
7.07E+00,9.30E+02,1.72E-01,7.29E+00,9.30E+02,1.70E-01,7.87E+00,9.30E+02,1.21E-01
7.10E+00,9.33E+02,1.73E-01,7.32E+00,9.33E+02,1.70E-01,7.89E+00,9.33E+02,1.21E-01
7.12E+00,9.36E+02,1.73E-01,7.34E+00,9.36E+02,1.69E-01,7.92E+00,9.36E+02,1.20E-01
7.14E+00,9.39E+02,1.73E-01,7.36E+00,9.39E+02,1.68E-01,7.94E+00,9.39E+02,1.20E-01
7.16E+00,9.42E+02,1.73E-01,7.39E+00,9.42E+02,1.67E-01,7.97E+00,9.42E+02,1.20E-01
7.19E+00,9.45E+02,1.73E-01,7.41E+00,9.45E+02,1.67E-01,7.99E+00,9.45E+02,1.21E-01
7.21E+00,9.48E+02,1.73E-01,7.43E+00,9.48E+02,1.66E-01,8.02E+00,9.48E+02,1.21E-01
7.23E+00,9.51E+02,1.73E-01,7.46E+00,9.51E+02,1.65E-01,8.04E+00,9.51E+02,1.21E-01
7.26E+00,9.54E+02,1.73E-01,7.48E+00,9.54E+02,1.64E-01,8.07E+00,9.54E+02,1.21E-01
7.28E+00,9.57E+02,1.73E-01,7.51E+00,9.57E+02,1.64E-01,8.09E+00,9.57E+02,1.21E-01
7.30E+00,9.60E+02,1.73E-01,7.53E+00,9.60E+02,1.64E-01,8.12E+00,9.60E+02,1.21E-01
7.32E+00,9.63E+02,1.73E-01,7.55E+00,9.63E+02,1.64E-01,8.14E+00,9.63E+02,1.21E-01
7.35E+00,9.66E+02,1.73E-01,7.58E+00,9.66E+02,1.63E-01,8.17E+00,9.66E+02,1.20E-01
7.37E+00,9.69E+02,1.72E-01,7.60E+00,9.69E+02,1.63E-01,8.19E+00,9.69E+02,1.20E-01
7.39E+00,9.72E+02,1.72E-01,7.62E+00,9.72E+02,1.62E-01,8.22E+00,9.72E+02,1.19E-01
7.41E+00,9.75E+02,1.72E-01,7.65E+00,9.75E+02,1.62E-01,8.25E+00,9.75E+02,1.19E-01
7.44E+00,9.78E+02,1.71E-01,7.67E+00,9.78E+02,1.62E-01,8.27E+00,9.78E+02,1.19E-01
7.46E+00,9.81E+02,1.70E-01,7.69E+00,9.81E+02,1.62E-01,8.30E+00,9.81E+02,1.19E-01
7.48E+00,9.84E+02,1.70E-01,7.72E+00,9.84E+02,1.62E-01,8.32E+00,9.84E+02,1.19E-01
7.51E+00,9.87E+02,1.69E-01,7.74E+00,9.87E+02,1.62E-01,8.35E+00,9.87E+02,1.18E-01
7.53E+00,9.90E+02,1.69E-01,7.76E+00,9.90E+02,1.61E-01,8.37E+00,9.90E+02,1.18E-01
7.55E+00,9.93E+02,1.68E-01,7.79E+00,9.93E+02,1.61E-01,8.40E+00,9.93E+02,1.17E-01
7.57E+00,9.96E+02,1.67E-01,7.81E+00,9.96E+02,1.60E-01,8.42E+00,9.96E+02,1.17E-01
7.60E+00,9.99E+02,1.67E-01,7.83E+00,9.99E+02,1.59E-01,8.45E+00,9.99E+02,1.17E-01
7.62E+00,1.00E+03,1.66E-01,7.86E+00,1.00E+03,1.59E-01,8.47E+00,1.00E+03,1.17E-01
7.64E+00,1.01E+03,1.65E-01,7.88E+00,1.01E+03,1.58E-01,8.50E+00,1.01E+03,1.18E-01
7.67E+00,1.01E+03,1.65E-01,7.91E+00,1.01E+03,1.58E-01,8.52E+00,1.01E+03,1.18E-01
7.69E+00,1.01E+03,1.64E-01,7.93E+00,1.01E+03,1.58E-01,8.55E+00,1.01E+03,1.18E-01
7.71E+00,1.01E+03,1.64E-01,7.95E+00,1.01E+03,1.58E-01,8.58E+00,1.01E+03,1.17E-01
7.73E+00,1.02E+03,1.63E-01,7.98E+00,1.02E+03,1.57E-01,8.60E+00,1.02E+03,1.17E-01
7.76E+00,1.02E+03,1.62E-01,8.00E+00,1.02E+03,1.57E-01,8.63E+00,1.02E+03,1.17E-01
7.78E+00,1.02E+03,1.62E-01,8.02E+00,1.02E+03,1.57E-01,8.65E+00,1.02E+03,1.17E-01
7.80E+00,1.03E+03,1.61E-01,8.05E+00,1.03E+03,1.58E-01,8.68E+00,1.03E+03,1.16E-01
7.83E+00,1.03E+03,1.61E-01,8.07E+00,1.03E+03,1.58E-01,8.70E+00,1.03E+03,1.16E-01
7.85E+00,1.03E+03,1.60E-01,8.09E+00,1.03E+03,1.58E-01,8.73E+00,1.03E+03,1.15E-01
7.87E+00,1.04E+03,1.60E-01,8.12E+00,1.04E+03,1.58E-01,8.75E+00,1.04E+03,1.15E-01
7.89E+00,1.04E+03,1.60E-01,8.14E+00,1.04E+03,1.58E-01,8.78E+00,1.04E+03,1.14E-01
7.92E+00,1.04E+03,1.60E-01,8.16E+00,1.04E+03,1.58E-01,8.80E+00,1.04E+03,1.14E-01
7.94E+00,1.04E+03,1.60E-01,8.19E+00,1.04E+03,1.58E-01,8.83E+00,1.04E+03,1.13E-01
7.96E+00,1.05E+03,1.60E-01,8.21E+00,1.05E+03,1.59E-01,8.85E+00,1.05E+03,1.13E-01
7.99E+00,1.05E+03,1.60E-01,8.23E+00,1.05E+03,1.59E-01,8.88E+00,1.05E+03,1.13E-01
8.01E+00,1.05E+03,1.60E-01,8.26E+00,1.05E+03,1.59E-01,8.91E+00,1.05E+03,1.13E-01
8.03E+00,1.06E+03,1.60E-01,8.28E+00,1.06E+03,1.58E-01,8.93E+00,1.06E+03,1.13E-01
8.05E+00,1.06E+03,1.61E-01,8.31E+00,1.06E+03,1.58E-01,8.96E+00,1.06E+03,1.13E-01
8.08E+00,1.06E+03,1.61E-01,8.33E+00,1.06E+03,1.58E-01,8.98E+00,1.06E+03,1.12E-01
8.10E+00,1.07E+03,1.61E-01,8.35E+00,1.07E+03,1.58E-01,9.01E+00,1.07E+03,1.12E-01
8.12E+00,1.07E+03,1.62E-01,8.38E+00,1.07E+03,1.57E-01,9.03E+00,1.07E+03,1.11E-01
8.14E+00,1.07E+03,1.62E-01,8.40E+00,1.07E+03,1.57E-01,9.06E+00,1.07E+03,1.10E-01
8.17E+00,1.07E+03,1.62E-01,8.42E+00,1.07E+03,1.57E-01,9.08E+00,1.07E+03,1.09E-01
8.19E+00,1.08E+03,1.63E-01,8.45E+00,1.08E+03,1.57E-01,9.11E+00,1.08E+03,1.09E-01
8.21E+00,1.08E+03,1.63E-01,8.47E+00,1.08E+03,1.57E-01,9.13E+00,1.08E+03,1.08E-01
8.24E+00,1.08E+03,1.63E-01,8.49E+00,1.08E+03,1.57E-01,9.16E+00,1.08E+03,1.08E-01
8.26E+00,1.09E+03,1.64E-01,8.52E+00,1.09E+03,1.57E-01,9.18E+00,1.09E+03,1.07E-01
8.28E+00,1.09E+03,1.64E-01,8.54E+00,1.09E+03,1.57E-01,9.21E+00,1.09E+03,1.06E-01
8.30E+00,1.09E+03,1.64E-01,8.56E+00,1.09E+03,1.56E-01,9.24E+00,1.09E+03,1.06E-01
8.33E+00,1.10E+03,1.65E-01,8.59E+00,1.10E+03,1.56E-01,9.26E+00,1.10E+03,1.06E-01
8.35E+00,1.10E+03,1.65E-01,8.61E+00,1.10E+03,1.55E-01,9.29E+00,1.10E+03,1.05E-01
8.37E+00,1.10E+03,1.65E-01,8.63E+00,1.10E+03,1.54E-01,9.31E+00,1.10E+03,1.05E-01
8.40E+00,1.10E+03,1.65E-01,8.66E+00,1.10E+03,1.54E-01,9.34E+00,1.10E+03,1.04E-01
8.42E+00,1.11E+03,1.65E-01,8.68E+00,1.11E+03,1.53E-01,9.36E+00,1.11E+03,1.04E-01
8.44E+00,1.11E+03,1.65E-01,8.71E+00,1.11E+03,1.52E-01,9.39E+00,1.11E+03,1.04E-01
8.46E+00,1.11E+03,1.65E-01,8.73E+00,1.11E+03,1.51E-01,9.41E+00,1.11E+03,1.04E-01
8.49E+00,1.12E+03,1.65E-01,8.75E+00,1.12E+03,1.50E-01,9.44E+00,1.12E+03,1.04E-01
8.51E+00,1.12E+03,1.64E-01,8.78E+00,1.12E+03,1.49E-01,9.46E+00,1.12E+03,1.03E-01
8.53E+00,1.12E+03,1.63E-01,8.80E+00,1.12E+03,1.48E-01,9.49E+00,1.12E+03,1.03E-01
8.56E+00,1.13E+03,1.63E-01,8.82E+00,1.13E+03,1.48E-01,9.51E+00,1.13E+03,1.03E-01
8.58E+00,1.13E+03,1.63E-01,8.85E+00,1.13E+03,1.48E-01,9.54E+00,1.13E+03,1.03E-01
8.60E+00,1.13E+03,1.62E-01,8.87E+00,1.13E+03,1.48E-01,9.57E+00,1.13E+03,1.04E-01
8.62E+00,1.13E+03,1.62E-01,8.89E+00,1.13E+03,1.48E-01,9.59E+00,1.13E+03,1.04E-01
8.65E+00,1.14E+03,1.61E-01,8.92E+00,1.14E+03,1.48E-01,9.62E+00,1.14E+03,1.04E-01
8.67E+00,1.14E+03,1.61E-01,8.94E+00,1.14E+03,1.48E-01,9.64E+00,1.14E+03,1.04E-01
8.69E+00,1.14E+03,1.61E-01,8.96E+00,1.14E+03,1.48E-01,9.67E+00,1.14E+03,1.03E-01
8.72E+00,1.15E+03,1.60E-01,8.99E+00,1.15E+03,1.48E-01,9.69E+00,1.15E+03,1.03E-01
8.74E+00,1.15E+03,1.60E-01,9.01E+00,1.15E+03,1.48E-01,9.72E+00,1.15E+03,1.03E-01
8.76E+00,1.15E+03,1.60E-01,9.03E+00,1.15E+03,1.47E-01,9.74E+00,1.15E+03,1.03E-01
8.78E+00,1.16E+03,1.59E-01,9.06E+00,1.16E+03,1.47E-01,9.77E+00,1.16E+03,1.03E-01
8.81E+00,1.16E+03,1.59E-01,9.08E+00,1.16E+03,1.47E-01,9.79E+00,1.16E+03,1.03E-01
8.83E+00,1.16E+03,1.58E-01,9.11E+00,1.16E+03,1.47E-01,9.82E+00,1.16E+03,1.03E-01
8.85E+00,1.16E+03,1.58E-01,9.13E+00,1.16E+03,1.46E-01,9.84E+00,1.16E+03,1.02E-01
8.87E+00,1.17E+03,1.57E-01,9.15E+00,1.17E+03,1.46E-01,9.87E+00,1.17E+03,1.02E-01
8.90E+00,1.17E+03,1.57E-01,9.18E+00,1.17E+03,1.46E-01,9.89E+00,1.17E+03,1.02E-01
8.92E+00,1.17E+03,1.56E-01,9.20E+00,1.17E+03,1.46E-01,9.92E+00,1.17E+03,1.02E-01
8.94E+00,1.18E+03,1.56E-01,9.22E+00,1.18E+03,1.45E-01,9.95E+00,1.18E+03,1.02E-01
8.97E+00,1.18E+03,1.56E-01,9.25E+00,1.18E+03,1.45E-01,9.97E+00,1.18E+03,1.02E-01
8.99E+00,1.18E+03,1.56E-01,9.27E+00,1.18E+03,1.45E-01,1.00E+01,1.18E+03,1.02E-01
9.01E+00,1.19E+03,1.56E-01,9.29E+00,1.19E+03,1.45E-01,1.00E+01,1.19E+03,1.03E-01
9.03E+00,1.19E+03,1.56E-01,9.32E+00,1.19E+03,1.45E-01,1.00E+01,1.19E+03,1.03E-01
9.06E+00,1.19E+03,1.56E-01,9.34E+00,1.19E+03,1.45E-01,1.01E+01,1.19E+03,1.03E-01
9.08E+00,1.19E+03,1.56E-01,9.36E+00,1.19E+03,1.44E-01,1.01E+01,1.19E+03,1.03E-01
9.10E+00,1.20E+03,1.57E-01,9.39E+00,1.20E+03,1.44E-01,1.01E+01,1.20E+03,1.04E-01
9.13E+00,1.20E+03,1.57E-01,9.41E+00,1.20E+03,1.43E-01,1.01E+01,1.20E+03,1.04E-01
9.15E+00,1.20E+03,1.57E-01,9.43E+00,1.20E+03,1.43E-01,1.02E+01,1.20E+03,1.05E-01
9.17E+00,1.21E+03,1.57E-01,9.46E+00,1.21E+03,1.42E-01,1.02E+01,1.21E+03,1.05E-01
9.19E+00,1.21E+03,1.56E-01,9.48E+00,1.21E+03,1.42E-01,1.02E+01,1.21E+03,1.05E-01
9.22E+00,1.21E+03,1.56E-01,9.51E+00,1.21E+03,1.41E-01,1.03E+01,1.21E+03,1.04E-01
9.24E+00,1.22E+03,1.56E-01,9.53E+00,1.22E+03,1.41E-01,1.03E+01,1.22E+03,1.04E-01
9.26E+00,1.22E+03,1.56E-01,9.55E+00,1.22E+03,1.41E-01,1.03E+01,1.22E+03,1.03E-01
9.29E+00,1.22E+03,1.57E-01,9.58E+00,1.22E+03,1.41E-01,1.03E+01,1.22E+03,1.03E-01
9.31E+00,1.22E+03,1.57E-01,9.60E+00,1.22E+03,1.41E-01,1.04E+01,1.22E+03,1.02E-01
9.33E+00,1.23E+03,1.57E-01,9.62E+00,1.23E+03,1.40E-01,1.04E+01,1.23E+03,1.02E-01
9.35E+00,1.23E+03,1.58E-01,9.65E+00,1.23E+03,1.40E-01,1.04E+01,1.23E+03,1.01E-01
9.38E+00,1.23E+03,1.58E-01,9.67E+00,1.23E+03,1.40E-01,1.04E+01,1.23E+03,1.01E-01
9.40E+00,1.24E+03,1.58E-01,9.69E+00,1.24E+03,1.40E-01,1.05E+01,1.24E+03,9.99E-02
9.42E+00,1.24E+03,1.58E-01,9.72E+00,1.24E+03,1.39E-01,1.05E+01,1.24E+03,9.93E-02
9.45E+00,1.24E+03,1.58E-01,9.74E+00,1.24E+03,1.39E-01,1.05E+01,1.24E+03,9.87E-02
9.47E+00,1.25E+03,1.58E-01,9.76E+00,1.25E+03,1.39E-01,1.05E+01,1.25E+03,9.81E-02
9.49E+00,1.25E+03,1.58E-01,9.79E+00,1.25E+03,1.39E-01,1.06E+01,1.25E+03,9.76E-02
9.51E+00,1.25E+03,1.58E-01,9.81E+00,1.25E+03,1.38E-01,1.06E+01,1.25E+03,9.70E-02
9.54E+00,1.25E+03,1.58E-01,9.83E+00,1.25E+03,1.38E-01,1.06E+01,1.25E+03,9.66E-02
9.56E+00,1.26E+03,1.58E-01,9.86E+00,1.26E+03,1.37E-01,1.06E+01,1.26E+03,9.61E-02
9.58E+00,1.26E+03,1.57E-01,9.88E+00,1.26E+03,1.37E-01,1.07E+01,1.26E+03,9.56E-02
9.60E+00,1.26E+03,1.57E-01,9.90E+00,1.26E+03,1.37E-01,1.07E+01,1.26E+03,9.51E-02
9.63E+00,1.27E+03,1.57E-01,9.93E+00,1.27E+03,1.38E-01,1.07E+01,1.27E+03,9.44E-02
9.65E+00,1.27E+03,1.56E-01,9.95E+00,1.27E+03,1.38E-01,1.07E+01,1.27E+03,9.40E-02
9.67E+00,1.27E+03,1.56E-01,9.98E+00,1.27E+03,1.38E-01,1.08E+01,1.27E+03,9.39E-02
9.70E+00,1.28E+03,1.56E-01,1.00E+01,1.28E+03,1.38E-01,1.08E+01,1.28E+03,9.38E-02
9.72E+00,1.28E+03,1.56E-01,1.00E+01,1.28E+03,1.38E-01,1.08E+01,1.28E+03,9.36E-02
9.74E+00,1.28E+03,1.56E-01,1.00E+01,1.28E+03,1.37E-01,1.08E+01,1.28E+03,9.35E-02
9.76E+00,1.28E+03,1.55E-01,1.01E+01,1.28E+03,1.37E-01,1.09E+01,1.28E+03,9.33E-02
9.79E+00,1.29E+03,1.55E-01,1.01E+01,1.29E+03,1.37E-01,1.09E+01,1.29E+03,9.32E-02
9.81E+00,1.29E+03,1.54E-01,1.01E+01,1.29E+03,1.37E-01,1.09E+01,1.29E+03,9.29E-02
9.83E+00,1.29E+03,1.54E-01,1.01E+01,1.29E+03,1.37E-01,1.09E+01,1.29E+03,9.25E-02
9.86E+00,1.30E+03,1.54E-01,1.02E+01,1.30E+03,1.37E-01,1.10E+01,1.30E+03,9.22E-02
9.88E+00,1.30E+03,1.53E-01,1.02E+01,1.30E+03,1.37E-01,1.10E+01,1.30E+03,9.20E-02
9.90E+00,1.30E+03,1.53E-01,1.02E+01,1.30E+03,1.37E-01,1.10E+01,1.30E+03,9.19E-02
9.92E+00,1.31E+03,1.53E-01,1.02E+01,1.31E+03,1.37E-01,1.10E+01,1.31E+03,9.17E-02
9.95E+00,1.31E+03,1.53E-01,1.03E+01,1.31E+03,1.37E-01,1.11E+01,1.31E+03,9.15E-02
9.97E+00,1.31E+03,1.53E-01,1.03E+01,1.31E+03,1.36E-01,1.11E+01,1.31E+03,9.12E-02
9.99E+00,1.31E+03,1.53E-01,1.03E+01,1.31E+03,1.36E-01,1.11E+01,1.31E+03,9.08E-02
1.00E+01,1.32E+03,1.53E-01,1.03E+01,1.32E+03,1.35E-01,1.11E+01,1.32E+03,9.03E-02
1.00E+01,1.32E+03,1.53E-01,1.04E+01,1.32E+03,1.34E-01,1.12E+01,1.32E+03,9.00E-02
1.01E+01,1.32E+03,1.53E-01,1.04E+01,1.32E+03,1.33E-01,1.12E+01,1.32E+03,8.96E-02
1.01E+01,1.33E+03,1.53E-01,1.04E+01,1.33E+03,1.32E-01,1.12E+01,1.33E+03,8.91E-02
1.01E+01,1.33E+03,1.53E-01,1.04E+01,1.33E+03,1.31E-01,1.12E+01,1.33E+03,8.85E-02
1.01E+01,1.33E+03,1.53E-01,1.04E+01,1.33E+03,1.30E-01,1.13E+01,1.33E+03,8.79E-02
1.02E+01,1.34E+03,1.54E-01,1.05E+01,1.34E+03,1.29E-01,1.13E+01,1.34E+03,8.76E-02
1.02E+01,1.34E+03,1.54E-01,1.05E+01,1.34E+03,1.28E-01,1.13E+01,1.34E+03,8.74E-02
1.02E+01,1.34E+03,1.54E-01,1.05E+01,1.34E+03,1.28E-01,1.13E+01,1.34E+03,8.74E-02
1.02E+01,1.34E+03,1.54E-01,1.05E+01,1.34E+03,1.28E-01,1.14E+01,1.34E+03,8.77E-02
1.02E+01,1.35E+03,1.54E-01,1.06E+01,1.35E+03,1.27E-01,1.14E+01,1.35E+03,8.78E-02
1.03E+01,1.35E+03,1.54E-01,1.06E+01,1.35E+03,1.27E-01,1.14E+01,1.35E+03,8.81E-02
1.03E+01,1.35E+03,1.54E-01,1.06E+01,1.35E+03,1.27E-01,1.14E+01,1.35E+03,8.82E-02
1.03E+01,1.36E+03,1.54E-01,1.06E+01,1.36E+03,1.27E-01,1.15E+01,1.36E+03,8.82E-02
1.03E+01,1.36E+03,1.54E-01,1.07E+01,1.36E+03,1.27E-01,1.15E+01,1.36E+03,8.82E-02
1.04E+01,1.36E+03,1.53E-01,1.07E+01,1.36E+03,1.26E-01,1.15E+01,1.36E+03,8.83E-02
1.04E+01,1.37E+03,1.53E-01,1.07E+01,1.37E+03,1.26E-01,1.15E+01,1.37E+03,8.84E-02
1.04E+01,1.37E+03,1.52E-01,1.07E+01,1.37E+03,1.26E-01,1.16E+01,1.37E+03,8.83E-02
1.04E+01,1.37E+03,1.52E-01,1.08E+01,1.37E+03,1.26E-01,1.16E+01,1.37E+03,8.80E-02
1.04E+01,1.37E+03,1.52E-01,1.08E+01,1.37E+03,1.26E-01,1.16E+01,1.37E+03,8.78E-02
1.05E+01,1.38E+03,1.51E-01,1.08E+01,1.38E+03,1.26E-01,1.16E+01,1.38E+03,8.77E-02
1.05E+01,1.38E+03,1.51E-01,1.08E+01,1.38E+03,1.25E-01,1.17E+01,1.38E+03,8.78E-02
1.05E+01,1.38E+03,1.51E-01,1.08E+01,1.38E+03,1.25E-01,1.17E+01,1.38E+03,8.76E-02
1.05E+01,1.39E+03,1.51E-01,1.09E+01,1.39E+03,1.24E-01,1.17E+01,1.39E+03,8.75E-02
1.06E+01,1.39E+03,1.52E-01,1.09E+01,1.39E+03,1.24E-01,1.17E+01,1.39E+03,8.73E-02
1.06E+01,1.39E+03,1.52E-01,1.09E+01,1.39E+03,1.24E-01,1.18E+01,1.39E+03,8.72E-02
1.06E+01,1.40E+03,1.52E-01,1.09E+01,1.40E+03,1.25E-01,1.18E+01,1.40E+03,8.70E-02
1.06E+01,1.40E+03,1.53E-01,1.10E+01,1.40E+03,1.24E-01,1.18E+01,1.40E+03,8.68E-02
1.07E+01,1.40E+03,1.53E-01,1.10E+01,1.40E+03,1.24E-01,1.18E+01,1.40E+03,8.65E-02
1.07E+01,1.40E+03,1.53E-01,1.10E+01,1.40E+03,1.24E-01,1.19E+01,1.40E+03,8.64E-02
1.07E+01,1.41E+03,1.54E-01,1.10E+01,1.41E+03,1.24E-01,1.19E+01,1.41E+03,8.64E-02
1.07E+01,1.41E+03,1.54E-01,1.11E+01,1.41E+03,1.24E-01,1.19E+01,1.41E+03,8.64E-02
1.07E+01,1.41E+03,1.54E-01,1.11E+01,1.41E+03,1.24E-01,1.19E+01,1.41E+03,8.63E-02
1.08E+01,1.42E+03,1.54E-01,1.11E+01,1.42E+03,1.23E-01,1.20E+01,1.42E+03,8.63E-02
1.08E+01,1.42E+03,1.54E-01,1.11E+01,1.42E+03,1.23E-01,1.20E+01,1.42E+03,8.62E-02
1.08E+01,1.42E+03,1.54E-01,1.12E+01,1.42E+03,1.23E-01,1.20E+01,1.42E+03,8.61E-02
1.08E+01,1.43E+03,1.54E-01,1.12E+01,1.43E+03,1.22E-01,1.21E+01,1.43E+03,8.61E-02
1.09E+01,1.43E+03,1.54E-01,1.12E+01,1.43E+03,1.21E-01,1.21E+01,1.43E+03,8.60E-02
1.09E+01,1.43E+03,1.53E-01,1.12E+01,1.43E+03,1.21E-01,1.21E+01,1.43E+03,8.58E-02
1.09E+01,1.43E+03,1.53E-01,1.12E+01,1.43E+03,1.21E-01,1.21E+01,1.43E+03,8.54E-02
1.09E+01,1.44E+03,1.53E-01,1.13E+01,1.44E+03,1.21E-01,1.22E+01,1.44E+03,8.51E-02
1.10E+01,1.44E+03,1.53E-01,1.13E+01,1.44E+03,1.21E-01,1.22E+01,1.44E+03,8.47E-02
1.10E+01,1.44E+03,1.52E-01,1.13E+01,1.44E+03,1.21E-01,1.22E+01,1.44E+03,8.41E-02
1.10E+01,1.45E+03,1.52E-01,1.13E+01,1.45E+03,1.21E-01,1.22E+01,1.45E+03,8.36E-02
1.10E+01,1.45E+03,1.52E-01,1.14E+01,1.45E+03,1.21E-01,1.23E+01,1.45E+03,8.30E-02
1.10E+01,1.45E+03,1.51E-01,1.14E+01,1.45E+03,1.20E-01,1.23E+01,1.45E+03,8.27E-02
1.11E+01,1.46E+03,1.51E-01,1.14E+01,1.46E+03,1.21E-01,1.23E+01,1.46E+03,8.25E-02
1.11E+01,1.46E+03,1.51E-01,1.14E+01,1.46E+03,1.21E-01,1.23E+01,1.46E+03,8.22E-02
1.11E+01,1.46E+03,1.50E-01,1.15E+01,1.46E+03,1.21E-01,1.24E+01,1.46E+03,8.19E-02
1.11E+01,1.46E+03,1.50E-01,1.15E+01,1.46E+03,1.21E-01,1.24E+01,1.46E+03,8.19E-02
1.12E+01,1.47E+03,1.50E-01,1.15E+01,1.47E+03,1.21E-01,1.24E+01,1.47E+03,8.17E-02
1.12E+01,1.47E+03,1.49E-01,1.15E+01,1.47E+03,1.21E-01,1.24E+01,1.47E+03,8.13E-02
1.12E+01,1.47E+03,1.49E-01,1.16E+01,1.47E+03,1.22E-01,1.25E+01,1.47E+03,8.09E-02
1.12E+01,1.48E+03,1.48E-01,1.16E+01,1.48E+03,1.22E-01,1.25E+01,1.48E+03,8.06E-02
1.12E+01,1.48E+03,1.48E-01,1.16E+01,1.48E+03,1.22E-01,1.25E+01,1.48E+03,8.05E-02
1.13E+01,1.48E+03,1.48E-01,1.16E+01,1.48E+03,1.22E-01,1.25E+01,1.48E+03,8.04E-02
1.13E+01,1.49E+03,1.48E-01,1.16E+01,1.49E+03,1.22E-01,1.26E+01,1.49E+03,8.02E-02
1.13E+01,1.49E+03,1.47E-01,1.17E+01,1.49E+03,1.22E-01,1.26E+01,1.49E+03,8.02E-02
1.13E+01,1.49E+03,1.47E-01,1.17E+01,1.49E+03,1.22E-01,1.26E+01,1.49E+03,8.05E-02
1.14E+01,1.49E+03,1.47E-01,1.17E+01,1.49E+03,1.22E-01,1.26E+01,1.49E+03,8.08E-02
1.14E+01,1.50E+03,1.47E-01,1.17E+01,1.50E+03,1.22E-01,1.27E+01,1.50E+03,8.10E-02
1.14E+01,1.50E+03,1.46E-01,1.18E+01,1.50E+03,1.22E-01,1.27E+01,1.50E+03,8.13E-02
1.14E+01,1.50E+03,1.46E-01,1.18E+01,1.50E+03,1.22E-01,1.27E+01,1.50E+03,8.15E-02
1.15E+01,1.51E+03,1.45E-01,1.18E+01,1.51E+03,1.22E-01,1.27E+01,1.51E+03,8.17E-02
1.15E+01,1.51E+03,1.45E-01,1.18E+01,1.51E+03,1.23E-01,1.28E+01,1.51E+03,8.19E-02
1.15E+01,1.51E+03,1.44E-01,1.19E+01,1.51E+03,1.22E-01,1.28E+01,1.51E+03,8.20E-02
1.15E+01,1.52E+03,1.44E-01,1.19E+01,1.52E+03,1.22E-01,1.28E+01,1.52E+03,8.19E-02
1.15E+01,1.52E+03,1.43E-01,1.19E+01,1.52E+03,1.22E-01,1.28E+01,1.52E+03,8.18E-02
1.16E+01,1.52E+03,1.43E-01,1.19E+01,1.52E+03,1.21E-01,1.29E+01,1.52E+03,8.16E-02
1.16E+01,1.52E+03,1.42E-01,1.20E+01,1.52E+03,1.21E-01,1.29E+01,1.52E+03,8.13E-02
1.16E+01,1.53E+03,1.42E-01,1.20E+01,1.53E+03,1.21E-01,1.29E+01,1.53E+03,8.10E-02
1.16E+01,1.53E+03,1.41E-01,1.20E+01,1.53E+03,1.20E-01,1.29E+01,1.53E+03,8.08E-02
1.17E+01,1.53E+03,1.41E-01,1.20E+01,1.53E+03,1.20E-01,1.30E+01,1.53E+03,8.07E-02
1.17E+01,1.54E+03,1.41E-01,1.20E+01,1.54E+03,1.20E-01,1.30E+01,1.54E+03,8.04E-02
1.17E+01,1.54E+03,1.42E-01,1.21E+01,1.54E+03,1.20E-01,1.30E+01,1.54E+03,7.99E-02
1.17E+01,1.54E+03,1.42E-01,1.21E+01,1.54E+03,1.20E-01,1.30E+01,1.54E+03,7.92E-02
1.17E+01,1.55E+03,1.42E-01,1.21E+01,1.55E+03,1.20E-01,1.31E+01,1.55E+03,7.88E-02
1.18E+01,1.55E+03,1.42E-01,1.21E+01,1.55E+03,1.20E-01,1.31E+01,1.55E+03,7.83E-02
1.18E+01,1.55E+03,1.43E-01,1.22E+01,1.55E+03,1.19E-01,1.31E+01,1.55E+03,7.77E-02
1.18E+01,1.55E+03,1.43E-01,1.22E+01,1.55E+03,1.20E-01,1.31E+01,1.55E+03,7.72E-02
1.18E+01,1.56E+03,1.43E-01,1.22E+01,1.56E+03,1.19E-01,1.32E+01,1.56E+03,7.69E-02
1.19E+01,1.56E+03,1.44E-01,1.22E+01,1.56E+03,1.19E-01,1.32E+01,1.56E+03,7.68E-02
1.19E+01,1.56E+03,1.44E-01,1.23E+01,1.56E+03,1.19E-01,1.32E+01,1.56E+03,7.71E-02
1.19E+01,1.57E+03,1.44E-01,1.23E+01,1.57E+03,1.18E-01,1.32E+01,1.57E+03,7.76E-02
1.19E+01,1.57E+03,1.44E-01,1.23E+01,1.57E+03,1.18E-01,1.33E+01,1.57E+03,7.81E-02
1.20E+01,1.57E+03,1.45E-01,1.23E+01,1.57E+03,1.17E-01,1.33E+01,1.57E+03,7.86E-02
1.20E+01,1.58E+03,1.45E-01,1.24E+01,1.58E+03,1.17E-01,1.33E+01,1.58E+03,7.90E-02
1.20E+01,1.58E+03,1.45E-01,1.24E+01,1.58E+03,1.16E-01,1.33E+01,1.58E+03,7.93E-02
1.20E+01,1.58E+03,1.45E-01,1.24E+01,1.58E+03,1.15E-01,1.34E+01,1.58E+03,7.93E-02
1.20E+01,1.58E+03,1.45E-01,1.24E+01,1.58E+03,1.14E-01,1.34E+01,1.58E+03,7.92E-02
1.21E+01,1.59E+03,1.45E-01,1.24E+01,1.59E+03,1.13E-01,1.34E+01,1.59E+03,7.88E-02
1.21E+01,1.59E+03,1.45E-01,1.25E+01,1.59E+03,1.12E-01,1.34E+01,1.59E+03,7.83E-02
1.21E+01,1.59E+03,1.45E-01,1.25E+01,1.59E+03,1.11E-01,1.35E+01,1.59E+03,7.78E-02
1.21E+01,1.60E+03,1.45E-01,1.25E+01,1.60E+03,1.11E-01,1.35E+01,1.60E+03,7.73E-02
1.22E+01,1.60E+03,1.45E-01,1.25E+01,1.60E+03,1.11E-01,1.35E+01,1.60E+03,7.68E-02
1.22E+01,1.60E+03,1.44E-01,1.26E+01,1.60E+03,1.10E-01,1.35E+01,1.60E+03,7.63E-02
1.22E+01,1.61E+03,1.44E-01,1.26E+01,1.61E+03,1.10E-01,1.36E+01,1.61E+03,7.59E-02
1.22E+01,1.61E+03,1.44E-01,1.26E+01,1.61E+03,1.10E-01,1.36E+01,1.61E+03,7.54E-02
1.23E+01,1.61E+03,1.44E-01,1.26E+01,1.61E+03,1.09E-01,1.36E+01,1.61E+03,7.50E-02
1.23E+01,1.61E+03,1.44E-01,1.27E+01,1.61E+03,1.10E-01,1.36E+01,1.61E+03,7.46E-02
1.23E+01,1.62E+03,1.45E-01,1.27E+01,1.62E+03,1.10E-01,1.37E+01,1.62E+03,7.42E-02
1.23E+01,1.62E+03,1.44E-01,1.27E+01,1.62E+03,1.10E-01,1.37E+01,1.62E+03,7.40E-02
1.23E+01,1.62E+03,1.44E-01,1.27E+01,1.62E+03,1.10E-01,1.37E+01,1.62E+03,7.38E-02
1.24E+01,1.63E+03,1.44E-01,1.28E+01,1.63E+03,1.10E-01,1.38E+01,1.63E+03,7.39E-02
1.24E+01,1.63E+03,1.44E-01,1.28E+01,1.63E+03,1.10E-01,1.38E+01,1.63E+03,7.40E-02
1.24E+01,1.63E+03,1.43E-01,1.28E+01,1.63E+03,1.10E-01,1.38E+01,1.63E+03,7.40E-02
1.24E+01,1.64E+03,1.43E-01,1.28E+01,1.64E+03,1.10E-01,1.38E+01,1.64E+03,7.40E-02
1.25E+01,1.64E+03,1.43E-01,1.28E+01,1.64E+03,1.10E-01,1.39E+01,1.64E+03,7.38E-02
1.25E+01,1.64E+03,1.43E-01,1.29E+01,1.64E+03,1.09E-01,1.39E+01,1.64E+03,7.35E-02
1.25E+01,1.64E+03,1.42E-01,1.29E+01,1.64E+03,1.09E-01,1.39E+01,1.64E+03,7.31E-02
1.25E+01,1.65E+03,1.42E-01,1.29E+01,1.65E+03,1.08E-01,1.39E+01,1.65E+03,7.26E-02
1.25E+01,1.65E+03,1.42E-01,1.29E+01,1.65E+03,1.07E-01,1.40E+01,1.65E+03,7.23E-02
1.26E+01,1.65E+03,1.42E-01,1.30E+01,1.65E+03,1.07E-01,1.40E+01,1.65E+03,7.22E-02
1.26E+01,1.66E+03,1.42E-01,1.30E+01,1.66E+03,1.07E-01,1.40E+01,1.66E+03,7.20E-02
1.26E+01,1.66E+03,1.42E-01,1.30E+01,1.66E+03,1.06E-01,1.40E+01,1.66E+03,7.17E-02
1.26E+01,1.66E+03,1.42E-01,1.30E+01,1.66E+03,1.05E-01,1.41E+01,1.66E+03,7.13E-02
1.27E+01,1.67E+03,1.42E-01,1.31E+01,1.67E+03,1.04E-01,1.41E+01,1.67E+03,7.08E-02
1.27E+01,1.67E+03,1.42E-01,1.31E+01,1.67E+03,1.04E-01,1.41E+01,1.67E+03,7.03E-02
1.27E+01,1.67E+03,1.42E-01,1.31E+01,1.67E+03,1.04E-01,1.41E+01,1.67E+03,6.97E-02
1.27E+01,1.67E+03,1.42E-01,1.31E+01,1.67E+03,1.03E-01,1.42E+01,1.67E+03,6.90E-02
1.28E+01,1.68E+03,1.42E-01,1.32E+01,1.68E+03,1.03E-01,1.42E+01,1.68E+03,6.85E-02
1.28E+01,1.68E+03,1.42E-01,1.32E+01,1.68E+03,1.03E-01,1.42E+01,1.68E+03,6.80E-02
1.28E+01,1.68E+03,1.42E-01,1.32E+01,1.68E+03,1.03E-01,1.42E+01,1.68E+03,6.76E-02
1.28E+01,1.69E+03,1.42E-01,1.32E+01,1.69E+03,1.03E-01,1.43E+01,1.69E+03,6.73E-02
1.28E+01,1.69E+03,1.42E-01,1.32E+01,1.69E+03,1.03E-01,1.43E+01,1.69E+03,6.71E-02
1.29E+01,1.69E+03,1.41E-01,1.33E+01,1.69E+03,1.03E-01,1.43E+01,1.69E+03,6.69E-02
1.29E+01,1.70E+03,1.41E-01,1.33E+01,1.70E+03,1.03E-01,1.43E+01,1.70E+03,6.67E-02
1.29E+01,1.70E+03,1.41E-01,1.33E+01,1.70E+03,1.03E-01,1.44E+01,1.70E+03,6.66E-02
1.29E+01,1.70E+03,1.41E-01,1.33E+01,1.70E+03,1.03E-01,1.44E+01,1.70E+03,6.63E-02
1.30E+01,1.70E+03,1.41E-01,1.34E+01,1.70E+03,1.03E-01,1.44E+01,1.70E+03,6.62E-02
1.30E+01,1.71E+03,1.41E-01,1.34E+01,1.71E+03,1.04E-01,1.44E+01,1.71E+03,6.61E-02
1.30E+01,1.71E+03,1.41E-01,1.34E+01,1.71E+03,1.04E-01,1.45E+01,1.71E+03,6.61E-02
1.30E+01,1.71E+03,1.41E-01,1.34E+01,1.71E+03,1.04E-01,1.45E+01,1.71E+03,6.59E-02
1.30E+01,1.72E+03,1.41E-01,1.35E+01,1.72E+03,1.04E-01,1.45E+01,1.72E+03,6.56E-02
1.31E+01,1.72E+03,1.41E-01,1.35E+01,1.72E+03,1.04E-01,1.45E+01,1.72E+03,6.53E-02
1.31E+01,1.72E+03,1.41E-01,1.35E+01,1.72E+03,1.03E-01,1.46E+01,1.72E+03,6.50E-02
1.31E+01,1.73E+03,1.42E-01,1.35E+01,1.73E+03,1.03E-01,1.46E+01,1.73E+03,6.46E-02
1.31E+01,1.73E+03,1.42E-01,1.36E+01,1.73E+03,1.02E-01,1.46E+01,1.73E+03,6.45E-02
1.32E+01,1.73E+03,1.42E-01,1.36E+01,1.73E+03,1.01E-01,1.46E+01,1.73E+03,6.43E-02
1.32E+01,1.73E+03,1.43E-01,1.36E+01,1.73E+03,1.01E-01,1.47E+01,1.73E+03,6.43E-02
1.32E+01,1.74E+03,1.43E-01,1.36E+01,1.74E+03,1.00E-01,1.47E+01,1.74E+03,6.43E-02
1.32E+01,1.74E+03,1.43E-01,1.36E+01,1.74E+03,1.00E-01,1.47E+01,1.74E+03,6.42E-02
1.33E+01,1.74E+03,1.44E-01,1.37E+01,1.74E+03,9.95E-02,1.47E+01,1.74E+03,6.40E-02
1.33E+01,1.75E+03,1.44E-01,1.37E+01,1.75E+03,9.93E-02,1.48E+01,1.75E+03,6.37E-02
1.33E+01,1.75E+03,1.44E-01,1.37E+01,1.75E+03,9.92E-02,1.48E+01,1.75E+03,6.35E-02
1.33E+01,1.75E+03,1.44E-01,1.37E+01,1.75E+03,9.90E-02,1.48E+01,1.75E+03,6.34E-02
1.33E+01,1.76E+03,1.44E-01,1.38E+01,1.76E+03,9.89E-02,1.48E+01,1.76E+03,6.31E-02
1.34E+01,1.76E+03,1.43E-01,1.38E+01,1.76E+03,9.89E-02,1.49E+01,1.76E+03,6.28E-02
1.34E+01,1.76E+03,1.43E-01,1.38E+01,1.76E+03,9.88E-02,1.49E+01,1.76E+03,6.24E-02
1.34E+01,1.76E+03,1.42E-01,1.38E+01,1.76E+03,9.88E-02,1.49E+01,1.76E+03,6.20E-02
1.34E+01,1.77E+03,1.41E-01,1.39E+01,1.77E+03,9.87E-02,1.49E+01,1.77E+03,6.18E-02
1.35E+01,1.77E+03,1.40E-01,1.39E+01,1.77E+03,9.84E-02,1.50E+01,1.77E+03,6.15E-02
1.35E+01,1.77E+03,1.40E-01,1.39E+01,1.77E+03,9.79E-02,1.50E+01,1.77E+03,6.12E-02
1.35E+01,1.78E+03,1.39E-01,1.39E+01,1.78E+03,9.72E-02,1.50E+01,1.78E+03,6.12E-02
1.35E+01,1.78E+03,1.39E-01,1.40E+01,1.78E+03,9.67E-02,1.50E+01,1.78E+03,6.12E-02
1.36E+01,1.78E+03,1.39E-01,1.40E+01,1.78E+03,9.64E-02,1.51E+01,1.78E+03,6.11E-02
1.36E+01,1.79E+03,1.38E-01,1.40E+01,1.79E+03,9.62E-02,1.51E+01,1.79E+03,6.09E-02
1.36E+01,1.79E+03,1.38E-01,1.40E+01,1.79E+03,9.60E-02,1.51E+01,1.79E+03,6.05E-02
1.36E+01,1.79E+03,1.37E-01,1.40E+01,1.79E+03,9.58E-02,1.51E+01,1.79E+03,6.01E-02
1.36E+01,1.79E+03,1.37E-01,1.41E+01,1.79E+03,9.61E-02,1.52E+01,1.79E+03,5.98E-02
1.37E+01,1.80E+03,1.36E-01,1.41E+01,1.80E+03,9.62E-02,1.52E+01,1.80E+03,5.94E-02
1.37E+01,1.80E+03,1.36E-01,1.41E+01,1.80E+03,9.61E-02,1.52E+01,1.80E+03,5.90E-02
1.37E+01,1.80E+03,1.36E-01,1.41E+01,1.80E+03,9.60E-02,1.52E+01,1.80E+03,5.88E-02
1.37E+01,1.81E+03,1.35E-01,1.42E+01,1.81E+03,9.57E-02,1.53E+01,1.81E+03,5.85E-02
1.38E+01,1.81E+03,1.35E-01,1.42E+01,1.81E+03,9.55E-02,1.53E+01,1.81E+03,5.85E-02
1.38E+01,1.81E+03,1.35E-01,1.42E+01,1.81E+03,9.53E-02,1.53E+01,1.81E+03,5.86E-02
1.38E+01,1.82E+03,1.35E-01,1.42E+01,1.82E+03,9.49E-02,1.53E+01,1.82E+03,5.86E-02
1.38E+01,1.82E+03,1.34E-01,1.43E+01,1.82E+03,9.44E-02,1.54E+01,1.82E+03,5.86E-02
1.38E+01,1.82E+03,1.34E-01,1.43E+01,1.82E+03,9.39E-02,1.54E+01,1.82E+03,5.88E-02
1.39E+01,1.82E+03,1.34E-01,1.43E+01,1.82E+03,9.36E-02,1.54E+01,1.82E+03,5.89E-02
1.39E+01,1.83E+03,1.35E-01,1.43E+01,1.83E+03,9.34E-02,1.55E+01,1.83E+03,5.88E-02
1.39E+01,1.83E+03,1.35E-01,1.44E+01,1.83E+03,9.32E-02,1.55E+01,1.83E+03,5.87E-02
1.39E+01,1.83E+03,1.35E-01,1.44E+01,1.83E+03,9.30E-02,1.55E+01,1.83E+03,5.85E-02
1.40E+01,1.84E+03,1.35E-01,1.44E+01,1.84E+03,9.35E-02,1.55E+01,1.84E+03,5.84E-02
1.40E+01,1.84E+03,1.35E-01,1.44E+01,1.84E+03,9.39E-02,1.56E+01,1.84E+03,5.83E-02
1.40E+01,1.84E+03,1.34E-01,1.44E+01,1.84E+03,9.42E-02,1.56E+01,1.84E+03,5.82E-02
1.40E+01,1.85E+03,1.34E-01,1.45E+01,1.85E+03,9.45E-02,1.56E+01,1.85E+03,5.79E-02
1.41E+01,1.85E+03,1.34E-01,1.45E+01,1.85E+03,9.47E-02,1.56E+01,1.85E+03,5.76E-02
1.41E+01,1.85E+03,1.34E-01,1.45E+01,1.85E+03,9.48E-02,1.57E+01,1.85E+03,5.74E-02
1.41E+01,1.85E+03,1.34E-01,1.45E+01,1.85E+03,9.49E-02,1.57E+01,1.85E+03,5.73E-02
1.41E+01,1.86E+03,1.34E-01,1.46E+01,1.86E+03,9.49E-02,1.57E+01,1.86E+03,5.71E-02
1.41E+01,1.86E+03,1.34E-01,1.46E+01,1.86E+03,9.46E-02,1.57E+01,1.86E+03,5.68E-02
1.42E+01,1.86E+03,1.34E-01,1.46E+01,1.86E+03,9.42E-02,1.58E+01,1.86E+03,5.68E-02
1.42E+01,1.87E+03,1.34E-01,1.46E+01,1.87E+03,9.38E-02,1.58E+01,1.87E+03,5.68E-02
1.42E+01,1.87E+03,1.33E-01,1.47E+01,1.87E+03,9.32E-02,1.58E+01,1.87E+03,5.66E-02
1.42E+01,1.87E+03,1.34E-01,1.47E+01,1.87E+03,9.28E-02,1.58E+01,1.87E+03,5.66E-02
1.43E+01,1.88E+03,1.34E-01,1.47E+01,1.88E+03,9.23E-02,1.59E+01,1.88E+03,5.65E-02
1.43E+01,1.88E+03,1.34E-01,1.47E+01,1.88E+03,9.19E-02,1.59E+01,1.88E+03,5.66E-02
1.43E+01,1.88E+03,1.34E-01,1.48E+01,1.88E+03,9.14E-02,1.59E+01,1.88E+03,5.67E-02
1.43E+01,1.88E+03,1.34E-01,1.48E+01,1.88E+03,9.09E-02,1.59E+01,1.88E+03,5.67E-02
1.44E+01,1.89E+03,1.34E-01,1.48E+01,1.89E+03,9.05E-02,1.60E+01,1.89E+03,5.67E-02
1.44E+01,1.89E+03,1.34E-01,1.48E+01,1.89E+03,9.04E-02,1.60E+01,1.89E+03,5.66E-02
1.44E+01,1.89E+03,1.34E-01,1.48E+01,1.89E+03,9.03E-02,1.60E+01,1.89E+03,5.66E-02
1.44E+01,1.90E+03,1.34E-01,1.49E+01,1.90E+03,9.02E-02,1.60E+01,1.90E+03,5.64E-02
1.44E+01,1.90E+03,1.34E-01,1.49E+01,1.90E+03,9.01E-02,1.61E+01,1.90E+03,5.62E-02
1.45E+01,1.90E+03,1.34E-01,1.49E+01,1.90E+03,9.03E-02,1.61E+01,1.90E+03,5.59E-02
1.45E+01,1.91E+03,1.34E-01,1.49E+01,1.91E+03,9.06E-02,1.61E+01,1.91E+03,5.56E-02
1.45E+01,1.91E+03,1.34E-01,1.50E+01,1.91E+03,9.09E-02,1.61E+01,1.91E+03,5.56E-02
1.45E+01,1.91E+03,1.34E-01,1.50E+01,1.91E+03,9.14E-02,1.62E+01,1.91E+03,5.60E-02
1.46E+01,1.91E+03,1.34E-01,1.50E+01,1.91E+03,9.17E-02,1.62E+01,1.91E+03,5.64E-02
1.46E+01,1.92E+03,1.34E-01,1.50E+01,1.92E+03,9.20E-02,1.62E+01,1.92E+03,5.66E-02
1.46E+01,1.92E+03,1.34E-01,1.51E+01,1.92E+03,9.22E-02,1.62E+01,1.92E+03,5.66E-02
1.46E+01,1.92E+03,1.34E-01,1.51E+01,1.92E+03,9.25E-02,1.63E+01,1.92E+03,5.65E-02
1.46E+01,1.93E+03,1.34E-01,1.51E+01,1.93E+03,9.27E-02,1.63E+01,1.93E+03,5.62E-02
1.47E+01,1.93E+03,1.34E-01,1.51E+01,1.93E+03,9.27E-02,1.63E+01,1.93E+03,5.59E-02
1.47E+01,1.93E+03,1.34E-01,1.52E+01,1.93E+03,9.23E-02,1.63E+01,1.93E+03,5.57E-02
1.47E+01,1.94E+03,1.33E-01,1.52E+01,1.94E+03,9.18E-02,1.64E+01,1.94E+03,5.54E-02
1.47E+01,1.94E+03,1.33E-01,1.52E+01,1.94E+03,9.10E-02,1.64E+01,1.94E+03,5.53E-02
1.48E+01,1.94E+03,1.33E-01,1.52E+01,1.94E+03,9.02E-02,1.64E+01,1.94E+03,5.50E-02
1.48E+01,1.94E+03,1.33E-01,1.52E+01,1.94E+03,8.94E-02,1.64E+01,1.94E+03,5.47E-02
1.48E+01,1.95E+03,1.33E-01,1.53E+01,1.95E+03,8.86E-02,1.65E+01,1.95E+03,5.42E-02
1.48E+01,1.95E+03,1.32E-01,1.53E+01,1.95E+03,8.78E-02,1.65E+01,1.95E+03,5.37E-02
1.49E+01,1.95E+03,1.32E-01,1.53E+01,1.95E+03,8.69E-02,1.65E+01,1.95E+03,5.33E-02
1.49E+01,1.96E+03,1.32E-01,1.53E+01,1.96E+03,8.60E-02,1.65E+01,1.96E+03,5.33E-02
1.49E+01,1.96E+03,1.32E-01,1.54E+01,1.96E+03,8.55E-02,1.66E+01,1.96E+03,5.34E-02
1.49E+01,1.96E+03,1.32E-01,1.54E+01,1.96E+03,8.52E-02,1.66E+01,1.96E+03,5.35E-02
1.49E+01,1.97E+03,1.32E-01,1.54E+01,1.97E+03,8.49E-02,1.66E+01,1.97E+03,5.34E-02
1.50E+01,1.97E+03,1.32E-01,1.54E+01,1.97E+03,8.46E-02,1.66E+01,1.97E+03,5.33E-02
1.50E+01,1.97E+03,1.32E-01,1.55E+01,1.97E+03,8.45E-02,1.67E+01,1.97E+03,5.32E-02
1.50E+01,1.97E+03,1.32E-01,1.55E+01,1.97E+03,8.45E-02,1.67E+01,1.97E+03,5.32E-02
1.50E+01,1.98E+03,1.32E-01,1.55E+01,1.98E+03,8.46E-02,1.67E+01,1.98E+03,5.32E-02
1.51E+01,1.98E+03,1.31E-01,1.55E+01,1.98E+03,8.45E-02,1.67E+01,1.98E+03,5.33E-02
1.51E+01,1.98E+03,1.31E-01,1.56E+01,1.98E+03,8.44E-02,1.68E+01,1.98E+03,5.37E-02
1.51E+01,1.99E+03,1.31E-01,1.56E+01,1.99E+03,8.43E-02,1.68E+01,1.99E+03,5.40E-02
1.51E+01,1.99E+03,1.31E-01,1.56E+01,1.99E+03,8.41E-02,1.68E+01,1.99E+03,5.42E-02
1.51E+01,1.99E+03,1.31E-01,1.56E+01,1.99E+03,8.40E-02,1.68E+01,1.99E+03,5.44E-02
1.52E+01,2.00E+03,1.31E-01,1.56E+01,2.00E+03,8.39E-02,1.69E+01,2.00E+03,5.45E-02
1.52E+01,2.00E+03,1.31E-01,1.57E+01,2.00E+03,8.38E-02,1.69E+01,2.00E+03,5.46E-02
1.52E+01,2.00E+03,1.32E-01,1.57E+01,2.00E+03,8.36E-02,1.69E+01,2.00E+03,5.46E-02
1.52E+01,2.00E+03,1.32E-01,1.57E+01,2.00E+03,8.34E-02,1.69E+01,2.00E+03,5.46E-02
1.53E+01,2.01E+03,1.32E-01,1.57E+01,2.01E+03,8.31E-02,1.70E+01,2.01E+03,5.47E-02
1.53E+01,2.01E+03,1.32E-01,1.58E+01,2.01E+03,8.30E-02,1.70E+01,2.01E+03,5.47E-02
1.53E+01,2.01E+03,1.32E-01,1.58E+01,2.01E+03,8.34E-02,1.70E+01,2.01E+03,5.46E-02
1.53E+01,2.02E+03,1.33E-01,1.58E+01,2.02E+03,8.41E-02,1.70E+01,2.02E+03,5.45E-02
1.54E+01,2.02E+03,1.33E-01,1.58E+01,2.02E+03,8.46E-02,1.71E+01,2.02E+03,5.44E-02
1.54E+01,2.02E+03,1.33E-01,1.59E+01,2.02E+03,8.50E-02,1.71E+01,2.02E+03,5.41E-02
1.54E+01,2.03E+03,1.33E-01,1.59E+01,2.03E+03,8.53E-02,1.71E+01,2.03E+03,5.39E-02
1.54E+01,2.03E+03,1.33E-01,1.59E+01,2.03E+03,8.56E-02,1.72E+01,2.03E+03,5.37E-02
1.54E+01,2.03E+03,1.33E-01,1.59E+01,2.03E+03,8.57E-02,1.72E+01,2.03E+03,5.36E-02
1.55E+01,2.03E+03,1.33E-01,1.60E+01,2.03E+03,8.56E-02,1.72E+01,2.03E+03,5.36E-02
1.55E+01,2.04E+03,1.32E-01,1.60E+01,2.04E+03,8.53E-02,1.72E+01,2.04E+03,5.36E-02
1.55E+01,2.04E+03,1.32E-01,1.60E+01,2.04E+03,8.50E-02,1.73E+01,2.04E+03,5.35E-02
1.55E+01,2.04E+03,1.32E-01,1.60E+01,2.04E+03,8.47E-02,1.73E+01,2.04E+03,5.35E-02
1.56E+01,2.05E+03,1.31E-01,1.60E+01,2.05E+03,8.46E-02,1.73E+01,2.05E+03,5.34E-02
1.56E+01,2.05E+03,1.31E-01,1.61E+01,2.05E+03,8.46E-02,1.73E+01,2.05E+03,5.32E-02
1.56E+01,2.05E+03,1.31E-01,1.61E+01,2.05E+03,8.47E-02,1.74E+01,2.05E+03,5.28E-02
1.56E+01,2.06E+03,1.30E-01,1.61E+01,2.06E+03,8.45E-02,1.74E+01,2.06E+03,5.27E-02
1.57E+01,2.06E+03,1.30E-01,1.61E+01,2.06E+03,8.42E-02,1.74E+01,2.06E+03,5.25E-02
1.57E+01,2.06E+03,1.30E-01,1.62E+01,2.06E+03,8.37E-02,1.74E+01,2.06E+03,5.23E-02
1.57E+01,2.06E+03,1.29E-01,1.62E+01,2.06E+03,8.32E-02,1.75E+01,2.06E+03,5.21E-02
1.57E+01,2.07E+03,1.29E-01,1.62E+01,2.07E+03,8.28E-02,1.75E+01,2.07E+03,5.18E-02
1.57E+01,2.07E+03,1.29E-01,1.62E+01,2.07E+03,8.25E-02,1.75E+01,2.07E+03,5.15E-02
1.58E+01,2.07E+03,1.29E-01,1.63E+01,2.07E+03,8.20E-02,1.75E+01,2.07E+03,5.12E-02
1.58E+01,2.08E+03,1.28E-01,1.63E+01,2.08E+03,8.15E-02,1.76E+01,2.08E+03,5.09E-02
1.58E+01,2.08E+03,1.28E-01,1.63E+01,2.08E+03,8.11E-02,1.76E+01,2.08E+03,5.07E-02
1.58E+01,2.08E+03,1.28E-01,1.63E+01,2.08E+03,8.09E-02,1.76E+01,2.08E+03,5.04E-02
1.59E+01,2.09E+03,1.28E-01,1.64E+01,2.09E+03,8.07E-02,1.76E+01,2.09E+03,5.02E-02
1.59E+01,2.09E+03,1.27E-01,1.64E+01,2.09E+03,8.07E-02,1.77E+01,2.09E+03,4.99E-02
1.59E+01,2.09E+03,1.27E-01,1.64E+01,2.09E+03,8.05E-02,1.77E+01,2.09E+03,4.96E-02
1.59E+01,2.09E+03,1.27E-01,1.64E+01,2.09E+03,8.03E-02,1.77E+01,2.09E+03,4.91E-02
1.59E+01,2.10E+03,1.26E-01,1.64E+01,2.10E+03,7.99E-02,1.77E+01,2.10E+03,4.86E-02
1.60E+01,2.10E+03,1.26E-01,1.65E+01,2.10E+03,7.93E-02,1.78E+01,2.10E+03,4.81E-02
1.60E+01,2.10E+03,1.26E-01,1.65E+01,2.10E+03,7.88E-02,1.78E+01,2.10E+03,4.77E-02
1.60E+01,2.11E+03,1.26E-01,1.65E+01,2.11E+03,7.85E-02,1.78E+01,2.11E+03,4.74E-02
1.60E+01,2.11E+03,1.26E-01,1.65E+01,2.11E+03,7.82E-02,1.78E+01,2.11E+03,4.71E-02
1.61E+01,2.11E+03,1.25E-01,1.66E+01,2.11E+03,7.78E-02,1.79E+01,2.11E+03,4.68E-02
1.61E+01,2.12E+03,1.25E-01,1.66E+01,2.12E+03,7.73E-02,1.79E+01,2.12E+03,4.66E-02
1.61E+01,2.12E+03,1.25E-01,1.66E+01,2.12E+03,7.67E-02,1.79E+01,2.12E+03,4.65E-02
1.61E+01,2.12E+03,1.25E-01,1.66E+01,2.12E+03,7.62E-02,1.79E+01,2.12E+03,4.63E-02
1.62E+01,2.12E+03,1.25E-01,1.67E+01,2.12E+03,7.56E-02,1.80E+01,2.12E+03,4.62E-02
1.62E+01,2.13E+03,1.25E-01,1.67E+01,2.13E+03,7.50E-02,1.80E+01,2.13E+03,4.61E-02
1.62E+01,2.13E+03,1.25E-01,1.67E+01,2.13E+03,7.44E-02,1.80E+01,2.13E+03,4.61E-02
1.62E+01,2.13E+03,1.25E-01,1.67E+01,2.13E+03,7.40E-02,1.80E+01,2.13E+03,4.61E-02
1.62E+01,2.14E+03,1.25E-01,1.68E+01,2.14E+03,7.37E-02,1.81E+01,2.14E+03,4.61E-02
1.63E+01,2.14E+03,1.24E-01,1.68E+01,2.14E+03,7.33E-02,1.81E+01,2.14E+03,4.60E-02
1.63E+01,2.14E+03,1.24E-01,1.68E+01,2.14E+03,7.29E-02,1.81E+01,2.14E+03,4.59E-02
1.63E+01,2.15E+03,1.24E-01,1.68E+01,2.15E+03,7.26E-02,1.81E+01,2.15E+03,4.57E-02
1.63E+01,2.15E+03,1.23E-01,1.68E+01,2.15E+03,7.22E-02,1.82E+01,2.15E+03,4.54E-02
1.64E+01,2.15E+03,1.23E-01,1.69E+01,2.15E+03,7.19E-02,1.82E+01,2.15E+03,4.51E-02
1.64E+01,2.15E+03,1.23E-01,1.69E+01,2.15E+03,7.16E-02,1.82E+01,2.15E+03,4.50E-02
1.64E+01,2.16E+03,1.22E-01,1.69E+01,2.16E+03,7.13E-02,1.82E+01,2.16E+03,4.50E-02
1.64E+01,2.16E+03,1.22E-01,1.69E+01,2.16E+03,7.10E-02,1.83E+01,2.16E+03,4.49E-02
1.64E+01,2.16E+03,1.22E-01,1.70E+01,2.16E+03,7.08E-02,1.83E+01,2.16E+03,4.48E-02
1.65E+01,2.17E+03,1.22E-01,1.70E+01,2.17E+03,7.06E-02,1.83E+01,2.17E+03,4.48E-02
1.65E+01,2.17E+03,1.21E-01,1.70E+01,2.17E+03,7.03E-02,1.83E+01,2.17E+03,4.48E-02
1.65E+01,2.17E+03,1.21E-01,1.70E+01,2.17E+03,7.00E-02,1.84E+01,2.17E+03,4.47E-02
1.65E+01,2.18E+03,1.21E-01,1.71E+01,2.18E+03,6.97E-02,1.84E+01,2.18E+03,4.47E-02
1.66E+01,2.18E+03,1.20E-01,1.71E+01,2.18E+03,6.93E-02,1.84E+01,2.18E+03,4.46E-02
1.66E+01,2.18E+03,1.20E-01,1.71E+01,2.18E+03,6.88E-02,1.84E+01,2.18E+03,4.45E-02
1.66E+01,2.18E+03,1.20E-01,1.71E+01,2.18E+03,6.82E-02,1.85E+01,2.18E+03,4.44E-02
1.66E+01,2.19E+03,1.20E-01,1.72E+01,2.19E+03,6.79E-02,1.85E+01,2.19E+03,4.44E-02
1.67E+01,2.19E+03,1.20E-01,1.72E+01,2.19E+03,6.77E-02,1.85E+01,2.19E+03,4.43E-02
1.67E+01,2.19E+03,1.20E-01,1.72E+01,2.19E+03,6.75E-02,1.85E+01,2.19E+03,4.43E-02
1.67E+01,2.20E+03,1.20E-01,1.72E+01,2.20E+03,6.74E-02,1.86E+01,2.20E+03,4.42E-02
1.67E+01,2.20E+03,1.20E-01,1.72E+01,2.20E+03,6.73E-02,1.86E+01,2.20E+03,4.42E-02
1.67E+01,2.20E+03,1.19E-01,1.73E+01,2.20E+03,6.71E-02,1.86E+01,2.20E+03,4.43E-02
1.68E+01,2.21E+03,1.19E-01,1.73E+01,2.21E+03,6.68E-02,1.86E+01,2.21E+03,4.45E-02
1.68E+01,2.21E+03,1.19E-01,1.73E+01,2.21E+03,6.64E-02,1.87E+01,2.21E+03,4.46E-02
1.68E+01,2.21E+03,1.19E-01,1.73E+01,2.21E+03,6.60E-02,1.87E+01,2.21E+03,4.47E-02
1.68E+01,2.21E+03,1.18E-01,1.74E+01,2.21E+03,6.56E-02,1.87E+01,2.21E+03,4.48E-02
1.69E+01,2.22E+03,1.18E-01,1.74E+01,2.22E+03,6.52E-02,1.87E+01,2.22E+03,4.48E-02
1.69E+01,2.22E+03,1.18E-01,1.74E+01,2.22E+03,6.46E-02,1.88E+01,2.22E+03,4.48E-02
1.69E+01,2.22E+03,1.18E-01,1.74E+01,2.22E+03,6.40E-02,1.88E+01,2.22E+03,4.47E-02
1.69E+01,2.23E+03,1.18E-01,1.75E+01,2.23E+03,6.34E-02,1.88E+01,2.23E+03,4.45E-02
1.70E+01,2.23E+03,1.18E-01,1.75E+01,2.23E+03,6.30E-02,1.89E+01,2.23E+03,4.43E-02
1.70E+01,2.23E+03,1.18E-01,1.75E+01,2.23E+03,6.27E-02,1.89E+01,2.23E+03,4.40E-02
1.70E+01,2.24E+03,1.18E-01,1.75E+01,2.24E+03,6.24E-02,1.89E+01,2.24E+03,4.37E-02
1.70E+01,2.24E+03,1.18E-01,1.76E+01,2.24E+03,6.21E-02,1.89E+01,2.24E+03,4.33E-02
1.70E+01,2.24E+03,1.18E-01,1.76E+01,2.24E+03,6.19E-02,1.90E+01,2.24E+03,4.29E-02
1.71E+01,2.24E+03,1.18E-01,1.76E+01,2.24E+03,6.19E-02,1.90E+01,2.24E+03,4.25E-02
1.71E+01,2.25E+03,1.18E-01,1.76E+01,2.25E+03,6.19E-02,1.90E+01,2.25E+03,4.21E-02
1.71E+01,2.25E+03,1.18E-01,1.76E+01,2.25E+03,6.20E-02,1.90E+01,2.25E+03,4.18E-02
1.71E+01,2.25E+03,1.18E-01,1.77E+01,2.25E+03,6.21E-02,1.91E+01,2.25E+03,4.17E-02
1.72E+01,2.26E+03,1.18E-01,1.77E+01,2.26E+03,6.23E-02,1.91E+01,2.26E+03,4.17E-02
1.72E+01,2.26E+03,1.18E-01,1.77E+01,2.26E+03,6.24E-02,1.91E+01,2.26E+03,4.18E-02
1.72E+01,2.26E+03,1.18E-01,1.77E+01,2.26E+03,6.26E-02,1.91E+01,2.26E+03,4.19E-02
1.72E+01,2.27E+03,1.19E-01,1.78E+01,2.27E+03,6.28E-02,1.92E+01,2.27E+03,4.19E-02
1.72E+01,2.27E+03,1.19E-01,1.78E+01,2.27E+03,6.32E-02,1.92E+01,2.27E+03,4.20E-02
1.73E+01,2.27E+03,1.19E-01,1.78E+01,2.27E+03,6.38E-02,1.92E+01,2.27E+03,4.20E-02
1.73E+01,2.27E+03,1.19E-01,1.78E+01,2.27E+03,6.42E-02,1.92E+01,2.27E+03,4.20E-02
1.73E+01,2.28E+03,1.19E-01,1.79E+01,2.28E+03,6.45E-02,1.93E+01,2.28E+03,4.20E-02
1.73E+01,2.28E+03,1.19E-01,1.79E+01,2.28E+03,6.47E-02,1.93E+01,2.28E+03,4.20E-02
1.74E+01,2.28E+03,1.19E-01,1.79E+01,2.28E+03,6.48E-02,1.93E+01,2.28E+03,4.19E-02
1.74E+01,2.29E+03,1.19E-01,1.79E+01,2.29E+03,6.49E-02,1.93E+01,2.29E+03,4.17E-02
1.74E+01,2.29E+03,1.19E-01,1.80E+01,2.29E+03,6.49E-02,1.94E+01,2.29E+03,4.15E-02
1.74E+01,2.29E+03,1.18E-01,1.80E+01,2.29E+03,6.49E-02,1.94E+01,2.29E+03,4.14E-02
1.75E+01,2.30E+03,1.18E-01,1.80E+01,2.30E+03,6.47E-02,1.94E+01,2.30E+03,4.11E-02
1.75E+01,2.30E+03,1.18E-01,1.80E+01,2.30E+03,6.44E-02,1.94E+01,2.30E+03,4.08E-02
1.75E+01,2.30E+03,1.17E-01,1.80E+01,2.30E+03,6.40E-02,1.95E+01,2.30E+03,4.07E-02
1.75E+01,2.30E+03,1.17E-01,1.81E+01,2.30E+03,6.38E-02,1.95E+01,2.30E+03,4.07E-02
1.75E+01,2.31E+03,1.17E-01,1.81E+01,2.31E+03,6.35E-02,1.95E+01,2.31E+03,4.07E-02
1.76E+01,2.31E+03,1.17E-01,1.81E+01,2.31E+03,6.31E-02,1.95E+01,2.31E+03,4.07E-02
1.76E+01,2.31E+03,1.17E-01,1.81E+01,2.31E+03,6.28E-02,1.96E+01,2.31E+03,4.06E-02
1.76E+01,2.32E+03,1.17E-01,1.82E+01,2.32E+03,6.24E-02,1.96E+01,2.32E+03,4.06E-02
1.76E+01,2.32E+03,1.17E-01,1.82E+01,2.32E+03,6.19E-02,1.96E+01,2.32E+03,4.07E-02
1.77E+01,2.32E+03,1.17E-01,1.82E+01,2.32E+03,6.15E-02,1.96E+01,2.32E+03,4.07E-02
1.77E+01,2.33E+03,1.17E-01,1.82E+01,2.33E+03,6.11E-02,1.97E+01,2.33E+03,4.07E-02
1.77E+01,2.33E+03,1.17E-01,1.83E+01,2.33E+03,6.09E-02,1.97E+01,2.33E+03,4.07E-02
1.77E+01,2.33E+03,1.17E-01,1.83E+01,2.33E+03,6.06E-02,1.97E+01,2.33E+03,4.06E-02
1.77E+01,2.33E+03,1.16E-01,1.83E+01,2.33E+03,6.03E-02,1.97E+01,2.33E+03,4.04E-02
1.78E+01,2.34E+03,1.16E-01,1.83E+01,2.34E+03,6.01E-02,1.98E+01,2.34E+03,4.02E-02
1.78E+01,2.34E+03,1.16E-01,1.84E+01,2.34E+03,5.97E-02,1.98E+01,2.34E+03,4.00E-02
1.78E+01,2.34E+03,1.16E-01,1.84E+01,2.34E+03,5.93E-02,1.98E+01,2.34E+03,3.98E-02
1.78E+01,2.35E+03,1.16E-01,1.84E+01,2.35E+03,5.89E-02,1.98E+01,2.35E+03,3.96E-02
1.79E+01,2.35E+03,1.16E-01,1.84E+01,2.35E+03,5.90E-02,1.99E+01,2.35E+03,3.94E-02
1.79E+01,2.35E+03,1.16E-01,1.84E+01,2.35E+03,5.91E-02,1.99E+01,2.35E+03,3.92E-02
1.79E+01,2.36E+03,1.16E-01,1.85E+01,2.36E+03,5.90E-02,1.99E+01,2.36E+03,3.93E-02
1.79E+01,2.36E+03,1.15E-01,1.85E+01,2.36E+03,5.89E-02,1.99E+01,2.36E+03,3.93E-02
1.80E+01,2.36E+03,1.15E-01,1.85E+01,2.36E+03,5.89E-02,2.00E+01,2.36E+03,3.93E-02
1.80E+01,2.36E+03,1.15E-01,1.85E+01,2.36E+03,5.89E-02,2.00E+01,2.36E+03,3.92E-02
1.80E+01,2.37E+03,1.15E-01,1.86E+01,2.37E+03,5.88E-02,2.00E+01,2.37E+03,3.93E-02
1.80E+01,2.37E+03,1.15E-01,1.86E+01,2.37E+03,5.89E-02,2.00E+01,2.37E+03,3.94E-02
1.80E+01,2.37E+03,1.14E-01,1.86E+01,2.37E+03,5.93E-02,2.01E+01,2.37E+03,3.93E-02
1.81E+01,2.38E+03,1.14E-01,1.86E+01,2.38E+03,5.96E-02,2.01E+01,2.38E+03,3.93E-02
1.81E+01,2.38E+03,1.15E-01,1.87E+01,2.38E+03,5.97E-02,2.01E+01,2.38E+03,3.92E-02
1.81E+01,2.38E+03,1.15E-01,1.87E+01,2.38E+03,5.97E-02,2.01E+01,2.38E+03,3.91E-02
1.81E+01,2.39E+03,1.15E-01,1.87E+01,2.39E+03,5.98E-02,2.02E+01,2.39E+03,3.88E-02
1.82E+01,2.39E+03,1.15E-01,1.87E+01,2.39E+03,5.98E-02,2.02E+01,2.39E+03,3.85E-02
1.82E+01,2.39E+03,1.16E-01,1.88E+01,2.39E+03,5.97E-02,2.02E+01,2.39E+03,3.82E-02
1.82E+01,2.39E+03,1.16E-01,1.88E+01,2.39E+03,5.96E-02,2.02E+01,2.39E+03,3.79E-02
1.82E+01,2.40E+03,1.16E-01,1.88E+01,2.40E+03,5.93E-02,2.03E+01,2.40E+03,3.77E-02
1.83E+01,2.40E+03,1.16E-01,1.88E+01,2.40E+03,5.89E-02,2.03E+01,2.40E+03,3.75E-02
1.83E+01,2.40E+03,1.17E-01,1.88E+01,2.40E+03,5.86E-02,2.03E+01,2.40E+03,3.73E-02
1.83E+01,2.41E+03,1.17E-01,1.89E+01,2.41E+03,5.87E-02,2.03E+01,2.41E+03,3.72E-02
1.83E+01,2.41E+03,1.17E-01,1.89E+01,2.41E+03,5.89E-02,2.04E+01,2.41E+03,3.72E-02
1.83E+01,2.41E+03,1.17E-01,1.89E+01,2.41E+03,5.90E-02,2.04E+01,2.41E+03,3.74E-02
1.84E+01,2.42E+03,1.17E-01,1.89E+01,2.42E+03,5.91E-02,2.04E+01,2.42E+03,3.75E-02
1.84E+01,2.42E+03,1.17E-01,1.90E+01,2.42E+03,5.94E-02,2.04E+01,2.42E+03,3.75E-02
1.84E+01,2.42E+03,1.17E-01,1.90E+01,2.42E+03,5.98E-02,2.05E+01,2.42E+03,3.75E-02
1.84E+01,2.42E+03,1.16E-01,1.90E+01,2.42E+03,6.01E-02,2.05E+01,2.42E+03,3.75E-02
1.85E+01,2.43E+03,1.16E-01,1.90E+01,2.43E+03,6.04E-02,2.05E+01,2.43E+03,3.74E-02
1.85E+01,2.43E+03,1.16E-01,1.91E+01,2.43E+03,6.06E-02,2.06E+01,2.43E+03,3.72E-02
1.85E+01,2.43E+03,1.15E-01,1.91E+01,2.43E+03,6.07E-02,2.06E+01,2.43E+03,3.70E-02
1.85E+01,2.44E+03,1.15E-01,1.91E+01,2.44E+03,6.06E-02,2.06E+01,2.44E+03,3.66E-02
1.85E+01,2.44E+03,1.15E-01,1.91E+01,2.44E+03,6.04E-02,2.06E+01,2.44E+03,3.61E-02
1.86E+01,2.44E+03,1.15E-01,1.92E+01,2.44E+03,6.02E-02,2.07E+01,2.44E+03,3.57E-02
1.86E+01,2.45E+03,1.15E-01,1.92E+01,2.45E+03,6.00E-02,2.07E+01,2.45E+03,3.54E-02
1.86E+01,2.45E+03,1.15E-01,1.92E+01,2.45E+03,5.98E-02,2.07E+01,2.45E+03,3.50E-02
1.86E+01,2.45E+03,1.14E-01,1.92E+01,2.45E+03,5.94E-02,2.07E+01,2.45E+03,3.48E-02
1.87E+01,2.45E+03,1.14E-01,1.92E+01,2.45E+03,5.90E-02,2.08E+01,2.45E+03,3.46E-02
1.87E+01,2.46E+03,1.14E-01,1.93E+01,2.46E+03,5.88E-02,2.08E+01,2.46E+03,3.43E-02
1.87E+01,2.46E+03,1.14E-01,1.93E+01,2.46E+03,5.87E-02,2.08E+01,2.46E+03,3.41E-02
1.87E+01,2.46E+03,1.14E-01,1.93E+01,2.46E+03,5.87E-02,2.08E+01,2.46E+03,3.40E-02
1.88E+01,2.47E+03,1.14E-01,1.93E+01,2.47E+03,5.87E-02,2.09E+01,2.47E+03,3.39E-02
1.88E+01,2.47E+03,1.13E-01,1.94E+01,2.47E+03,5.86E-02,2.09E+01,2.47E+03,3.40E-02
1.88E+01,2.47E+03,1.13E-01,1.94E+01,2.47E+03,5.85E-02,2.09E+01,2.47E+03,3.41E-02
1.88E+01,2.48E+03,1.13E-01,1.94E+01,2.48E+03,5.82E-02,2.09E+01,2.48E+03,3.41E-02
1.88E+01,2.48E+03,1.12E-01,1.94E+01,2.48E+03,5.80E-02,2.10E+01,2.48E+03,3.41E-02
1.89E+01,2.48E+03,1.12E-01,1.95E+01,2.48E+03,5.79E-02,2.10E+01,2.48E+03,3.41E-02
1.89E+01,2.48E+03,1.12E-01,1.95E+01,2.48E+03,5.81E-02,2.10E+01,2.48E+03,3.41E-02
1.89E+01,2.49E+03,1.11E-01,1.95E+01,2.49E+03,5.82E-02,2.10E+01,2.49E+03,3.39E-02
1.89E+01,2.49E+03,1.11E-01,1.95E+01,2.49E+03,5.84E-02,2.11E+01,2.49E+03,3.38E-02
1.90E+01,2.49E+03,1.11E-01,1.96E+01,2.49E+03,5.85E-02,2.11E+01,2.49E+03,3.36E-02
1.90E+01,2.50E+03,1.11E-01,1.96E+01,2.50E+03,5.86E-02,2.11E+01,2.50E+03,3.33E-02
1.90E+01,2.50E+03,1.10E-01,1.96E+01,2.50E+03,5.88E-02,2.11E+01,2.50E+03,3.31E-02
1.90E+01,2.50E+03,1.10E-01,1.96E+01,2.50E+03,5.89E-02,2.12E+01,2.50E+03,3.28E-02
1.91E+01,2.51E+03,1.10E-01,1.96E+01,2.51E+03,5.89E-02,2.12E+01,2.51E+03,3.26E-02
1.91E+01,2.51E+03,1.10E-01,1.97E+01,2.51E+03,5.88E-02,2.12E+01,2.51E+03,3.25E-02
1.91E+01,2.51E+03,1.09E-01,1.97E+01,2.51E+03,5.86E-02,2.12E+01,2.51E+03,3.24E-02
1.91E+01,2.51E+03,1.09E-01,1.97E+01,2.51E+03,5.83E-02,2.13E+01,2.51E+03,3.22E-02
1.91E+01,2.52E+03,1.09E-01,1.97E+01,2.52E+03,5.80E-02,2.13E+01,2.52E+03,3.20E-02
1.92E+01,2.52E+03,1.09E-01,1.98E+01,2.52E+03,5.75E-02,2.13E+01,2.52E+03,3.17E-02
1.92E+01,2.52E+03,1.08E-01,1.98E+01,2.52E+03,5.71E-02,2.13E+01,2.52E+03,3.14E-02
1.92E+01,2.53E+03,1.08E-01,1.98E+01,2.53E+03,5.70E-02,2.14E+01,2.53E+03,3.10E-02
1.92E+01,2.53E+03,1.08E-01,1.98E+01,2.53E+03,5.71E-02,2.14E+01,2.53E+03,3.07E-02
1.93E+01,2.53E+03,1.08E-01,1.99E+01,2.53E+03,5.73E-02,2.14E+01,2.53E+03,3.06E-02
1.93E+01,2.54E+03,1.08E-01,1.99E+01,2.54E+03,5.77E-02,2.14E+01,2.54E+03,3.05E-02
1.93E+01,2.54E+03,1.08E-01,1.99E+01,2.54E+03,5.80E-02,2.15E+01,2.54E+03,3.04E-02
1.93E+01,2.54E+03,1.08E-01,1.99E+01,2.54E+03,5.82E-02,2.15E+01,2.54E+03,3.04E-02
1.93E+01,2.54E+03,1.08E-01,2.00E+01,2.54E+03,5.83E-02,2.15E+01,2.54E+03,3.05E-02
1.94E+01,2.55E+03,1.08E-01,2.00E+01,2.55E+03,5.82E-02,2.15E+01,2.55E+03,3.05E-02
1.94E+01,2.55E+03,1.08E-01,2.00E+01,2.55E+03,5.82E-02,2.16E+01,2.55E+03,3.06E-02
1.94E+01,2.55E+03,1.08E-01,2.00E+01,2.55E+03,5.80E-02,2.16E+01,2.55E+03,3.06E-02
1.94E+01,2.56E+03,1.07E-01,2.00E+01,2.56E+03,5.79E-02,2.16E+01,2.56E+03,3.06E-02
1.95E+01,2.56E+03,1.07E-01,2.01E+01,2.56E+03,5.78E-02,2.16E+01,2.56E+03,3.05E-02
1.95E+01,2.56E+03,1.07E-01,2.01E+01,2.56E+03,5.78E-02,2.17E+01,2.56E+03,3.04E-02
1.95E+01,2.57E+03,1.07E-01,2.01E+01,2.57E+03,5.77E-02,2.17E+01,2.57E+03,3.02E-02
1.95E+01,2.57E+03,1.06E-01,2.01E+01,2.57E+03,5.76E-02,2.17E+01,2.57E+03,3.01E-02
1.96E+01,2.57E+03,1.06E-01,2.02E+01,2.57E+03,5.74E-02,2.17E+01,2.57E+03,3.00E-02
1.96E+01,2.57E+03,1.06E-01,2.02E+01,2.57E+03,5.72E-02,2.18E+01,2.57E+03,2.99E-02
1.96E+01,2.58E+03,1.06E-01,2.02E+01,2.58E+03,5.70E-02,2.18E+01,2.58E+03,2.98E-02
1.96E+01,2.58E+03,1.05E-01,2.02E+01,2.58E+03,5.68E-02,2.18E+01,2.58E+03,2.96E-02
1.96E+01,2.58E+03,1.05E-01,2.03E+01,2.58E+03,5.65E-02,2.18E+01,2.58E+03,2.94E-02
1.97E+01,2.59E+03,1.05E-01,2.03E+01,2.59E+03,5.62E-02,2.19E+01,2.59E+03,2.92E-02
1.97E+01,2.59E+03,1.05E-01,2.03E+01,2.59E+03,5.58E-02,2.19E+01,2.59E+03,2.90E-02
1.97E+01,2.59E+03,1.05E-01,2.03E+01,2.59E+03,5.53E-02,2.19E+01,2.59E+03,2.88E-02
1.97E+01,2.60E+03,1.05E-01,2.04E+01,2.60E+03,5.48E-02,2.19E+01,2.60E+03,2.87E-02
1.98E+01,2.60E+03,1.04E-01,2.04E+01,2.60E+03,5.42E-02,2.20E+01,2.60E+03,2.87E-02
1.98E+01,2.60E+03,1.04E-01,2.04E+01,2.60E+03,5.36E-02,2.20E+01,2.60E+03,2.87E-02
1.98E+01,2.60E+03,1.04E-01,2.04E+01,2.60E+03,5.29E-02,2.20E+01,2.60E+03,2.87E-02
1.98E+01,2.61E+03,1.04E-01,2.04E+01,2.61E+03,5.22E-02,2.20E+01,2.61E+03,2.88E-02
1.98E+01,2.61E+03,1.04E-01,2.05E+01,2.61E+03,5.15E-02,2.21E+01,2.61E+03,2.88E-02
1.99E+01,2.61E+03,1.04E-01,2.05E+01,2.61E+03,5.09E-02,2.21E+01,2.61E+03,2.88E-02
1.99E+01,2.62E+03,1.04E-01,2.05E+01,2.62E+03,5.06E-02,2.21E+01,2.62E+03,2.88E-02
1.99E+01,2.62E+03,1.05E-01,2.05E+01,2.62E+03,5.03E-02,2.21E+01,2.62E+03,2.87E-02
1.99E+01,2.62E+03,1.05E-01,2.06E+01,2.62E+03,5.02E-02,2.22E+01,2.62E+03,2.86E-02
2.00E+01,2.63E+03,1.04E-01,2.06E+01,2.63E+03,5.01E-02,2.22E+01,2.63E+03,2.84E-02
2.00E+01,2.63E+03,1.04E-01,2.06E+01,2.63E+03,5.01E-02,2.22E+01,2.63E+03,2.81E-02
2.00E+01,2.63E+03,1.04E-01,2.06E+01,2.63E+03,5.02E-02,2.23E+01,2.63E+03,2.79E-02
2.00E+01,2.63E+03,1.04E-01,2.07E+01,2.63E+03,5.05E-02,2.23E+01,2.63E+03,2.77E-02
2.01E+01,2.64E+03,1.04E-01,2.07E+01,2.64E+03,5.08E-02,2.23E+01,2.64E+03,2.74E-02
2.01E+01,2.64E+03,1.04E-01,2.07E+01,2.64E+03,5.11E-02,2.23E+01,2.64E+03,2.71E-02
2.01E+01,2.64E+03,1.03E-01,2.07E+01,2.64E+03,5.14E-02,2.24E+01,2.64E+03,2.68E-02
2.01E+01,2.65E+03,1.03E-01,2.08E+01,2.65E+03,5.16E-02,2.24E+01,2.65E+03,2.65E-02
2.01E+01,2.65E+03,1.03E-01,2.08E+01,2.65E+03,5.17E-02,2.24E+01,2.65E+03,2.62E-02
2.02E+01,2.65E+03,1.02E-01,2.08E+01,2.65E+03,5.18E-02,2.24E+01,2.65E+03,2.60E-02
2.02E+01,2.66E+03,1.02E-01,2.08E+01,2.66E+03,5.17E-02,2.25E+01,2.66E+03,2.59E-02
2.02E+01,2.66E+03,1.02E-01,2.08E+01,2.66E+03,5.16E-02,2.25E+01,2.66E+03,2.56E-02
2.02E+01,2.66E+03,1.01E-01,2.09E+01,2.66E+03,5.14E-02,2.25E+01,2.66E+03,2.54E-02
2.03E+01,2.66E+03,1.01E-01,2.09E+01,2.66E+03,5.11E-02,2.25E+01,2.66E+03,2.52E-02
2.03E+01,2.67E+03,1.01E-01,2.09E+01,2.67E+03,5.08E-02,2.26E+01,2.67E+03,2.51E-02
2.03E+01,2.67E+03,1.01E-01,2.09E+01,2.67E+03,5.04E-02,2.26E+01,2.67E+03,2.51E-02
2.03E+01,2.67E+03,1.01E-01,2.10E+01,2.67E+03,5.00E-02,2.26E+01,2.67E+03,2.52E-02
2.04E+01,2.68E+03,1.01E-01,2.10E+01,2.68E+03,4.95E-02,2.26E+01,2.68E+03,2.52E-02
2.04E+01,2.68E+03,1.01E-01,2.10E+01,2.68E+03,4.91E-02,2.27E+01,2.68E+03,2.52E-02
2.04E+01,2.68E+03,1.01E-01,2.10E+01,2.68E+03,4.86E-02,2.27E+01,2.68E+03,2.53E-02
2.04E+01,2.69E+03,1.01E-01,2.11E+01,2.69E+03,4.80E-02,2.27E+01,2.69E+03,2.53E-02
2.04E+01,2.69E+03,1.01E-01,2.11E+01,2.69E+03,4.74E-02,2.27E+01,2.69E+03,2.52E-02
2.05E+01,2.69E+03,1.01E-01,2.11E+01,2.69E+03,4.70E-02,2.28E+01,2.69E+03,2.52E-02
2.05E+01,2.69E+03,1.00E-01,2.11E+01,2.69E+03,4.68E-02,2.28E+01,2.69E+03,2.51E-02
2.05E+01,2.70E+03,1.00E-01,2.12E+01,2.70E+03,4.67E-02,2.28E+01,2.70E+03,2.50E-02
2.05E+01,2.70E+03,1.00E-01,2.12E+01,2.70E+03,4.67E-02,2.28E+01,2.70E+03,2.50E-02
2.06E+01,2.70E+03,1.00E-01,2.12E+01,2.70E+03,4.67E-02,2.29E+01,2.70E+03,2.50E-02
2.06E+01,2.71E+03,1.00E-01,2.12E+01,2.71E+03,4.68E-02,2.29E+01,2.71E+03,2.49E-02
2.06E+01,2.71E+03,9.99E-02,2.12E+01,2.71E+03,4.68E-02,2.29E+01,2.71E+03,2.49E-02
2.06E+01,2.71E+03,9.98E-02,2.13E+01,2.71E+03,4.70E-02,2.29E+01,2.71E+03,2.49E-02
2.06E+01,2.72E+03,9.96E-02,2.13E+01,2.72E+03,4.73E-02,2.30E+01,2.72E+03,2.48E-02
2.07E+01,2.72E+03,9.95E-02,2.13E+01,2.72E+03,4.76E-02,2.30E+01,2.72E+03,2.48E-02
2.07E+01,2.72E+03,9.95E-02,2.13E+01,2.72E+03,4.77E-02,2.30E+01,2.72E+03,2.48E-02
2.07E+01,2.72E+03,9.95E-02,2.14E+01,2.72E+03,4.79E-02,2.30E+01,2.72E+03,2.48E-02
2.07E+01,2.73E+03,9.96E-02,2.14E+01,2.73E+03,4.80E-02,2.31E+01,2.73E+03,2.48E-02
2.08E+01,2.73E+03,9.97E-02,2.14E+01,2.73E+03,4.80E-02,2.31E+01,2.73E+03,2.47E-02
2.08E+01,2.73E+03,1.00E-01,2.14E+01,2.73E+03,4.80E-02,2.31E+01,2.73E+03,2.47E-02
2.08E+01,2.74E+03,1.00E-01,2.15E+01,2.74E+03,4.79E-02,2.31E+01,2.74E+03,2.47E-02
2.08E+01,2.74E+03,1.00E-01,2.15E+01,2.74E+03,4.79E-02,2.32E+01,2.74E+03,2.48E-02
2.09E+01,2.74E+03,1.01E-01,2.15E+01,2.74E+03,4.77E-02,2.32E+01,2.74E+03,2.49E-02
2.09E+01,2.75E+03,1.01E-01,2.15E+01,2.75E+03,4.75E-02,2.32E+01,2.75E+03,2.51E-02
2.09E+01,2.75E+03,1.01E-01,2.16E+01,2.75E+03,4.72E-02,2.32E+01,2.75E+03,2.52E-02
2.09E+01,2.75E+03,1.02E-01,2.16E+01,2.75E+03,4.69E-02,2.33E+01,2.75E+03,2.54E-02
2.09E+01,2.75E+03,1.02E-01,2.16E+01,2.75E+03,4.65E-02,2.33E+01,2.75E+03,2.54E-02
2.10E+01,2.76E+03,1.02E-01,2.16E+01,2.76E+03,4.62E-02,2.33E+01,2.76E+03,2.55E-02
2.10E+01,2.76E+03,1.02E-01,2.16E+01,2.76E+03,4.59E-02,2.33E+01,2.76E+03,2.54E-02
2.10E+01,2.76E+03,1.02E-01,2.17E+01,2.76E+03,4.55E-02,2.34E+01,2.76E+03,2.53E-02
2.10E+01,2.77E+03,1.02E-01,2.17E+01,2.77E+03,4.53E-02,2.34E+01,2.77E+03,2.51E-02
2.11E+01,2.77E+03,1.02E-01,2.17E+01,2.77E+03,4.52E-02,2.34E+01,2.77E+03,2.49E-02
2.11E+01,2.77E+03,1.01E-01,2.17E+01,2.77E+03,4.51E-02,2.34E+01,2.77E+03,2.47E-02
2.11E+01,2.78E+03,1.01E-01,2.18E+01,2.78E+03,4.51E-02,2.35E+01,2.78E+03,2.44E-02
2.11E+01,2.78E+03,1.00E-01,2.18E+01,2.78E+03,4.52E-02,2.35E+01,2.78E+03,2.41E-02
2.11E+01,2.78E+03,9.99E-02,2.18E+01,2.78E+03,4.53E-02,2.35E+01,2.78E+03,2.38E-02
2.12E+01,2.78E+03,9.97E-02,2.18E+01,2.78E+03,4.53E-02,2.35E+01,2.78E+03,2.35E-02
2.12E+01,2.79E+03,9.96E-02,2.19E+01,2.79E+03,4.53E-02,2.36E+01,2.79E+03,2.32E-02
2.12E+01,2.79E+03,9.95E-02,2.19E+01,2.79E+03,4.53E-02,2.36E+01,2.79E+03,2.29E-02
2.12E+01,2.79E+03,9.94E-02,2.19E+01,2.79E+03,4.54E-02,2.36E+01,2.79E+03,2.27E-02
2.13E+01,2.80E+03,9.91E-02,2.19E+01,2.80E+03,4.55E-02,2.36E+01,2.80E+03,2.26E-02
2.13E+01,2.80E+03,9.90E-02,2.20E+01,2.80E+03,4.57E-02,2.37E+01,2.80E+03,2.25E-02
2.13E+01,2.80E+03,9.87E-02,2.20E+01,2.80E+03,4.61E-02,2.37E+01,2.80E+03,2.25E-02
2.13E+01,2.81E+03,9.88E-02,2.20E+01,2.81E+03,4.64E-02,2.37E+01,2.81E+03,2.25E-02
2.14E+01,2.81E+03,9.87E-02,2.20E+01,2.81E+03,4.67E-02,2.37E+01,2.81E+03,2.25E-02
2.14E+01,2.81E+03,9.87E-02,2.20E+01,2.81E+03,4.68E-02,2.38E+01,2.81E+03,2.26E-02
2.14E+01,2.81E+03,9.87E-02,2.21E+01,2.81E+03,4.68E-02,2.38E+01,2.81E+03,2.26E-02
2.14E+01,2.82E+03,9.87E-02,2.21E+01,2.82E+03,4.68E-02,2.38E+01,2.82E+03,2.27E-02
2.14E+01,2.82E+03,9.88E-02,2.21E+01,2.82E+03,4.67E-02,2.38E+01,2.82E+03,2.29E-02
2.15E+01,2.82E+03,9.89E-02,2.21E+01,2.82E+03,4.65E-02,2.39E+01,2.82E+03,2.31E-02
2.15E+01,2.83E+03,9.90E-02,2.22E+01,2.83E+03,4.62E-02,2.39E+01,2.83E+03,2.32E-02
2.15E+01,2.83E+03,9.90E-02,2.22E+01,2.83E+03,4.59E-02,2.39E+01,2.83E+03,2.34E-02
2.15E+01,2.83E+03,9.90E-02,2.22E+01,2.83E+03,4.56E-02,2.40E+01,2.83E+03,2.35E-02
2.16E+01,2.84E+03,9.91E-02,2.22E+01,2.84E+03,4.53E-02,2.40E+01,2.84E+03,2.36E-02
2.16E+01,2.84E+03,9.91E-02,2.23E+01,2.84E+03,4.52E-02,2.40E+01,2.84E+03,2.37E-02
2.16E+01,2.84E+03,9.92E-02,2.23E+01,2.84E+03,4.50E-02,2.40E+01,2.84E+03,2.38E-02
2.16E+01,2.84E+03,9.93E-02,2.23E+01,2.84E+03,4.48E-02,2.41E+01,2.84E+03,2.38E-02
2.17E+01,2.85E+03,9.92E-02,2.23E+01,2.85E+03,4.45E-02,2.41E+01,2.85E+03,2.39E-02
2.17E+01,2.85E+03,9.90E-02,2.24E+01,2.85E+03,4.42E-02,2.41E+01,2.85E+03,2.39E-02
2.17E+01,2.85E+03,9.88E-02,2.24E+01,2.85E+03,4.39E-02,2.41E+01,2.85E+03,2.40E-02
2.17E+01,2.86E+03,9.85E-02,2.24E+01,2.86E+03,4.37E-02,2.42E+01,2.86E+03,2.40E-02
2.17E+01,2.86E+03,9.82E-02,2.24E+01,2.86E+03,4.35E-02,2.42E+01,2.86E+03,2.40E-02
2.18E+01,2.86E+03,9.78E-02,2.24E+01,2.86E+03,4.32E-02,2.42E+01,2.86E+03,2.40E-02
2.18E+01,2.87E+03,9.77E-02,2.25E+01,2.87E+03,4.29E-02,2.42E+01,2.87E+03,2.39E-02
2.18E+01,2.87E+03,9.76E-02,2.25E+01,2.87E+03,4.26E-02,2.43E+01,2.87E+03,2.38E-02
2.18E+01,2.87E+03,9.76E-02,2.25E+01,2.87E+03,4.22E-02,2.43E+01,2.87E+03,2.38E-02
2.19E+01,2.87E+03,9.76E-02,2.25E+01,2.87E+03,4.18E-02,2.43E+01,2.87E+03,2.37E-02
2.19E+01,2.88E+03,9.75E-02,2.26E+01,2.88E+03,4.13E-02,2.43E+01,2.88E+03,2.37E-02
2.19E+01,2.88E+03,9.72E-02,2.26E+01,2.88E+03,4.08E-02,2.44E+01,2.88E+03,2.37E-02
2.19E+01,2.88E+03,9.70E-02,2.26E+01,2.88E+03,4.03E-02,2.44E+01,2.88E+03,2.37E-02
2.19E+01,2.89E+03,9.66E-02,2.26E+01,2.89E+03,4.01E-02,2.44E+01,2.89E+03,2.37E-02
2.20E+01,2.89E+03,9.64E-02,2.27E+01,2.89E+03,4.00E-02,2.44E+01,2.89E+03,2.37E-02
2.20E+01,2.89E+03,9.62E-02,2.27E+01,2.89E+03,4.00E-02,2.45E+01,2.89E+03,2.37E-02
2.20E+01,2.90E+03,9.59E-02,2.27E+01,2.90E+03,4.01E-02,2.45E+01,2.90E+03,2.36E-02
2.20E+01,2.90E+03,9.55E-02,2.27E+01,2.90E+03,4.03E-02,2.45E+01,2.90E+03,2.35E-02
2.21E+01,2.90E+03,9.53E-02,2.28E+01,2.90E+03,4.05E-02,2.45E+01,2.90E+03,2.34E-02
2.21E+01,2.90E+03,9.52E-02,2.28E+01,2.90E+03,4.09E-02,2.46E+01,2.90E+03,2.34E-02
2.21E+01,2.91E+03,9.50E-02,2.28E+01,2.91E+03,4.13E-02,2.46E+01,2.91E+03,2.33E-02
2.21E+01,2.91E+03,9.48E-02,2.28E+01,2.91E+03,4.16E-02,2.46E+01,2.91E+03,2.32E-02
2.22E+01,2.91E+03,9.47E-02,2.28E+01,2.91E+03,4.19E-02,2.46E+01,2.91E+03,2.31E-02
2.22E+01,2.92E+03,9.45E-02,2.29E+01,2.92E+03,4.21E-02,2.47E+01,2.92E+03,2.30E-02
2.22E+01,2.92E+03,9.43E-02,2.29E+01,2.92E+03,4.23E-02,2.47E+01,2.92E+03,2.29E-02
2.22E+01,2.92E+03,9.40E-02,2.29E+01,2.92E+03,4.26E-02,2.47E+01,2.92E+03,2.28E-02
2.22E+01,2.93E+03,9.36E-02,2.29E+01,2.93E+03,4.27E-02,2.47E+01,2.93E+03,2.26E-02
2.23E+01,2.93E+03,9.33E-02,2.30E+01,2.93E+03,4.28E-02,2.48E+01,2.93E+03,2.25E-02
2.23E+01,2.93E+03,9.31E-02,2.30E+01,2.93E+03,4.28E-02,2.48E+01,2.93E+03,2.23E-02
2.23E+01,2.93E+03,9.30E-02,2.30E+01,2.93E+03,4.28E-02,2.48E+01,2.93E+03,2.21E-02
2.23E+01,2.94E+03,9.31E-02,2.30E+01,2.94E+03,4.28E-02,2.48E+01,2.94E+03,2.20E-02
2.24E+01,2.94E+03,9.31E-02,2.31E+01,2.94E+03,4.27E-02,2.49E+01,2.94E+03,2.20E-02
2.24E+01,2.94E+03,9.31E-02,2.31E+01,2.94E+03,4.28E-02,2.49E+01,2.94E+03,2.20E-02
2.24E+01,2.95E+03,9.29E-02,2.31E+01,2.95E+03,4.28E-02,2.49E+01,2.95E+03,2.19E-02
2.24E+01,2.95E+03,9.28E-02,2.31E+01,2.95E+03,4.29E-02,2.49E+01,2.95E+03,2.19E-02
2.24E+01,2.95E+03,9.26E-02,2.32E+01,2.95E+03,4.30E-02,2.50E+01,2.95E+03,2.19E-02
2.25E+01,2.96E+03,9.25E-02,2.32E+01,2.96E+03,4.32E-02,2.50E+01,2.96E+03,2.19E-02
2.25E+01,2.96E+03,9.24E-02,2.32E+01,2.96E+03,4.33E-02,2.50E+01,2.96E+03,2.18E-02
2.25E+01,2.96E+03,9.23E-02,2.32E+01,2.96E+03,4.34E-02,2.50E+01,2.96E+03,2.18E-02
2.25E+01,2.96E+03,9.23E-02,2.32E+01,2.96E+03,4.36E-02,2.51E+01,2.96E+03,2.17E-02
2.26E+01,2.97E+03,9.21E-02,2.33E+01,2.97E+03,4.36E-02,2.51E+01,2.97E+03,2.16E-02
2.26E+01,2.97E+03,9.19E-02,2.33E+01,2.97E+03,4.36E-02,2.51E+01,2.97E+03,2.15E-02
2.26E+01,2.97E+03,9.18E-02,2.33E+01,2.97E+03,4.36E-02,2.51E+01,2.97E+03,2.14E-02
2.26E+01,2.98E+03,9.17E-02,2.33E+01,2.98E+03,4.37E-02,2.52E+01,2.98E+03,2.14E-02
2.27E+01,2.98E+03,9.15E-02,2.34E+01,2.98E+03,4.39E-02,2.52E+01,2.98E+03,2.13E-02
2.27E+01,2.98E+03,9.15E-02,2.34E+01,2.98E+03,4.39E-02,2.52E+01,2.98E+03,2.12E-02
2.27E+01,2.99E+03,9.16E-02,2.34E+01,2.99E+03,4.40E-02,2.52E+01,2.99E+03,2.11E-02
2.27E+01,2.99E+03,9.18E-02,2.34E+01,2.99E+03,4.40E-02,2.53E+01,2.99E+03,2.10E-02
2.27E+01,2.99E+03,9.19E-02,2.35E+01,2.99E+03,4.40E-02,2.53E+01,2.99E+03,2.10E-02
2.28E+01,2.99E+03,9.19E-02,2.35E+01,2.99E+03,4.40E-02,2.53E+01,2.99E+03,2.10E-02
2.28E+01,3.00E+03,9.19E-02,2.35E+01,3.00E+03,4.38E-02,2.53E+01,3.00E+03,2.11E-02
2.28E+01,3.00E+03,9.19E-02,2.35E+01,3.00E+03,4.37E-02,2.54E+01,3.00E+03,2.11E-02
2.28E+01,3.00E+03,9.18E-02,2.36E+01,3.00E+03,4.35E-02,2.54E+01,3.00E+03,2.11E-02
2.29E+01,3.01E+03,9.18E-02,2.36E+01,3.01E+03,4.32E-02,2.54E+01,3.01E+03,2.12E-02
2.29E+01,3.01E+03,9.20E-02,2.36E+01,3.01E+03,4.30E-02,2.54E+01,3.01E+03,2.12E-02
2.29E+01,3.01E+03,9.22E-02,2.36E+01,3.01E+03,4.26E-02,2.55E+01,3.01E+03,2.13E-02
2.29E+01,3.02E+03,9.24E-02,2.36E+01,3.02E+03,4.22E-02,2.55E+01,3.02E+03,2.13E-02
2.30E+01,3.02E+03,9.25E-02,2.37E+01,3.02E+03,4.18E-02,2.55E+01,3.02E+03,2.14E-02
2.30E+01,3.02E+03,9.26E-02,2.37E+01,3.02E+03,4.14E-02,2.55E+01,3.02E+03,2.14E-02
2.30E+01,3.02E+03,9.26E-02,2.37E+01,3.02E+03,4.09E-02,2.56E+01,3.02E+03,2.14E-02
2.30E+01,3.03E+03,9.27E-02,2.37E+01,3.03E+03,4.06E-02,2.56E+01,3.03E+03,2.14E-02
2.30E+01,3.03E+03,9.29E-02,2.38E+01,3.03E+03,4.04E-02,2.56E+01,3.03E+03,2.13E-02
2.31E+01,3.03E+03,9.30E-02,2.38E+01,3.03E+03,4.03E-02,2.57E+01,3.03E+03,2.12E-02
2.31E+01,3.04E+03,9.31E-02,2.38E+01,3.04E+03,4.02E-02,2.57E+01,3.04E+03,2.11E-02
2.31E+01,3.04E+03,9.31E-02,2.38E+01,3.04E+03,4.01E-02,2.57E+01,3.04E+03,2.09E-02
2.31E+01,3.04E+03,9.31E-02,2.39E+01,3.04E+03,4.00E-02,2.57E+01,3.04E+03,2.07E-02
2.32E+01,3.05E+03,9.30E-02,2.39E+01,3.05E+03,4.00E-02,2.58E+01,3.05E+03,2.05E-02
2.32E+01,3.05E+03,9.29E-02,2.39E+01,3.05E+03,3.99E-02,2.58E+01,3.05E+03,2.03E-02
2.32E+01,3.05E+03,9.28E-02,2.39E+01,3.05E+03,4.00E-02,2.58E+01,3.05E+03,2.01E-02
2.32E+01,3.05E+03,9.26E-02,2.40E+01,3.05E+03,4.02E-02,2.58E+01,3.05E+03,1.99E-02
2.32E+01,3.06E+03,9.24E-02,2.40E+01,3.06E+03,4.06E-02,2.59E+01,3.06E+03,1.97E-02
2.33E+01,3.06E+03,9.22E-02,2.40E+01,3.06E+03,4.10E-02,2.59E+01,3.06E+03,1.96E-02
2.33E+01,3.06E+03,9.20E-02,2.40E+01,3.06E+03,4.14E-02,2.59E+01,3.06E+03,1.94E-02
2.33E+01,3.07E+03,9.19E-02,2.40E+01,3.07E+03,4.18E-02,2.59E+01,3.07E+03,1.93E-02
2.33E+01,3.07E+03,9.17E-02,2.41E+01,3.07E+03,4.22E-02,2.60E+01,3.07E+03,1.92E-02
2.34E+01,3.07E+03,9.15E-02,2.41E+01,3.07E+03,4.27E-02,2.60E+01,3.07E+03,1.92E-02
2.34E+01,3.08E+03,9.14E-02,2.41E+01,3.08E+03,4.31E-02,2.60E+01,3.08E+03,1.92E-02
2.34E+01,3.08E+03,9.12E-02,2.41E+01,3.08E+03,4.34E-02,2.60E+01,3.08E+03,1.92E-02
2.34E+01,3.08E+03,9.10E-02,2.42E+01,3.08E+03,4.37E-02,2.61E+01,3.08E+03,1.92E-02
2.35E+01,3.08E+03,9.07E-02,2.42E+01,3.08E+03,4.39E-02,2.61E+01,3.08E+03,1.92E-02
2.35E+01,3.09E+03,9.04E-02,2.42E+01,3.09E+03,4.40E-02,2.61E+01,3.09E+03,1.92E-02
2.35E+01,3.09E+03,9.02E-02,2.42E+01,3.09E+03,4.41E-02,2.61E+01,3.09E+03,1.92E-02
2.35E+01,3.09E+03,9.01E-02,2.43E+01,3.09E+03,4.41E-02,2.62E+01,3.09E+03,1.92E-02
2.35E+01,3.10E+03,8.98E-02,2.43E+01,3.10E+03,4.41E-02,2.62E+01,3.10E+03,1.92E-02
2.36E+01,3.10E+03,8.96E-02,2.43E+01,3.10E+03,4.41E-02,2.62E+01,3.10E+03,1.92E-02
2.36E+01,3.10E+03,8.95E-02,2.43E+01,3.10E+03,4.40E-02,2.62E+01,3.10E+03,1.91E-02
2.36E+01,3.11E+03,8.94E-02,2.44E+01,3.11E+03,4.38E-02,2.63E+01,3.11E+03,1.90E-02
2.36E+01,3.11E+03,8.93E-02,2.44E+01,3.11E+03,4.35E-02,2.63E+01,3.11E+03,1.90E-02
2.37E+01,3.11E+03,8.91E-02,2.44E+01,3.11E+03,4.32E-02,2.63E+01,3.11E+03,1.89E-02
2.37E+01,3.11E+03,8.88E-02,2.44E+01,3.11E+03,4.28E-02,2.63E+01,3.11E+03,1.89E-02
2.37E+01,3.12E+03,8.86E-02,2.44E+01,3.12E+03,4.24E-02,2.64E+01,3.12E+03,1.88E-02
2.37E+01,3.12E+03,8.85E-02,2.45E+01,3.12E+03,4.18E-02,2.64E+01,3.12E+03,1.87E-02
2.37E+01,3.12E+03,8.85E-02,2.45E+01,3.12E+03,4.11E-02,2.64E+01,3.12E+03,1.87E-02
2.38E+01,3.13E+03,8.86E-02,2.45E+01,3.13E+03,4.04E-02,2.64E+01,3.13E+03,1.86E-02
2.38E+01,3.13E+03,8.89E-02,2.45E+01,3.13E+03,3.97E-02,2.65E+01,3.13E+03,1.85E-02
2.38E+01,3.13E+03,8.93E-02,2.46E+01,3.13E+03,3.90E-02,2.65E+01,3.13E+03,1.85E-02
2.38E+01,3.14E+03,8.96E-02,2.46E+01,3.14E+03,3.85E-02,2.65E+01,3.14E+03,1.85E-02
2.39E+01,3.14E+03,8.99E-02,2.46E+01,3.14E+03,3.79E-02,2.65E+01,3.14E+03,1.84E-02
2.39E+01,3.14E+03,9.02E-02,2.46E+01,3.14E+03,3.74E-02,2.66E+01,3.14E+03,1.83E-02
2.39E+01,3.14E+03,9.05E-02,2.47E+01,3.14E+03,3.68E-02,2.66E+01,3.14E+03,1.82E-02
2.39E+01,3.15E+03,9.06E-02,2.47E+01,3.15E+03,3.62E-02,2.66E+01,3.15E+03,1.81E-02
2.40E+01,3.15E+03,9.06E-02,2.47E+01,3.15E+03,3.57E-02,2.66E+01,3.15E+03,1.80E-02
2.40E+01,3.15E+03,9.05E-02,2.47E+01,3.15E+03,3.52E-02,2.67E+01,3.15E+03,1.79E-02
2.40E+01,3.16E+03,9.03E-02,2.48E+01,3.16E+03,3.48E-02,2.67E+01,3.16E+03,1.77E-02
2.40E+01,3.16E+03,9.02E-02,2.48E+01,3.16E+03,3.45E-02,2.67E+01,3.16E+03,1.76E-02
2.40E+01,3.16E+03,9.01E-02,2.48E+01,3.16E+03,3.41E-02,2.67E+01,3.16E+03,1.74E-02
2.41E+01,3.17E+03,9.00E-02,2.48E+01,3.17E+03,3.38E-02,2.68E+01,3.17E+03,1.73E-02
2.41E+01,3.17E+03,8.99E-02,2.48E+01,3.17E+03,3.35E-02,2.68E+01,3.17E+03,1.72E-02
2.41E+01,3.17E+03,8.97E-02,2.49E+01,3.17E+03,3.34E-02,2.68E+01,3.17E+03,1.71E-02
2.41E+01,3.17E+03,8.96E-02,2.49E+01,3.17E+03,3.32E-02,2.68E+01,3.17E+03,1.70E-02
2.42E+01,3.18E+03,8.94E-02,2.49E+01,3.18E+03,3.31E-02,2.69E+01,3.18E+03,1.69E-02
2.42E+01,3.18E+03,8.91E-02,2.49E+01,3.18E+03,3.30E-02,2.69E+01,3.18E+03,1.67E-02
2.42E+01,3.18E+03,8.88E-02,2.50E+01,3.18E+03,3.28E-02,2.69E+01,3.18E+03,1.66E-02
2.42E+01,3.19E+03,8.86E-02,2.50E+01,3.19E+03,3.28E-02,2.69E+01,3.19E+03,1.66E-02
2.43E+01,3.19E+03,8.84E-02,2.50E+01,3.19E+03,3.28E-02,2.70E+01,3.19E+03,1.67E-02
2.43E+01,3.19E+03,8.82E-02,2.50E+01,3.19E+03,3.28E-02,2.70E+01,3.19E+03,1.67E-02
2.43E+01,3.20E+03,8.79E-02,2.51E+01,3.20E+03,3.28E-02,2.70E+01,3.20E+03,1.67E-02
2.43E+01,3.20E+03,8.76E-02,2.51E+01,3.20E+03,3.28E-02,2.70E+01,3.20E+03,1.68E-02
2.43E+01,3.20E+03,8.73E-02,2.51E+01,3.20E+03,3.30E-02,2.71E+01,3.20E+03,1.68E-02
2.44E+01,3.20E+03,8.71E-02,2.51E+01,3.20E+03,3.32E-02,2.71E+01,3.20E+03,1.68E-02
2.44E+01,3.21E+03,8.69E-02,2.52E+01,3.21E+03,3.35E-02,2.71E+01,3.21E+03,1.69E-02
2.44E+01,3.21E+03,8.67E-02,2.52E+01,3.21E+03,3.37E-02,2.71E+01,3.21E+03,1.70E-02
2.44E+01,3.21E+03,8.64E-02,2.52E+01,3.21E+03,3.39E-02,2.72E+01,3.21E+03,1.72E-02
2.45E+01,3.22E+03,8.62E-02,2.52E+01,3.22E+03,3.40E-02,2.72E+01,3.22E+03,1.73E-02
2.45E+01,3.22E+03,8.60E-02,2.52E+01,3.22E+03,3.42E-02,2.72E+01,3.22E+03,1.74E-02
2.45E+01,3.22E+03,8.58E-02,2.53E+01,3.22E+03,3.43E-02,2.72E+01,3.22E+03,1.75E-02
2.45E+01,3.23E+03,8.56E-02,2.53E+01,3.23E+03,3.43E-02,2.73E+01,3.23E+03,1.76E-02
2.45E+01,3.23E+03,8.55E-02,2.53E+01,3.23E+03,3.43E-02,2.73E+01,3.23E+03,1.77E-02
2.46E+01,3.23E+03,8.54E-02,2.53E+01,3.23E+03,3.43E-02,2.73E+01,3.23E+03,1.77E-02
2.46E+01,3.23E+03,8.52E-02,2.54E+01,3.23E+03,3.42E-02,2.74E+01,3.23E+03,1.77E-02
2.46E+01,3.24E+03,8.50E-02,2.54E+01,3.24E+03,3.40E-02,2.74E+01,3.24E+03,1.77E-02
2.46E+01,3.24E+03,8.49E-02,2.54E+01,3.24E+03,3.40E-02,2.74E+01,3.24E+03,1.76E-02
2.47E+01,3.24E+03,8.48E-02,2.54E+01,3.24E+03,3.40E-02,2.74E+01,3.24E+03,1.75E-02
2.47E+01,3.25E+03,8.47E-02,2.55E+01,3.25E+03,3.39E-02,2.75E+01,3.25E+03,1.74E-02
2.47E+01,3.25E+03,8.47E-02,2.55E+01,3.25E+03,3.37E-02,2.75E+01,3.25E+03,1.72E-02
2.47E+01,3.25E+03,8.48E-02,2.55E+01,3.25E+03,3.35E-02,2.75E+01,3.25E+03,1.71E-02
2.48E+01,3.26E+03,8.49E-02,2.55E+01,3.26E+03,3.34E-02,2.75E+01,3.26E+03,1.69E-02
2.48E+01,3.26E+03,8.49E-02,2.56E+01,3.26E+03,3.32E-02,2.76E+01,3.26E+03,1.67E-02
2.48E+01,3.26E+03,8.49E-02,2.56E+01,3.26E+03,3.29E-02,2.76E+01,3.26E+03,1.66E-02
2.48E+01,3.26E+03,8.48E-02,2.56E+01,3.26E+03,3.27E-02,2.76E+01,3.26E+03,1.65E-02
2.48E+01,3.27E+03,8.47E-02,2.56E+01,3.27E+03,3.24E-02,2.76E+01,3.27E+03,1.64E-02
2.49E+01,3.27E+03,8.47E-02,2.56E+01,3.27E+03,3.21E-02,2.77E+01,3.27E+03,1.63E-02
2.49E+01,3.27E+03,8.47E-02,2.57E+01,3.27E+03,3.19E-02,2.77E+01,3.27E+03,1.62E-02
2.49E+01,3.28E+03,8.48E-02,2.57E+01,3.28E+03,3.16E-02,2.77E+01,3.28E+03,1.61E-02
2.49E+01,3.28E+03,8.47E-02,2.57E+01,3.28E+03,3.15E-02,2.77E+01,3.28E+03,1.61E-02
2.50E+01,3.28E+03,8.47E-02,2.57E+01,3.28E+03,3.13E-02,2.78E+01,3.28E+03,1.61E-02
2.50E+01,3.29E+03,8.45E-02,2.58E+01,3.29E+03,3.11E-02,2.78E+01,3.29E+03,1.61E-02
2.50E+01,3.29E+03,8.43E-02,2.58E+01,3.29E+03,3.10E-02,2.78E+01,3.29E+03,1.60E-02
2.50E+01,3.29E+03,8.40E-02,2.58E+01,3.29E+03,3.10E-02,2.78E+01,3.29E+03,1.60E-02
2.51E+01,3.29E+03,8.36E-02,2.58E+01,3.29E+03,3.09E-02,2.79E+01,3.29E+03,1.60E-02
2.51E+01,3.30E+03,8.34E-02,2.59E+01,3.30E+03,3.08E-02,2.79E+01,3.30E+03,1.59E-02
2.51E+01,3.30E+03,8.30E-02,2.59E+01,3.30E+03,3.07E-02,2.79E+01,3.30E+03,1.59E-02
2.51E+01,3.30E+03,8.28E-02,2.59E+01,3.30E+03,3.05E-02,2.79E+01,3.30E+03,1.57E-02
2.51E+01,3.31E+03,8.25E-02,2.59E+01,3.31E+03,3.04E-02,2.80E+01,3.31E+03,1.56E-02
2.52E+01,3.31E+03,8.23E-02,2.60E+01,3.31E+03,3.02E-02,2.80E+01,3.31E+03,1.54E-02
2.52E+01,3.31E+03,8.21E-02,2.60E+01,3.31E+03,2.99E-02,2.80E+01,3.31E+03,1.52E-02
2.52E+01,3.32E+03,8.18E-02,2.60E+01,3.32E+03,2.96E-02,2.80E+01,3.32E+03,1.51E-02
2.52E+01,3.32E+03,8.16E-02,2.60E+01,3.32E+03,2.93E-02,2.81E+01,3.32E+03,1.50E-02
2.53E+01,3.32E+03,8.14E-02,2.60E+01,3.32E+03,2.92E-02,2.81E+01,3.32E+03,1.49E-02
2.53E+01,3.32E+03,8.13E-02,2.61E+01,3.32E+03,2.90E-02,2.81E+01,3.32E+03,1.48E-02
2.53E+01,3.33E+03,8.12E-02,2.61E+01,3.33E+03,2.90E-02,2.81E+01,3.33E+03,1.48E-02
2.53E+01,3.33E+03,8.13E-02,2.61E+01,3.33E+03,2.89E-02,2.82E+01,3.33E+03,1.48E-02
2.53E+01,3.33E+03,8.13E-02,2.61E+01,3.33E+03,2.88E-02,2.82E+01,3.33E+03,1.47E-02
2.54E+01,3.34E+03,8.12E-02,2.62E+01,3.34E+03,2.87E-02,2.82E+01,3.34E+03,1.47E-02
2.54E+01,3.34E+03,8.10E-02,2.62E+01,3.34E+03,2.87E-02,2.82E+01,3.34E+03,1.47E-02
2.54E+01,3.34E+03,8.08E-02,2.62E+01,3.34E+03,2.86E-02,2.83E+01,3.34E+03,1.46E-02
2.54E+01,3.35E+03,8.04E-02,2.62E+01,3.35E+03,2.85E-02,2.83E+01,3.35E+03,1.46E-02
2.55E+01,3.35E+03,8.00E-02,2.63E+01,3.35E+03,2.83E-02,2.83E+01,3.35E+03,1.45E-02
2.55E+01,3.35E+03,7.96E-02,2.63E+01,3.35E+03,2.82E-02,2.83E+01,3.35E+03,1.44E-02
2.55E+01,3.35E+03,7.92E-02,2.63E+01,3.35E+03,2.82E-02,2.84E+01,3.35E+03,1.43E-02
2.55E+01,3.36E+03,7.89E-02,2.63E+01,3.36E+03,2.82E-02,2.84E+01,3.36E+03,1.43E-02
2.56E+01,3.36E+03,7.86E-02,2.64E+01,3.36E+03,2.82E-02,2.84E+01,3.36E+03,1.43E-02
2.56E+01,3.36E+03,7.83E-02,2.64E+01,3.36E+03,2.81E-02,2.84E+01,3.36E+03,1.43E-02
2.56E+01,3.37E+03,7.81E-02,2.64E+01,3.37E+03,2.81E-02,2.85E+01,3.37E+03,1.42E-02
2.56E+01,3.37E+03,7.79E-02,2.64E+01,3.37E+03,2.80E-02,2.85E+01,3.37E+03,1.42E-02
2.56E+01,3.37E+03,7.77E-02,2.64E+01,3.37E+03,2.80E-02,2.85E+01,3.37E+03,1.42E-02
2.57E+01,3.38E+03,7.77E-02,2.65E+01,3.38E+03,2.81E-02,2.85E+01,3.38E+03,1.42E-02
2.57E+01,3.38E+03,7.76E-02,2.65E+01,3.38E+03,2.81E-02,2.86E+01,3.38E+03,1.42E-02
2.57E+01,3.38E+03,7.76E-02,2.65E+01,3.38E+03,2.81E-02,2.86E+01,3.38E+03,1.42E-02
2.57E+01,3.38E+03,7.75E-02,2.65E+01,3.38E+03,2.82E-02,2.86E+01,3.38E+03,1.41E-02
2.58E+01,3.39E+03,7.74E-02,2.66E+01,3.39E+03,2.82E-02,2.86E+01,3.39E+03,1.41E-02
2.58E+01,3.39E+03,7.72E-02,2.66E+01,3.39E+03,2.83E-02,2.87E+01,3.39E+03,1.40E-02
2.58E+01,3.39E+03,7.70E-02,2.66E+01,3.39E+03,2.85E-02,2.87E+01,3.39E+03,1.40E-02
2.58E+01,3.40E+03,7.70E-02,2.66E+01,3.40E+03,2.86E-02,2.87E+01,3.40E+03,1.39E-02
2.58E+01,3.40E+03,7.69E-02,2.67E+01,3.40E+03,2.87E-02,2.87E+01,3.40E+03,1.40E-02
2.59E+01,3.40E+03,7.68E-02,2.67E+01,3.40E+03,2.88E-02,2.88E+01,3.40E+03,1.40E-02
2.59E+01,3.41E+03,7.68E-02,2.67E+01,3.41E+03,2.89E-02,2.88E+01,3.41E+03,1.42E-02
2.59E+01,3.41E+03,7.69E-02,2.67E+01,3.41E+03,2.89E-02,2.88E+01,3.41E+03,1.43E-02
2.59E+01,3.41E+03,7.69E-02,2.68E+01,3.41E+03,2.90E-02,2.88E+01,3.41E+03,1.45E-02
2.60E+01,3.41E+03,7.68E-02,2.68E+01,3.41E+03,2.90E-02,2.89E+01,3.41E+03,1.46E-02
2.60E+01,3.42E+03,7.67E-02,2.68E+01,3.42E+03,2.92E-02,2.89E+01,3.42E+03,1.47E-02
2.60E+01,3.42E+03,7.66E-02,2.68E+01,3.42E+03,2.92E-02,2.89E+01,3.42E+03,1.48E-02
2.60E+01,3.42E+03,7.63E-02,2.68E+01,3.42E+03,2.92E-02,2.89E+01,3.42E+03,1.49E-02
2.61E+01,3.43E+03,7.61E-02,2.69E+01,3.43E+03,2.93E-02,2.90E+01,3.43E+03,1.50E-02
2.61E+01,3.43E+03,7.59E-02,2.69E+01,3.43E+03,2.95E-02,2.90E+01,3.43E+03,1.51E-02
2.61E+01,3.43E+03,7.57E-02,2.69E+01,3.43E+03,2.96E-02,2.90E+01,3.43E+03,1.51E-02
2.61E+01,3.44E+03,7.55E-02,2.69E+01,3.44E+03,2.96E-02,2.91E+01,3.44E+03,1.52E-02
2.61E+01,3.44E+03,7.53E-02,2.70E+01,3.44E+03,2.97E-02,2.91E+01,3.44E+03,1.52E-02
2.62E+01,3.44E+03,7.51E-02,2.70E+01,3.44E+03,2.97E-02,2.91E+01,3.44E+03,1.52E-02
2.62E+01,3.44E+03,7.50E-02,2.70E+01,3.44E+03,2.98E-02,2.91E+01,3.44E+03,1.52E-02
2.62E+01,3.45E+03,7.49E-02,2.70E+01,3.45E+03,2.98E-02,2.92E+01,3.45E+03,1.51E-02
2.62E+01,3.45E+03,7.47E-02,2.71E+01,3.45E+03,2.98E-02,2.92E+01,3.45E+03,1.51E-02
2.63E+01,3.45E+03,7.46E-02,2.71E+01,3.45E+03,2.98E-02,2.92E+01,3.45E+03,1.51E-02
2.63E+01,3.46E+03,7.45E-02,2.71E+01,3.46E+03,2.97E-02,2.92E+01,3.46E+03,1.50E-02
2.63E+01,3.46E+03,7.45E-02,2.71E+01,3.46E+03,2.96E-02,2.93E+01,3.46E+03,1.50E-02
2.63E+01,3.46E+03,7.45E-02,2.72E+01,3.46E+03,2.95E-02,2.93E+01,3.46E+03,1.50E-02
2.64E+01,3.47E+03,7.46E-02,2.72E+01,3.47E+03,2.94E-02,2.93E+01,3.47E+03,1.49E-02
2.64E+01,3.47E+03,7.47E-02,2.72E+01,3.47E+03,2.92E-02,2.93E+01,3.47E+03,1.48E-02
2.64E+01,3.47E+03,7.46E-02,2.72E+01,3.47E+03,2.90E-02,2.94E+01,3.47E+03,1.47E-02
2.64E+01,3.47E+03,7.46E-02,2.72E+01,3.47E+03,2.88E-02,2.94E+01,3.47E+03,1.46E-02
2.64E+01,3.48E+03,7.45E-02,2.73E+01,3.48E+03,2.86E-02,2.94E+01,3.48E+03,1.45E-02
2.65E+01,3.48E+03,7.44E-02,2.73E+01,3.48E+03,2.84E-02,2.94E+01,3.48E+03,1.43E-02
2.65E+01,3.48E+03,7.43E-02,2.73E+01,3.48E+03,2.82E-02,2.95E+01,3.48E+03,1.42E-02
2.65E+01,3.49E+03,7.42E-02,2.73E+01,3.49E+03,2.81E-02,2.95E+01,3.49E+03,1.40E-02
2.65E+01,3.49E+03,7.42E-02,2.74E+01,3.49E+03,2.80E-02,2.95E+01,3.49E+03,1.39E-02
2.66E+01,3.49E+03,7.40E-02,2.74E+01,3.49E+03,2.80E-02,2.95E+01,3.49E+03,1.37E-02
2.66E+01,3.50E+03,7.39E-02,2.74E+01,3.50E+03,2.80E-02,2.96E+01,3.50E+03,1.36E-02
2.66E+01,3.50E+03,7.38E-02,2.74E+01,3.50E+03,2.80E-02,2.96E+01,3.50E+03,1.36E-02
2.66E+01,3.50E+03,7.38E-02,2.75E+01,3.50E+03,2.81E-02,2.96E+01,3.50E+03,1.35E-02
2.66E+01,3.50E+03,7.37E-02,2.75E+01,3.50E+03,2.82E-02,2.96E+01,3.50E+03,1.35E-02
2.67E+01,3.51E+03,7.35E-02,2.75E+01,3.51E+03,2.84E-02,2.97E+01,3.51E+03,1.35E-02
2.67E+01,3.51E+03,7.34E-02,2.75E+01,3.51E+03,2.85E-02,2.97E+01,3.51E+03,1.35E-02
2.67E+01,3.51E+03,7.33E-02,2.76E+01,3.51E+03,2.87E-02,2.97E+01,3.51E+03,1.36E-02
2.67E+01,3.52E+03,7.31E-02,2.76E+01,3.52E+03,2.88E-02,2.97E+01,3.52E+03,1.37E-02
2.68E+01,3.52E+03,7.29E-02,2.76E+01,3.52E+03,2.90E-02,2.98E+01,3.52E+03,1.37E-02
2.68E+01,3.52E+03,7.28E-02,2.76E+01,3.52E+03,2.91E-02,2.98E+01,3.52E+03,1.38E-02
2.68E+01,3.53E+03,7.26E-02,2.76E+01,3.53E+03,2.93E-02,2.98E+01,3.53E+03,1.39E-02
2.68E+01,3.53E+03,7.24E-02,2.77E+01,3.53E+03,2.95E-02,2.98E+01,3.53E+03,1.40E-02
2.69E+01,3.53E+03,7.22E-02,2.77E+01,3.53E+03,2.97E-02,2.99E+01,3.53E+03,1.41E-02
2.69E+01,3.53E+03,7.20E-02,2.77E+01,3.53E+03,2.99E-02,2.99E+01,3.53E+03,1.41E-02
2.69E+01,3.54E+03,7.19E-02,2.77E+01,3.54E+03,3.01E-02,2.99E+01,3.54E+03,1.41E-02
2.69E+01,3.54E+03,7.17E-02,2.78E+01,3.54E+03,3.03E-02,2.99E+01,3.54E+03,1.42E-02
2.69E+01,3.54E+03,7.17E-02,2.78E+01,3.54E+03,3.04E-02,3.00E+01,3.54E+03,1.42E-02
2.70E+01,3.55E+03,7.16E-02,2.78E+01,3.55E+03,3.05E-02,3.00E+01,3.55E+03,1.42E-02
2.70E+01,3.55E+03,7.15E-02,2.78E+01,3.55E+03,3.05E-02,3.00E+01,3.55E+03,1.42E-02
2.70E+01,3.55E+03,7.14E-02,2.79E+01,3.55E+03,3.06E-02,3.00E+01,3.55E+03,1.42E-02
2.70E+01,3.56E+03,7.13E-02,2.79E+01,3.56E+03,3.05E-02,3.01E+01,3.56E+03,1.42E-02
2.71E+01,3.56E+03,7.13E-02,2.79E+01,3.56E+03,3.05E-02,3.01E+01,3.56E+03,1.43E-02
2.71E+01,3.56E+03,7.11E-02,2.79E+01,3.56E+03,3.04E-02,3.01E+01,3.56E+03,1.43E-02
2.71E+01,3.56E+03,7.10E-02,2.80E+01,3.56E+03,3.03E-02,3.01E+01,3.56E+03,1.44E-02
2.71E+01,3.57E+03,7.08E-02,2.80E+01,3.57E+03,3.01E-02,3.02E+01,3.57E+03,1.44E-02
2.71E+01,3.57E+03,7.06E-02,2.80E+01,3.57E+03,3.00E-02,3.02E+01,3.57E+03,1.45E-02
2.72E+01,3.57E+03,7.04E-02,2.80E+01,3.57E+03,2.97E-02,3.02E+01,3.57E+03,1.45E-02
2.72E+01,3.58E+03,7.02E-02,2.80E+01,3.58E+03,2.95E-02,3.02E+01,3.58E+03,1.45E-02
2.72E+01,3.58E+03,7.01E-02,2.81E+01,3.58E+03,2.94E-02,3.03E+01,3.58E+03,1.45E-02
2.72E+01,3.58E+03,7.00E-02,2.81E+01,3.58E+03,2.92E-02,3.03E+01,3.58E+03,1.45E-02
2.73E+01,3.59E+03,6.99E-02,2.81E+01,3.59E+03,2.89E-02,3.03E+01,3.59E+03,1.45E-02
2.73E+01,3.59E+03,6.96E-02,2.81E+01,3.59E+03,2.87E-02,3.03E+01,3.59E+03,1.46E-02
2.73E+01,3.59E+03,6.94E-02,2.82E+01,3.59E+03,2.84E-02,3.04E+01,3.59E+03,1.46E-02
2.73E+01,3.59E+03,6.93E-02,2.82E+01,3.59E+03,2.81E-02,3.04E+01,3.59E+03,1.46E-02
2.74E+01,3.60E+03,6.91E-02,2.82E+01,3.60E+03,2.78E-02,3.04E+01,3.60E+03,1.46E-02
2.74E+01,3.60E+03,6.89E-02,2.82E+01,3.60E+03,2.75E-02,3.04E+01,3.60E+03,1.46E-02
2.74E+01,3.60E+03,6.87E-02,2.83E+01,3.60E+03,2.73E-02,3.05E+01,3.60E+03,1.46E-02
2.74E+01,3.61E+03,6.85E-02,2.83E+01,3.61E+03,2.70E-02,3.05E+01,3.61E+03,1.47E-02
2.74E+01,3.61E+03,6.83E-02,2.83E+01,3.61E+03,2.68E-02,3.05E+01,3.61E+03,1.47E-02
2.75E+01,3.61E+03,6.82E-02,2.83E+01,3.61E+03,2.65E-02,3.05E+01,3.61E+03,1.47E-02
2.75E+01,3.62E+03,6.80E-02,2.84E+01,3.62E+03,2.62E-02,3.06E+01,3.62E+03,1.46E-02
2.75E+01,3.62E+03,6.79E-02,2.84E+01,3.62E+03,2.58E-02,3.06E+01,3.62E+03,1.46E-02
2.75E+01,3.62E+03,6.80E-02,2.84E+01,3.62E+03,2.56E-02,3.06E+01,3.62E+03,1.46E-02
2.76E+01,3.62E+03,6.80E-02,2.84E+01,3.62E+03,2.55E-02,3.06E+01,3.62E+03,1.46E-02
2.76E+01,3.63E+03,6.81E-02,2.84E+01,3.63E+03,2.55E-02,3.07E+01,3.63E+03,1.45E-02
2.76E+01,3.63E+03,6.82E-02,2.85E+01,3.63E+03,2.54E-02,3.07E+01,3.63E+03,1.44E-02
2.76E+01,3.63E+03,6.84E-02,2.85E+01,3.63E+03,2.53E-02,3.07E+01,3.63E+03,1.43E-02
2.77E+01,3.64E+03,6.85E-02,2.85E+01,3.64E+03,2.52E-02,3.08E+01,3.64E+03,1.42E-02
2.77E+01,3.64E+03,6.86E-02,2.85E+01,3.64E+03,2.51E-02,3.08E+01,3.64E+03,1.41E-02
2.77E+01,3.64E+03,6.86E-02,2.86E+01,3.64E+03,2.51E-02,3.08E+01,3.64E+03,1.40E-02
2.77E+01,3.65E+03,6.87E-02,2.86E+01,3.65E+03,2.50E-02,3.08E+01,3.65E+03,1.39E-02
2.77E+01,3.65E+03,6.88E-02,2.86E+01,3.65E+03,2.50E-02,3.09E+01,3.65E+03,1.38E-02
2.78E+01,3.65E+03,6.88E-02,2.86E+01,3.65E+03,2.51E-02,3.09E+01,3.65E+03,1.37E-02
2.78E+01,3.65E+03,6.88E-02,2.87E+01,3.65E+03,2.50E-02,3.09E+01,3.65E+03,1.36E-02
2.78E+01,3.66E+03,6.87E-02,2.87E+01,3.66E+03,2.50E-02,3.09E+01,3.66E+03,1.36E-02
2.78E+01,3.66E+03,6.86E-02,2.87E+01,3.66E+03,2.50E-02,3.10E+01,3.66E+03,1.35E-02
2.79E+01,3.66E+03,6.86E-02,2.87E+01,3.66E+03,2.50E-02,3.10E+01,3.66E+03,1.34E-02
2.79E+01,3.67E+03,6.86E-02,2.88E+01,3.67E+03,2.50E-02,3.10E+01,3.67E+03,1.33E-02
2.79E+01,3.67E+03,6.85E-02,2.88E+01,3.67E+03,2.49E-02,3.10E+01,3.67E+03,1.33E-02
2.79E+01,3.67E+03,6.84E-02,2.88E+01,3.67E+03,2.49E-02,3.11E+01,3.67E+03,1.32E-02
2.79E+01,3.68E+03,6.81E-02,2.88E+01,3.68E+03,2.48E-02,3.11E+01,3.68E+03,1.31E-02
2.80E+01,3.68E+03,6.79E-02,2.88E+01,3.68E+03,2.48E-02,3.11E+01,3.68E+03,1.31E-02
2.80E+01,3.68E+03,6.77E-02,2.89E+01,3.68E+03,2.48E-02,3.11E+01,3.68E+03,1.30E-02
2.80E+01,3.68E+03,6.75E-02,2.89E+01,3.68E+03,2.48E-02,3.12E+01,3.68E+03,1.30E-02
2.80E+01,3.69E+03,6.73E-02,2.89E+01,3.69E+03,2.49E-02,3.12E+01,3.69E+03,1.29E-02
2.81E+01,3.69E+03,6.71E-02,2.89E+01,3.69E+03,2.50E-02,3.12E+01,3.69E+03,1.29E-02
2.81E+01,3.69E+03,6.70E-02,2.90E+01,3.69E+03,2.51E-02,3.12E+01,3.69E+03,1.29E-02
2.81E+01,3.70E+03,6.69E-02,2.90E+01,3.70E+03,2.51E-02,3.13E+01,3.70E+03,1.29E-02
2.81E+01,3.70E+03,6.67E-02,2.90E+01,3.70E+03,2.51E-02,3.13E+01,3.70E+03,1.29E-02
2.82E+01,3.70E+03,6.65E-02,2.90E+01,3.70E+03,2.51E-02,3.13E+01,3.70E+03,1.30E-02
2.82E+01,3.71E+03,6.64E-02,2.91E+01,3.71E+03,2.50E-02,3.13E+01,3.71E+03,1.30E-02
2.82E+01,3.71E+03,6.63E-02,2.91E+01,3.71E+03,2.50E-02,3.14E+01,3.71E+03,1.30E-02
2.82E+01,3.71E+03,6.62E-02,2.91E+01,3.71E+03,2.49E-02,3.14E+01,3.71E+03,1.30E-02
2.82E+01,3.71E+03,6.60E-02,2.91E+01,3.71E+03,2.47E-02,3.14E+01,3.71E+03,1.29E-02
2.83E+01,3.72E+03,6.58E-02,2.92E+01,3.72E+03,2.46E-02,3.14E+01,3.72E+03,1.29E-02
2.83E+01,3.72E+03,6.57E-02,2.92E+01,3.72E+03,2.44E-02,3.15E+01,3.72E+03,1.28E-02
2.83E+01,3.72E+03,6.57E-02,2.92E+01,3.72E+03,2.42E-02,3.15E+01,3.72E+03,1.27E-02
2.83E+01,3.73E+03,6.57E-02,2.92E+01,3.73E+03,2.40E-02,3.15E+01,3.73E+03,1.26E-02
2.84E+01,3.73E+03,6.57E-02,2.92E+01,3.73E+03,2.40E-02,3.15E+01,3.73E+03,1.25E-02
2.84E+01,3.73E+03,6.58E-02,2.93E+01,3.73E+03,2.41E-02,3.16E+01,3.73E+03,1.24E-02
2.84E+01,3.74E+03,6.59E-02,2.93E+01,3.74E+03,2.43E-02,3.16E+01,3.74E+03,1.23E-02
2.84E+01,3.74E+03,6.60E-02,2.93E+01,3.74E+03,2.45E-02,3.16E+01,3.74E+03,1.21E-02
2.84E+01,3.74E+03,6.61E-02,2.93E+01,3.74E+03,2.48E-02,3.16E+01,3.74E+03,1.20E-02
2.85E+01,3.74E+03,6.61E-02,2.94E+01,3.74E+03,2.50E-02,3.17E+01,3.74E+03,1.19E-02
2.85E+01,3.75E+03,6.61E-02,2.94E+01,3.75E+03,2.52E-02,3.17E+01,3.75E+03,1.19E-02
2.85E+01,3.75E+03,6.60E-02,2.94E+01,3.75E+03,2.54E-02,3.17E+01,3.75E+03,1.18E-02
2.85E+01,3.75E+03,6.60E-02,2.94E+01,3.75E+03,2.56E-02,3.17E+01,3.75E+03,1.18E-02
2.86E+01,3.76E+03,6.61E-02,2.95E+01,3.76E+03,2.58E-02,3.18E+01,3.76E+03,1.18E-02
2.86E+01,3.76E+03,6.61E-02,2.95E+01,3.76E+03,2.60E-02,3.18E+01,3.76E+03,1.18E-02
2.86E+01,3.76E+03,6.62E-02,2.95E+01,3.76E+03,2.63E-02,3.18E+01,3.76E+03,1.18E-02
2.86E+01,3.77E+03,6.63E-02,2.95E+01,3.77E+03,2.66E-02,3.18E+01,3.77E+03,1.19E-02
2.87E+01,3.77E+03,6.63E-02,2.96E+01,3.77E+03,2.69E-02,3.19E+01,3.77E+03,1.19E-02
2.87E+01,3.77E+03,6.64E-02,2.96E+01,3.77E+03,2.71E-02,3.19E+01,3.77E+03,1.19E-02
2.87E+01,3.77E+03,6.64E-02,2.96E+01,3.77E+03,2.73E-02,3.19E+01,3.77E+03,1.19E-02
2.87E+01,3.78E+03,6.64E-02,2.96E+01,3.78E+03,2.74E-02,3.19E+01,3.78E+03,1.20E-02
2.87E+01,3.78E+03,6.62E-02,2.96E+01,3.78E+03,2.75E-02,3.20E+01,3.78E+03,1.20E-02
2.88E+01,3.78E+03,6.61E-02,2.97E+01,3.78E+03,2.76E-02,3.20E+01,3.78E+03,1.20E-02
2.88E+01,3.79E+03,6.60E-02,2.97E+01,3.79E+03,2.76E-02,3.20E+01,3.79E+03,1.21E-02
2.88E+01,3.79E+03,6.60E-02,2.97E+01,3.79E+03,2.76E-02,3.20E+01,3.79E+03,1.21E-02
2.88E+01,3.79E+03,6.59E-02,2.97E+01,3.79E+03,2.75E-02,3.21E+01,3.79E+03,1.20E-02
2.89E+01,3.80E+03,6.59E-02,2.98E+01,3.80E+03,2.74E-02,3.21E+01,3.80E+03,1.20E-02
2.89E+01,3.80E+03,6.57E-02,2.98E+01,3.80E+03,2.72E-02,3.21E+01,3.80E+03,1.19E-02
2.89E+01,3.80E+03,6.55E-02,2.98E+01,3.80E+03,2.69E-02,3.21E+01,3.80E+03,1.18E-02
2.89E+01,3.80E+03,6.53E-02,2.98E+01,3.80E+03,2.66E-02,3.22E+01,3.80E+03,1.17E-02
2.90E+01,3.81E+03,6.50E-02,2.99E+01,3.81E+03,2.63E-02,3.22E+01,3.81E+03,1.16E-02
2.90E+01,3.81E+03,6.46E-02,2.99E+01,3.81E+03,2.59E-02,3.22E+01,3.81E+03,1.15E-02
2.90E+01,3.81E+03,6.43E-02,2.99E+01,3.81E+03,2.55E-02,3.22E+01,3.81E+03,1.13E-02
2.90E+01,3.82E+03,6.40E-02,2.99E+01,3.82E+03,2.51E-02,3.23E+01,3.82E+03,1.11E-02
2.90E+01,3.82E+03,6.38E-02,3.00E+01,3.82E+03,2.46E-02,3.23E+01,3.82E+03,1.09E-02
2.91E+01,3.82E+03,6.38E-02,3.00E+01,3.82E+03,2.42E-02,3.23E+01,3.82E+03,1.07E-02
2.91E+01,3.83E+03,6.42E-02,3.00E+01,3.83E+03,2.37E-02,3.23E+01,3.83E+03,1.06E-02
2.91E+01,3.83E+03,6.46E-02,3.00E+01,3.83E+03,2.32E-02,3.24E+01,3.83E+03,1.04E-02
2.91E+01,3.83E+03,6.50E-02,3.00E+01,3.83E+03,2.28E-02,3.24E+01,3.83E+03,1.02E-02
2.92E+01,3.83E+03,6.53E-02,3.01E+01,3.83E+03,2.24E-02,3.24E+01,3.83E+03,1.01E-02
2.92E+01,3.84E+03,6.56E-02,3.01E+01,3.84E+03,2.20E-02,3.25E+01,3.84E+03,9.93E-03
2.92E+01,3.84E+03,6.58E-02,3.01E+01,3.84E+03,2.16E-02,3.25E+01,3.84E+03,9.80E-03
2.92E+01,3.84E+03,6.59E-02,3.01E+01,3.84E+03,2.13E-02,3.25E+01,3.84E+03,9.67E-03
2.92E+01,3.85E+03,6.60E-02,3.02E+01,3.85E+03,2.10E-02,3.25E+01,3.85E+03,9.53E-03
2.93E+01,3.85E+03,6.59E-02,3.02E+01,3.85E+03,2.08E-02,3.26E+01,3.85E+03,9.37E-03
2.93E+01,3.85E+03,6.58E-02,3.02E+01,3.85E+03,2.07E-02,3.26E+01,3.85E+03,9.22E-03
2.93E+01,3.86E+03,6.56E-02,3.02E+01,3.86E+03,2.06E-02,3.26E+01,3.86E+03,9.10E-03
2.93E+01,3.86E+03,6.53E-02,3.03E+01,3.86E+03,2.05E-02,3.26E+01,3.86E+03,9.05E-03
2.94E+01,3.86E+03,6.49E-02,3.03E+01,3.86E+03,2.05E-02,3.27E+01,3.86E+03,9.00E-03
2.94E+01,3.86E+03,6.46E-02,3.03E+01,3.86E+03,2.05E-02,3.27E+01,3.86E+03,8.95E-03
2.94E+01,3.87E+03,6.45E-02,3.03E+01,3.87E+03,2.05E-02,3.27E+01,3.87E+03,8.90E-03
2.94E+01,3.87E+03,6.43E-02,3.04E+01,3.87E+03,2.05E-02,3.27E+01,3.87E+03,8.87E-03
2.95E+01,3.87E+03,6.42E-02,3.04E+01,3.87E+03,2.05E-02,3.28E+01,3.87E+03,8.86E-03
2.95E+01,3.88E+03,6.42E-02,3.04E+01,3.88E+03,2.06E-02,3.28E+01,3.88E+03,8.85E-03
2.95E+01,3.88E+03,6.42E-02,3.04E+01,3.88E+03,2.08E-02,3.28E+01,3.88E+03,8.88E-03
2.95E+01,3.88E+03,6.42E-02,3.04E+01,3.88E+03,2.10E-02,3.28E+01,3.88E+03,8.95E-03
2.95E+01,3.89E+03,6.41E-02,3.05E+01,3.89E+03,2.12E-02,3.29E+01,3.89E+03,9.06E-03
2.96E+01,3.89E+03,6.39E-02,3.05E+01,3.89E+03,2.14E-02,3.29E+01,3.89E+03,9.19E-03
2.96E+01,3.89E+03,6.37E-02,3.05E+01,3.89E+03,2.16E-02,3.29E+01,3.89E+03,9.33E-03
2.96E+01,3.89E+03,6.34E-02,3.05E+01,3.89E+03,2.18E-02,3.29E+01,3.89E+03,9.45E-03
2.96E+01,3.90E+03,6.30E-02,3.06E+01,3.90E+03,2.21E-02,3.30E+01,3.90E+03,9.57E-03
2.97E+01,3.90E+03,6.27E-02,3.06E+01,3.90E+03,2.23E-02,3.30E+01,3.90E+03,9.69E-03
2.97E+01,3.90E+03,6.24E-02,3.06E+01,3.90E+03,2.25E-02,3.30E+01,3.90E+03,9.78E-03
2.97E+01,3.91E+03,6.20E-02,3.06E+01,3.91E+03,2.27E-02,3.30E+01,3.91E+03,9.86E-03
2.97E+01,3.91E+03,6.17E-02,3.07E+01,3.91E+03,2.30E-02,3.31E+01,3.91E+03,9.93E-03
2.98E+01,3.91E+03,6.16E-02,3.07E+01,3.91E+03,2.32E-02,3.31E+01,3.91E+03,9.98E-03
2.98E+01,3.92E+03,6.16E-02,3.07E+01,3.92E+03,2.34E-02,3.31E+01,3.92E+03,1.00E-02
2.98E+01,3.92E+03,6.18E-02,3.07E+01,3.92E+03,2.35E-02,3.31E+01,3.92E+03,1.01E-02
2.98E+01,3.92E+03,6.19E-02,3.08E+01,3.92E+03,2.37E-02,3.32E+01,3.92E+03,1.01E-02
2.98E+01,3.92E+03,6.20E-02,3.08E+01,3.92E+03,2.38E-02,3.32E+01,3.92E+03,1.01E-02
2.99E+01,3.93E+03,6.21E-02,3.08E+01,3.93E+03,2.39E-02,3.32E+01,3.93E+03,1.01E-02
2.99E+01,3.93E+03,6.22E-02,3.08E+01,3.93E+03,2.40E-02,3.32E+01,3.93E+03,1.01E-02
2.99E+01,3.93E+03,6.23E-02,3.08E+01,3.93E+03,2.40E-02,3.33E+01,3.93E+03,1.02E-02
2.99E+01,3.94E+03,6.23E-02,3.09E+01,3.94E+03,2.41E-02,3.33E+01,3.94E+03,1.02E-02
3.00E+01,3.94E+03,6.23E-02,3.09E+01,3.94E+03,2.40E-02,3.33E+01,3.94E+03,1.02E-02
3.00E+01,3.94E+03,6.22E-02,3.09E+01,3.94E+03,2.40E-02,3.33E+01,3.94E+03,1.01E-02
3.00E+01,3.95E+03,6.21E-02,3.09E+01,3.95E+03,2.39E-02,3.34E+01,3.95E+03,1.01E-02
3.00E+01,3.95E+03,6.20E-02,3.10E+01,3.95E+03,2.38E-02,3.34E+01,3.95E+03,1.01E-02
3.00E+01,3.95E+03,6.20E-02,3.10E+01,3.95E+03,2.36E-02,3.34E+01,3.95E+03,1.00E-02
3.01E+01,3.95E+03,6.20E-02,3.10E+01,3.95E+03,2.35E-02,3.34E+01,3.95E+03,9.97E-03
3.01E+01,3.96E+03,6.19E-02,3.10E+01,3.96E+03,2.33E-02,3.35E+01,3.96E+03,9.94E-03
3.01E+01,3.96E+03,6.21E-02,3.11E+01,3.96E+03,2.32E-02,3.35E+01,3.96E+03,9.92E-03
3.01E+01,3.96E+03,6.23E-02,3.11E+01,3.96E+03,2.30E-02,3.35E+01,3.96E+03,9.92E-03
3.02E+01,3.97E+03,6.25E-02,3.11E+01,3.97E+03,2.29E-02,3.35E+01,3.97E+03,9.92E-03
3.02E+01,3.97E+03,6.28E-02,3.11E+01,3.97E+03,2.29E-02,3.36E+01,3.97E+03,9.94E-03
3.02E+01,3.97E+03,6.30E-02,3.12E+01,3.97E+03,2.29E-02,3.36E+01,3.97E+03,9.96E-03
3.02E+01,3.98E+03,6.31E-02,3.12E+01,3.98E+03,2.30E-02,3.36E+01,3.98E+03,9.96E-03
3.03E+01,3.98E+03,6.32E-02,3.12E+01,3.98E+03,2.32E-02,3.36E+01,3.98E+03,9.96E-03
3.03E+01,3.98E+03,6.32E-02,3.12E+01,3.98E+03,2.34E-02,3.37E+01,3.98E+03,9.93E-03
3.03E+01,3.98E+03,6.32E-02,3.12E+01,3.98E+03,2.35E-02,3.37E+01,3.98E+03,9.89E-03
3.03E+01,3.99E+03,6.31E-02,3.13E+01,3.99E+03,2.37E-02,3.37E+01,3.99E+03,9.83E-03
3.03E+01,3.99E+03,6.30E-02,3.13E+01,3.99E+03,2.38E-02,3.37E+01,3.99E+03,9.75E-03
3.04E+01,3.99E+03,6.30E-02,3.13E+01,3.99E+03,2.39E-02,3.38E+01,3.99E+03,9.65E-03
3.04E+01,4.00E+03,6.29E-02,3.13E+01,4.00E+03,2.40E-02,3.38E+01,4.00E+03,9.53E-03
3.04E+01,4.00E+03,6.30E-02,3.14E+01,4.00E+03,2.41E-02,3.38E+01,4.00E+03,9.41E-03
3.04E+01,4.00E+03,6.30E-02,3.14E+01,4.00E+03,2.41E-02,3.38E+01,4.00E+03,9.27E-03
3.05E+01,4.01E+03,6.31E-02,3.14E+01,4.01E+03,2.42E-02,3.39E+01,4.01E+03,9.13E-03
3.05E+01,4.01E+03,6.31E-02,3.14E+01,4.01E+03,2.42E-02,3.39E+01,4.01E+03,9.01E-03
3.05E+01,4.01E+03,6.33E-02,3.15E+01,4.01E+03,2.41E-02,3.39E+01,4.01E+03,8.90E-03
3.05E+01,4.01E+03,6.35E-02,3.15E+01,4.01E+03,2.41E-02,3.39E+01,4.01E+03,8.81E-03
3.05E+01,4.02E+03,6.36E-02,3.15E+01,4.02E+03,2.40E-02,3.40E+01,4.02E+03,8.73E-03
3.06E+01,4.02E+03,6.36E-02,3.15E+01,4.02E+03,2.39E-02,3.40E+01,4.02E+03,8.65E-03
3.06E+01,4.02E+03,6.36E-02,3.16E+01,4.02E+03,2.38E-02,3.40E+01,4.02E+03,8.55E-03
3.06E+01,4.03E+03,6.35E-02,3.16E+01,4.03E+03,2.37E-02,3.40E+01,4.03E+03,8.44E-03
3.06E+01,4.03E+03,6.35E-02,3.16E+01,4.03E+03,2.36E-02,3.41E+01,4.03E+03,8.32E-03
3.07E+01,4.03E+03,6.33E-02,3.16E+01,4.03E+03,2.34E-02,3.41E+01,4.03E+03,8.18E-03
3.07E+01,4.04E+03,6.32E-02,3.16E+01,4.04E+03,2.33E-02,3.41E+01,4.04E+03,8.02E-03
3.07E+01,4.04E+03,6.30E-02,3.17E+01,4.04E+03,2.31E-02,3.42E+01,4.04E+03,7.87E-03
3.07E+01,4.04E+03,6.29E-02,3.17E+01,4.04E+03,2.30E-02,3.42E+01,4.04E+03,7.74E-03
3.08E+01,4.04E+03,6.28E-02,3.17E+01,4.04E+03,2.29E-02,3.42E+01,4.04E+03,7.67E-03
3.08E+01,4.05E+03,6.28E-02,3.17E+01,4.05E+03,2.27E-02,3.42E+01,4.05E+03,7.60E-03
3.08E+01,4.05E+03,6.27E-02,3.18E+01,4.05E+03,2.26E-02,3.43E+01,4.05E+03,7.53E-03
3.08E+01,4.05E+03,6.26E-02,3.18E+01,4.05E+03,2.25E-02,3.43E+01,4.05E+03,7.48E-03
3.08E+01,4.06E+03,6.24E-02,3.18E+01,4.06E+03,2.23E-02,3.43E+01,4.06E+03,7.45E-03
3.09E+01,4.06E+03,6.23E-02,3.18E+01,4.06E+03,2.22E-02,3.43E+01,4.06E+03,7.43E-03
3.09E+01,4.06E+03,6.22E-02,3.19E+01,4.06E+03,2.20E-02,3.44E+01,4.06E+03,7.47E-03
3.09E+01,4.07E+03,6.22E-02,3.19E+01,4.07E+03,2.18E-02,3.44E+01,4.07E+03,7.53E-03
3.09E+01,4.07E+03,6.22E-02,3.19E+01,4.07E+03,2.16E-02,3.44E+01,4.07E+03,7.61E-03
3.10E+01,4.07E+03,6.21E-02,3.19E+01,4.07E+03,2.14E-02,3.44E+01,4.07E+03,7.67E-03
3.10E+01,4.07E+03,6.21E-02,3.20E+01,4.07E+03,2.11E-02,3.45E+01,4.07E+03,7.72E-03
3.10E+01,4.08E+03,6.20E-02,3.20E+01,4.08E+03,2.08E-02,3.45E+01,4.08E+03,7.76E-03
3.10E+01,4.08E+03,6.19E-02,3.20E+01,4.08E+03,2.06E-02,3.45E+01,4.08E+03,7.78E-03
3.11E+01,4.08E+03,6.17E-02,3.20E+01,4.08E+03,2.03E-02,3.45E+01,4.08E+03,7.78E-03
3.11E+01,4.09E+03,6.16E-02,3.20E+01,4.09E+03,2.00E-02,3.46E+01,4.09E+03,7.78E-03
3.11E+01,4.09E+03,6.15E-02,3.21E+01,4.09E+03,1.97E-02,3.46E+01,4.09E+03,7.76E-03
3.11E+01,4.09E+03,6.14E-02,3.21E+01,4.09E+03,1.93E-02,3.46E+01,4.09E+03,7.74E-03
3.11E+01,4.10E+03,6.13E-02,3.21E+01,4.10E+03,1.90E-02,3.46E+01,4.10E+03,7.71E-03
3.12E+01,4.10E+03,6.12E-02,3.21E+01,4.10E+03,1.87E-02,3.47E+01,4.10E+03,7.71E-03
3.12E+01,4.10E+03,6.10E-02,3.22E+01,4.10E+03,1.84E-02,3.47E+01,4.10E+03,7.72E-03
3.12E+01,4.10E+03,6.08E-02,3.22E+01,4.10E+03,1.81E-02,3.47E+01,4.10E+03,7.76E-03
3.12E+01,4.11E+03,6.08E-02,3.22E+01,4.11E+03,1.79E-02,3.47E+01,4.11E+03,7.82E-03
3.13E+01,4.11E+03,6.08E-02,3.22E+01,4.11E+03,1.77E-02,3.48E+01,4.11E+03,7.88E-03
3.13E+01,4.11E+03,6.08E-02,3.23E+01,4.11E+03,1.77E-02,3.48E+01,4.11E+03,7.95E-03
3.13E+01,4.12E+03,6.07E-02,3.23E+01,4.12E+03,1.79E-02,3.48E+01,4.12E+03,8.00E-03
3.13E+01,4.12E+03,6.06E-02,3.23E+01,4.12E+03,1.80E-02,3.48E+01,4.12E+03,8.05E-03
3.13E+01,4.12E+03,6.05E-02,3.23E+01,4.12E+03,1.81E-02,3.49E+01,4.12E+03,8.10E-03
3.14E+01,4.13E+03,6.03E-02,3.23E+01,4.13E+03,1.82E-02,3.49E+01,4.13E+03,8.14E-03
3.14E+01,4.13E+03,6.01E-02,3.24E+01,4.13E+03,1.83E-02,3.49E+01,4.13E+03,8.17E-03
3.14E+01,4.13E+03,5.99E-02,3.24E+01,4.13E+03,1.84E-02,3.49E+01,4.13E+03,8.20E-03
3.14E+01,4.13E+03,5.98E-02,3.24E+01,4.13E+03,1.84E-02,3.50E+01,4.13E+03,8.22E-03
3.15E+01,4.14E+03,5.96E-02,3.24E+01,4.14E+03,1.84E-02,3.50E+01,4.14E+03,8.24E-03
3.15E+01,4.14E+03,5.95E-02,3.25E+01,4.14E+03,1.84E-02,3.50E+01,4.14E+03,8.25E-03
3.15E+01,4.14E+03,5.93E-02,3.25E+01,4.14E+03,1.84E-02,3.50E+01,4.14E+03,8.25E-03
3.15E+01,4.15E+03,5.92E-02,3.25E+01,4.15E+03,1.83E-02,3.51E+01,4.15E+03,8.25E-03
3.16E+01,4.15E+03,5.90E-02,3.25E+01,4.15E+03,1.82E-02,3.51E+01,4.15E+03,8.24E-03
3.16E+01,4.15E+03,5.89E-02,3.26E+01,4.15E+03,1.81E-02,3.51E+01,4.15E+03,8.21E-03
3.16E+01,4.16E+03,5.88E-02,3.26E+01,4.16E+03,1.80E-02,3.51E+01,4.16E+03,8.17E-03
3.16E+01,4.16E+03,5.87E-02,3.26E+01,4.16E+03,1.79E-02,3.52E+01,4.16E+03,8.11E-03
3.16E+01,4.16E+03,5.87E-02,3.26E+01,4.16E+03,1.78E-02,3.52E+01,4.16E+03,8.05E-03
3.17E+01,4.16E+03,5.86E-02,3.27E+01,4.16E+03,1.76E-02,3.52E+01,4.16E+03,7.96E-03
3.17E+01,4.17E+03,5.85E-02,3.27E+01,4.17E+03,1.75E-02,3.52E+01,4.17E+03,7.85E-03
3.17E+01,4.17E+03,5.84E-02,3.27E+01,4.17E+03,1.73E-02,3.53E+01,4.17E+03,7.74E-03
3.17E+01,4.17E+03,5.82E-02,3.27E+01,4.17E+03,1.72E-02,3.53E+01,4.17E+03,7.61E-03
3.18E+01,4.18E+03,5.81E-02,3.27E+01,4.18E+03,1.71E-02,3.53E+01,4.18E+03,7.48E-03
3.18E+01,4.18E+03,5.80E-02,3.28E+01,4.18E+03,1.71E-02,3.53E+01,4.18E+03,7.34E-03
3.18E+01,4.18E+03,5.79E-02,3.28E+01,4.18E+03,1.71E-02,3.54E+01,4.18E+03,7.21E-03
3.18E+01,4.19E+03,5.77E-02,3.28E+01,4.19E+03,1.72E-02,3.54E+01,4.19E+03,7.09E-03
3.18E+01,4.19E+03,5.76E-02,3.28E+01,4.19E+03,1.73E-02,3.54E+01,4.19E+03,7.05E-03
3.19E+01,4.19E+03,5.74E-02,3.29E+01,4.19E+03,1.74E-02,3.54E+01,4.19E+03,7.02E-03
3.19E+01,4.19E+03,5.71E-02,3.29E+01,4.19E+03,1.75E-02,3.55E+01,4.19E+03,6.99E-03
3.19E+01,4.20E+03,5.69E-02,3.29E+01,4.20E+03,1.76E-02,3.55E+01,4.20E+03,6.96E-03
3.19E+01,4.20E+03,5.66E-02,3.29E+01,4.20E+03,1.76E-02,3.55E+01,4.20E+03,6.93E-03
3.20E+01,4.20E+03,5.62E-02,3.30E+01,4.20E+03,1.76E-02,3.55E+01,4.20E+03,6.91E-03
3.20E+01,4.21E+03,5.59E-02,3.30E+01,4.21E+03,1.76E-02,3.56E+01,4.21E+03,6.89E-03
3.20E+01,4.21E+03,5.58E-02,3.30E+01,4.21E+03,1.76E-02,3.56E+01,4.21E+03,6.90E-03
3.20E+01,4.21E+03,5.57E-02,3.30E+01,4.21E+03,1.76E-02,3.56E+01,4.21E+03,6.89E-03
3.21E+01,4.22E+03,5.56E-02,3.31E+01,4.22E+03,1.76E-02,3.56E+01,4.22E+03,6.88E-03
3.21E+01,4.22E+03,5.54E-02,3.31E+01,4.22E+03,1.75E-02,3.57E+01,4.22E+03,6.86E-03
3.21E+01,4.22E+03,5.51E-02,3.31E+01,4.22E+03,1.75E-02,3.57E+01,4.22E+03,6.84E-03
3.21E+01,4.22E+03,5.49E-02,3.31E+01,4.22E+03,1.75E-02,3.57E+01,4.22E+03,6.81E-03
3.21E+01,4.23E+03,5.47E-02,3.31E+01,4.23E+03,1.74E-02,3.57E+01,4.23E+03,6.77E-03
3.22E+01,4.23E+03,5.45E-02,3.32E+01,4.23E+03,1.74E-02,3.58E+01,4.23E+03,6.73E-03
3.22E+01,4.23E+03,5.44E-02,3.32E+01,4.23E+03,1.74E-02,3.58E+01,4.23E+03,6.70E-03
3.22E+01,4.24E+03,5.43E-02,3.32E+01,4.24E+03,1.73E-02,3.58E+01,4.24E+03,6.65E-03
3.22E+01,4.24E+03,5.43E-02,3.32E+01,4.24E+03,1.73E-02,3.58E+01,4.24E+03,6.60E-03
3.23E+01,4.24E+03,5.42E-02,3.33E+01,4.24E+03,1.72E-02,3.59E+01,4.24E+03,6.58E-03
3.23E+01,4.25E+03,5.41E-02,3.33E+01,4.25E+03,1.71E-02,3.59E+01,4.25E+03,6.61E-03
3.23E+01,4.25E+03,5.40E-02,3.33E+01,4.25E+03,1.70E-02,3.59E+01,4.25E+03,6.68E-03
3.23E+01,4.25E+03,5.39E-02,3.33E+01,4.25E+03,1.68E-02,3.60E+01,4.25E+03,6.77E-03
3.24E+01,4.25E+03,5.38E-02,3.34E+01,4.25E+03,1.67E-02,3.60E+01,4.25E+03,6.85E-03
3.24E+01,4.26E+03,5.38E-02,3.34E+01,4.26E+03,1.66E-02,3.60E+01,4.26E+03,6.93E-03
3.24E+01,4.26E+03,5.38E-02,3.34E+01,4.26E+03,1.66E-02,3.60E+01,4.26E+03,7.02E-03
3.24E+01,4.26E+03,5.38E-02,3.34E+01,4.26E+03,1.66E-02,3.61E+01,4.26E+03,7.11E-03
3.24E+01,4.27E+03,5.37E-02,3.35E+01,4.27E+03,1.66E-02,3.61E+01,4.27E+03,7.20E-03
3.25E+01,4.27E+03,5.37E-02,3.35E+01,4.27E+03,1.66E-02,3.61E+01,4.27E+03,7.27E-03
3.25E+01,4.27E+03,5.37E-02,3.35E+01,4.27E+03,1.66E-02,3.61E+01,4.27E+03,7.35E-03
3.25E+01,4.28E+03,5.38E-02,3.35E+01,4.28E+03,1.66E-02,3.62E+01,4.28E+03,7.42E-03
3.25E+01,4.28E+03,5.38E-02,3.35E+01,4.28E+03,1.66E-02,3.62E+01,4.28E+03,7.50E-03
3.26E+01,4.28E+03,5.38E-02,3.36E+01,4.28E+03,1.66E-02,3.62E+01,4.28E+03,7.62E-03
3.26E+01,4.28E+03,5.37E-02,3.36E+01,4.28E+03,1.65E-02,3.62E+01,4.28E+03,7.74E-03
3.26E+01,4.29E+03,5.36E-02,3.36E+01,4.29E+03,1.65E-02,3.63E+01,4.29E+03,7.86E-03
3.26E+01,4.29E+03,5.35E-02,3.36E+01,4.29E+03,1.65E-02,3.63E+01,4.29E+03,7.99E-03
3.26E+01,4.29E+03,5.33E-02,3.37E+01,4.29E+03,1.65E-02,3.63E+01,4.29E+03,8.11E-03
3.27E+01,4.30E+03,5.31E-02,3.37E+01,4.30E+03,1.65E-02,3.63E+01,4.30E+03,8.21E-03
3.27E+01,4.30E+03,5.30E-02,3.37E+01,4.30E+03,1.66E-02,3.64E+01,4.30E+03,8.32E-03
3.27E+01,4.30E+03,5.28E-02,3.37E+01,4.30E+03,1.66E-02,3.64E+01,4.30E+03,8.42E-03
3.27E+01,4.31E+03,5.27E-02,3.38E+01,4.31E+03,1.67E-02,3.64E+01,4.31E+03,8.53E-03
3.28E+01,4.31E+03,5.27E-02,3.38E+01,4.31E+03,1.67E-02,3.64E+01,4.31E+03,8.65E-03
3.28E+01,4.31E+03,5.26E-02,3.38E+01,4.31E+03,1.67E-02,3.65E+01,4.31E+03,8.76E-03
3.28E+01,4.31E+03,5.26E-02,3.38E+01,4.31E+03,1.67E-02,3.65E+01,4.31E+03,8.86E-03
3.28E+01,4.32E+03,5.26E-02,3.39E+01,4.32E+03,1.67E-02,3.65E+01,4.32E+03,8.94E-03
3.29E+01,4.32E+03,5.26E-02,3.39E+01,4.32E+03,1.67E-02,3.65E+01,4.32E+03,9.01E-03
3.29E+01,4.32E+03,5.26E-02,3.39E+01,4.32E+03,1.66E-02,3.66E+01,4.32E+03,9.08E-03
3.29E+01,4.33E+03,5.26E-02,3.39E+01,4.33E+03,1.65E-02,3.66E+01,4.33E+03,9.15E-03
3.29E+01,4.33E+03,5.25E-02,3.39E+01,4.33E+03,1.64E-02,3.66E+01,4.33E+03,9.22E-03
3.29E+01,4.33E+03,5.24E-02,3.40E+01,4.33E+03,1.63E-02,3.66E+01,4.33E+03,9.28E-03
3.30E+01,4.34E+03,5.24E-02,3.40E+01,4.34E+03,1.61E-02,3.67E+01,4.34E+03,9.35E-03
3.30E+01,4.34E+03,5.23E-02,3.40E+01,4.34E+03,1.59E-02,3.67E+01,4.34E+03,9.40E-03
3.30E+01,4.34E+03,5.22E-02,3.40E+01,4.34E+03,1.57E-02,3.67E+01,4.34E+03,9.46E-03
3.30E+01,4.34E+03,5.22E-02,3.41E+01,4.34E+03,1.55E-02,3.67E+01,4.34E+03,9.50E-03
3.31E+01,4.35E+03,5.22E-02,3.41E+01,4.35E+03,1.53E-02,3.68E+01,4.35E+03,9.55E-03
3.31E+01,4.35E+03,5.22E-02,3.41E+01,4.35E+03,1.52E-02,3.68E+01,4.35E+03,9.58E-03
3.31E+01,4.35E+03,5.21E-02,3.41E+01,4.35E+03,1.50E-02,3.68E+01,4.35E+03,9.60E-03
3.31E+01,4.36E+03,5.21E-02,3.42E+01,4.36E+03,1.48E-02,3.68E+01,4.36E+03,9.61E-03
3.31E+01,4.36E+03,5.20E-02,3.42E+01,4.36E+03,1.47E-02,3.69E+01,4.36E+03,9.60E-03
3.32E+01,4.36E+03,5.20E-02,3.42E+01,4.36E+03,1.45E-02,3.69E+01,4.36E+03,9.58E-03
3.32E+01,4.37E+03,5.19E-02,3.42E+01,4.37E+03,1.44E-02,3.69E+01,4.37E+03,9.54E-03
3.32E+01,4.37E+03,5.18E-02,3.43E+01,4.37E+03,1.43E-02,3.69E+01,4.37E+03,9.51E-03
3.32E+01,4.37E+03,5.18E-02,3.43E+01,4.37E+03,1.42E-02,3.70E+01,4.37E+03,9.47E-03
3.33E+01,4.37E+03,5.17E-02,3.43E+01,4.37E+03,1.42E-02,3.70E+01,4.37E+03,9.43E-03
3.33E+01,4.38E+03,5.17E-02,3.43E+01,4.38E+03,1.41E-02,3.70E+01,4.38E+03,9.38E-03
3.33E+01,4.38E+03,5.16E-02,3.43E+01,4.38E+03,1.41E-02,3.70E+01,4.38E+03,9.33E-03
3.33E+01,4.38E+03,5.14E-02,3.44E+01,4.38E+03,1.41E-02,3.71E+01,4.38E+03,9.27E-03
3.34E+01,4.39E+03,5.13E-02,3.44E+01,4.39E+03,1.42E-02,3.71E+01,4.39E+03,9.21E-03
3.34E+01,4.39E+03,5.12E-02,3.44E+01,4.39E+03,1.43E-02,3.71E+01,4.39E+03,9.14E-03
3.34E+01,4.39E+03,5.11E-02,3.44E+01,4.39E+03,1.44E-02,3.71E+01,4.39E+03,9.05E-03
3.34E+01,4.40E+03,5.10E-02,3.45E+01,4.40E+03,1.44E-02,3.72E+01,4.40E+03,8.96E-03
3.34E+01,4.40E+03,5.10E-02,3.45E+01,4.40E+03,1.45E-02,3.72E+01,4.40E+03,8.84E-03
3.35E+01,4.40E+03,5.10E-02,3.45E+01,4.40E+03,1.46E-02,3.72E+01,4.40E+03,8.70E-03
3.35E+01,4.40E+03,5.11E-02,3.45E+01,4.40E+03,1.47E-02,3.72E+01,4.40E+03,8.55E-03
3.35E+01,4.41E+03,5.12E-02,3.46E+01,4.41E+03,1.49E-02,3.73E+01,4.41E+03,8.39E-03
3.35E+01,4.41E+03,5.13E-02,3.46E+01,4.41E+03,1.50E-02,3.73E+01,4.41E+03,8.21E-03
3.36E+01,4.41E+03,5.14E-02,3.46E+01,4.41E+03,1.52E-02,3.73E+01,4.41E+03,8.04E-03
3.36E+01,4.42E+03,5.15E-02,3.46E+01,4.42E+03,1.54E-02,3.73E+01,4.42E+03,7.86E-03
3.36E+01,4.42E+03,5.17E-02,3.47E+01,4.42E+03,1.57E-02,3.74E+01,4.42E+03,7.68E-03
3.36E+01,4.42E+03,5.18E-02,3.47E+01,4.42E+03,1.59E-02,3.74E+01,4.42E+03,7.52E-03
3.37E+01,4.43E+03,5.19E-02,3.47E+01,4.43E+03,1.61E-02,3.74E+01,4.43E+03,7.39E-03
3.37E+01,4.43E+03,5.20E-02,3.47E+01,4.43E+03,1.62E-02,3.74E+01,4.43E+03,7.25E-03
3.37E+01,4.43E+03,5.21E-02,3.47E+01,4.43E+03,1.64E-02,3.75E+01,4.43E+03,7.13E-03
3.37E+01,4.43E+03,5.21E-02,3.48E+01,4.43E+03,1.65E-02,3.75E+01,4.43E+03,7.05E-03
3.37E+01,4.44E+03,5.21E-02,3.48E+01,4.44E+03,1.67E-02,3.75E+01,4.44E+03,7.00E-03
3.38E+01,4.44E+03,5.21E-02,3.48E+01,4.44E+03,1.68E-02,3.75E+01,4.44E+03,6.94E-03
3.38E+01,4.44E+03,5.20E-02,3.48E+01,4.44E+03,1.69E-02,3.76E+01,4.44E+03,6.89E-03
3.38E+01,4.45E+03,5.19E-02,3.49E+01,4.45E+03,1.69E-02,3.76E+01,4.45E+03,6.84E-03
3.38E+01,4.45E+03,5.18E-02,3.49E+01,4.45E+03,1.70E-02,3.76E+01,4.45E+03,6.80E-03
3.39E+01,4.45E+03,5.17E-02,3.49E+01,4.45E+03,1.70E-02,3.77E+01,4.45E+03,6.76E-03
3.39E+01,4.46E+03,5.16E-02,3.49E+01,4.46E+03,1.70E-02,3.77E+01,4.46E+03,6.74E-03
3.39E+01,4.46E+03,5.15E-02,3.50E+01,4.46E+03,1.70E-02,3.77E+01,4.46E+03,6.74E-03
3.39E+01,4.46E+03,5.13E-02,3.50E+01,4.46E+03,1.70E-02,3.77E+01,4.46E+03,6.74E-03
3.39E+01,4.46E+03,5.11E-02,3.50E+01,4.46E+03,1.69E-02,3.78E+01,4.46E+03,6.74E-03
3.40E+01,4.47E+03,5.09E-02,3.50E+01,4.47E+03,1.68E-02,3.78E+01,4.47E+03,6.73E-03
3.40E+01,4.47E+03,5.07E-02,3.51E+01,4.47E+03,1.67E-02,3.78E+01,4.47E+03,6.72E-03
3.40E+01,4.47E+03,5.05E-02,3.51E+01,4.47E+03,1.66E-02,3.78E+01,4.47E+03,6.70E-03
3.40E+01,4.48E+03,5.03E-02,3.51E+01,4.48E+03,1.64E-02,3.79E+01,4.48E+03,6.68E-03
3.41E+01,4.48E+03,5.01E-02,3.51E+01,4.48E+03,1.63E-02,3.79E+01,4.48E+03,6.65E-03
3.41E+01,4.48E+03,4.99E-02,3.51E+01,4.48E+03,1.62E-02,3.79E+01,4.48E+03,6.61E-03
3.41E+01,4.49E+03,4.98E-02,3.52E+01,4.49E+03,1.61E-02,3.79E+01,4.49E+03,6.57E-03
3.41E+01,4.49E+03,4.96E-02,3.52E+01,4.49E+03,1.61E-02,3.80E+01,4.49E+03,6.51E-03
3.42E+01,4.49E+03,4.94E-02,3.52E+01,4.49E+03,1.60E-02,3.80E+01,4.49E+03,6.47E-03
3.42E+01,4.49E+03,4.92E-02,3.52E+01,4.49E+03,1.59E-02,3.80E+01,4.49E+03,6.42E-03
3.42E+01,4.50E+03,4.89E-02,3.53E+01,4.50E+03,1.59E-02,3.80E+01,4.50E+03,6.36E-03
3.42E+01,4.50E+03,4.88E-02,3.53E+01,4.50E+03,1.59E-02,3.81E+01,4.50E+03,6.30E-03
3.42E+01,4.50E+03,4.88E-02,3.53E+01,4.50E+03,1.58E-02,3.81E+01,4.50E+03,6.23E-03
3.43E+01,4.51E+03,4.89E-02,3.53E+01,4.51E+03,1.57E-02,3.81E+01,4.51E+03,6.16E-03
3.43E+01,4.51E+03,4.88E-02,3.54E+01,4.51E+03,1.56E-02,3.81E+01,4.51E+03,6.08E-03
3.43E+01,4.51E+03,4.88E-02,3.54E+01,4.51E+03,1.56E-02,3.82E+01,4.51E+03,5.99E-03
3.43E+01,4.52E+03,4.87E-02,3.54E+01,4.52E+03,1.55E-02,3.82E+01,4.52E+03,5.90E-03
3.44E+01,4.52E+03,4.86E-02,3.54E+01,4.52E+03,1.55E-02,3.82E+01,4.52E+03,5.80E-03
3.44E+01,4.52E+03,4.85E-02,3.55E+01,4.52E+03,1.54E-02,3.82E+01,4.52E+03,5.69E-03
3.44E+01,4.52E+03,4.85E-02,3.55E+01,4.52E+03,1.53E-02,3.83E+01,4.52E+03,5.59E-03
3.44E+01,4.53E+03,4.85E-02,3.55E+01,4.53E+03,1.52E-02,3.83E+01,4.53E+03,5.49E-03
3.44E+01,4.53E+03,4.86E-02,3.55E+01,4.53E+03,1.51E-02,3.83E+01,4.53E+03,5.40E-03
3.45E+01,4.53E+03,4.86E-02,3.55E+01,4.53E+03,1.50E-02,3.83E+01,4.53E+03,5.32E-03
3.45E+01,4.54E+03,4.86E-02,3.56E+01,4.54E+03,1.48E-02,3.84E+01,4.54E+03,5.24E-03
3.45E+01,4.54E+03,4.87E-02,3.56E+01,4.54E+03,1.47E-02,3.84E+01,4.54E+03,5.15E-03
3.45E+01,4.54E+03,4.87E-02,3.56E+01,4.54E+03,1.46E-02,3.84E+01,4.54E+03,5.09E-03
3.46E+01,4.55E+03,4.87E-02,3.56E+01,4.55E+03,1.44E-02,3.84E+01,4.55E+03,5.07E-03
3.46E+01,4.55E+03,4.87E-02,3.57E+01,4.55E+03,1.43E-02,3.85E+01,4.55E+03,5.06E-03
3.46E+01,4.55E+03,4.87E-02,3.57E+01,4.55E+03,1.41E-02,3.85E+01,4.55E+03,5.05E-03
3.46E+01,4.55E+03,4.86E-02,3.57E+01,4.55E+03,1.40E-02,3.85E+01,4.55E+03,5.05E-03
3.47E+01,4.56E+03,4.86E-02,3.57E+01,4.56E+03,1.39E-02,3.85E+01,4.56E+03,5.05E-03
3.47E+01,4.56E+03,4.85E-02,3.58E+01,4.56E+03,1.38E-02,3.86E+01,4.56E+03,5.05E-03
3.47E+01,4.56E+03,4.85E-02,3.58E+01,4.56E+03,1.37E-02,3.86E+01,4.56E+03,5.06E-03
3.47E+01,4.57E+03,4.84E-02,3.58E+01,4.57E+03,1.36E-02,3.86E+01,4.57E+03,5.06E-03
3.47E+01,4.57E+03,4.83E-02,3.58E+01,4.57E+03,1.35E-02,3.86E+01,4.57E+03,5.07E-03
3.48E+01,4.57E+03,4.83E-02,3.59E+01,4.57E+03,1.34E-02,3.87E+01,4.57E+03,5.08E-03
3.48E+01,4.58E+03,4.82E-02,3.59E+01,4.58E+03,1.33E-02,3.87E+01,4.58E+03,5.09E-03
3.48E+01,4.58E+03,4.81E-02,3.59E+01,4.58E+03,1.32E-02,3.87E+01,4.58E+03,5.12E-03
3.48E+01,4.58E+03,4.80E-02,3.59E+01,4.58E+03,1.30E-02,3.87E+01,4.58E+03,5.18E-03
3.49E+01,4.58E+03,4.79E-02,3.59E+01,4.58E+03,1.29E-02,3.88E+01,4.58E+03,5.23E-03
3.49E+01,4.59E+03,4.78E-02,3.60E+01,4.59E+03,1.28E-02,3.88E+01,4.59E+03,5.28E-03
3.49E+01,4.59E+03,4.76E-02,3.60E+01,4.59E+03,1.26E-02,3.88E+01,4.59E+03,5.32E-03
3.49E+01,4.59E+03,4.74E-02,3.60E+01,4.59E+03,1.25E-02,3.88E+01,4.59E+03,5.35E-03
3.50E+01,4.60E+03,4.72E-02,3.60E+01,4.60E+03,1.24E-02,3.89E+01,4.60E+03,5.37E-03
3.50E+01,4.60E+03,4.71E-02,3.61E+01,4.60E+03,1.23E-02,3.89E+01,4.60E+03,5.43E-03
3.50E+01,4.60E+03,4.70E-02,3.61E+01,4.60E+03,1.22E-02,3.89E+01,4.60E+03,5.52E-03
3.50E+01,4.61E+03,4.70E-02,3.61E+01,4.61E+03,1.20E-02,3.89E+01,4.61E+03,5.61E-03
3.50E+01,4.61E+03,4.70E-02,3.61E+01,4.61E+03,1.19E-02,3.90E+01,4.61E+03,5.68E-03
3.51E+01,4.61E+03,4.71E-02,3.62E+01,4.61E+03,1.19E-02,3.90E+01,4.61E+03,5.75E-03
3.51E+01,4.61E+03,4.72E-02,3.62E+01,4.61E+03,1.19E-02,3.90E+01,4.61E+03,5.80E-03
3.51E+01,4.62E+03,4.72E-02,3.62E+01,4.62E+03,1.19E-02,3.90E+01,4.62E+03,5.84E-03
3.51E+01,4.62E+03,4.73E-02,3.62E+01,4.62E+03,1.20E-02,3.91E+01,4.62E+03,5.88E-03
3.52E+01,4.62E+03,4.74E-02,3.63E+01,4.62E+03,1.20E-02,3.91E+01,4.62E+03,5.89E-03
3.52E+01,4.63E+03,4.75E-02,3.63E+01,4.63E+03,1.20E-02,3.91E+01,4.63E+03,5.91E-03
3.52E+01,4.63E+03,4.75E-02,3.63E+01,4.63E+03,1.21E-02,3.91E+01,4.63E+03,5.91E-03
3.52E+01,4.63E+03,4.75E-02,3.63E+01,4.63E+03,1.21E-02,3.92E+01,4.63E+03,5.92E-03
3.52E+01,4.64E+03,4.76E-02,3.63E+01,4.64E+03,1.22E-02,3.92E+01,4.64E+03,5.94E-03
3.53E+01,4.64E+03,4.77E-02,3.64E+01,4.64E+03,1.23E-02,3.92E+01,4.64E+03,5.96E-03
3.53E+01,4.64E+03,4.77E-02,3.64E+01,4.64E+03,1.24E-02,3.92E+01,4.64E+03,5.98E-03
3.53E+01,4.64E+03,4.78E-02,3.64E+01,4.64E+03,1.25E-02,3.93E+01,4.64E+03,5.99E-03
3.53E+01,4.65E+03,4.78E-02,3.64E+01,4.65E+03,1.26E-02,3.93E+01,4.65E+03,6.01E-03
3.54E+01,4.65E+03,4.77E-02,3.65E+01,4.65E+03,1.27E-02,3.93E+01,4.65E+03,6.03E-03
3.54E+01,4.65E+03,4.75E-02,3.65E+01,4.65E+03,1.29E-02,3.94E+01,4.65E+03,6.05E-03
3.54E+01,4.66E+03,4.74E-02,3.65E+01,4.66E+03,1.31E-02,3.94E+01,4.66E+03,6.07E-03
3.54E+01,4.66E+03,4.72E-02,3.65E+01,4.66E+03,1.33E-02,3.94E+01,4.66E+03,6.08E-03
3.55E+01,4.66E+03,4.71E-02,3.66E+01,4.66E+03,1.34E-02,3.94E+01,4.66E+03,6.09E-03
3.55E+01,4.67E+03,4.69E-02,3.66E+01,4.67E+03,1.36E-02,3.95E+01,4.67E+03,6.09E-03
3.55E+01,4.67E+03,4.68E-02,3.66E+01,4.67E+03,1.37E-02,3.95E+01,4.67E+03,6.09E-03
3.55E+01,4.67E+03,4.67E-02,3.66E+01,4.67E+03,1.39E-02,3.95E+01,4.67E+03,6.10E-03
3.55E+01,4.67E+03,4.66E-02,3.67E+01,4.67E+03,1.40E-02,3.95E+01,4.67E+03,6.11E-03
3.56E+01,4.68E+03,4.64E-02,3.67E+01,4.68E+03,1.40E-02,3.96E+01,4.68E+03,6.11E-03
3.56E+01,4.68E+03,4.63E-02,3.67E+01,4.68E+03,1.41E-02,3.96E+01,4.68E+03,6.10E-03
3.56E+01,4.68E+03,4.62E-02,3.67E+01,4.68E+03,1.42E-02,3.96E+01,4.68E+03,6.08E-03
3.56E+01,4.69E+03,4.60E-02,3.67E+01,4.69E+03,1.42E-02,3.96E+01,4.69E+03,6.07E-03
3.57E+01,4.69E+03,4.59E-02,3.68E+01,4.69E+03,1.42E-02,3.97E+01,4.69E+03,6.05E-03
3.57E+01,4.69E+03,4.57E-02,3.68E+01,4.69E+03,1.42E-02,3.97E+01,4.69E+03,6.02E-03
3.57E+01,4.70E+03,4.56E-02,3.68E+01,4.70E+03,1.42E-02,3.97E+01,4.70E+03,5.98E-03
3.57E+01,4.70E+03,4.54E-02,3.68E+01,4.70E+03,1.42E-02,3.97E+01,4.70E+03,5.95E-03
3.58E+01,4.70E+03,4.53E-02,3.69E+01,4.70E+03,1.42E-02,3.98E+01,4.70E+03,5.91E-03
3.58E+01,4.70E+03,4.54E-02,3.69E+01,4.70E+03,1.42E-02,3.98E+01,4.70E+03,5.87E-03
3.58E+01,4.71E+03,4.55E-02,3.69E+01,4.71E+03,1.42E-02,3.98E+01,4.71E+03,5.83E-03
3.58E+01,4.71E+03,4.55E-02,3.69E+01,4.71E+03,1.42E-02,3.98E+01,4.71E+03,5.78E-03
3.58E+01,4.71E+03,4.56E-02,3.70E+01,4.71E+03,1.42E-02,3.99E+01,4.71E+03,5.73E-03
3.59E+01,4.72E+03,4.56E-02,3.70E+01,4.72E+03,1.42E-02,3.99E+01,4.72E+03,5.68E-03
3.59E+01,4.72E+03,4.56E-02,3.70E+01,4.72E+03,1.43E-02,3.99E+01,4.72E+03,5.63E-03
3.59E+01,4.72E+03,4.57E-02,3.70E+01,4.72E+03,1.43E-02,3.99E+01,4.72E+03,5.59E-03
3.59E+01,4.73E+03,4.56E-02,3.71E+01,4.73E+03,1.44E-02,4.00E+01,4.73E+03,5.56E-03
3.60E+01,4.73E+03,4.56E-02,3.71E+01,4.73E+03,1.45E-02,4.00E+01,4.73E+03,5.56E-03
3.60E+01,4.73E+03,4.56E-02,3.71E+01,4.73E+03,1.46E-02,4.00E+01,4.73E+03,5.56E-03
3.60E+01,4.73E+03,4.56E-02,3.71E+01,4.73E+03,1.47E-02,4.00E+01,4.73E+03,5.55E-03
3.60E+01,4.74E+03,4.57E-02,3.71E+01,4.74E+03,1.48E-02,4.01E+01,4.74E+03,5.54E-03
3.60E+01,4.74E+03,4.59E-02,3.72E+01,4.74E+03,1.49E-02,4.01E+01,4.74E+03,5.53E-03
3.61E+01,4.74E+03,4.60E-02,3.72E+01,4.74E+03,1.50E-02,4.01E+01,4.74E+03,5.52E-03
3.61E+01,4.75E+03,4.61E-02,3.72E+01,4.75E+03,1.51E-02,4.01E+01,4.75E+03,5.50E-03
3.61E+01,4.75E+03,4.62E-02,3.72E+01,4.75E+03,1.52E-02,4.02E+01,4.75E+03,5.48E-03
3.61E+01,4.75E+03,4.63E-02,3.73E+01,4.75E+03,1.52E-02,4.02E+01,4.75E+03,5.45E-03
3.62E+01,4.76E+03,4.63E-02,3.73E+01,4.76E+03,1.53E-02,4.02E+01,4.76E+03,5.41E-03
3.62E+01,4.76E+03,4.63E-02,3.73E+01,4.76E+03,1.53E-02,4.02E+01,4.76E+03,5.36E-03
3.62E+01,4.76E+03,4.62E-02,3.73E+01,4.76E+03,1.53E-02,4.03E+01,4.76E+03,5.31E-03
3.62E+01,4.76E+03,4.60E-02,3.74E+01,4.76E+03,1.53E-02,4.03E+01,4.76E+03,5.26E-03
3.63E+01,4.77E+03,4.59E-02,3.74E+01,4.77E+03,1.53E-02,4.03E+01,4.77E+03,5.20E-03
3.63E+01,4.77E+03,4.56E-02,3.74E+01,4.77E+03,1.53E-02,4.03E+01,4.77E+03,5.13E-03
3.63E+01,4.77E+03,4.53E-02,3.74E+01,4.77E+03,1.52E-02,4.04E+01,4.77E+03,5.07E-03
3.63E+01,4.78E+03,4.50E-02,3.75E+01,4.78E+03,1.52E-02,4.04E+01,4.78E+03,5.06E-03
3.63E+01,4.78E+03,4.47E-02,3.75E+01,4.78E+03,1.51E-02,4.04E+01,4.78E+03,5.06E-03
3.64E+01,4.78E+03,4.44E-02,3.75E+01,4.78E+03,1.50E-02,4.04E+01,4.78E+03,5.06E-03
3.64E+01,4.79E+03,4.42E-02,3.75E+01,4.79E+03,1.49E-02,4.05E+01,4.79E+03,5.04E-03
3.64E+01,4.79E+03,4.39E-02,3.75E+01,4.79E+03,1.47E-02,4.05E+01,4.79E+03,5.02E-03
3.64E+01,4.79E+03,4.37E-02,3.76E+01,4.79E+03,1.46E-02,4.05E+01,4.79E+03,5.01E-03
3.65E+01,4.79E+03,4.34E-02,3.76E+01,4.79E+03,1.44E-02,4.05E+01,4.79E+03,4.99E-03
3.65E+01,4.80E+03,4.32E-02,3.76E+01,4.80E+03,1.42E-02,4.06E+01,4.80E+03,4.98E-03
3.65E+01,4.80E+03,4.30E-02,3.76E+01,4.80E+03,1.40E-02,4.06E+01,4.80E+03,4.96E-03
3.65E+01,4.80E+03,4.29E-02,3.77E+01,4.80E+03,1.39E-02,4.06E+01,4.80E+03,4.95E-03
3.65E+01,4.81E+03,4.28E-02,3.77E+01,4.81E+03,1.37E-02,4.06E+01,4.81E+03,4.95E-03
3.66E+01,4.81E+03,4.27E-02,3.77E+01,4.81E+03,1.35E-02,4.07E+01,4.81E+03,4.98E-03
3.66E+01,4.81E+03,4.27E-02,3.77E+01,4.81E+03,1.34E-02,4.07E+01,4.81E+03,5.02E-03
3.66E+01,4.82E+03,4.28E-02,3.78E+01,4.82E+03,1.32E-02,4.07E+01,4.82E+03,5.07E-03
3.66E+01,4.82E+03,4.29E-02,3.78E+01,4.82E+03,1.30E-02,4.07E+01,4.82E+03,5.11E-03
3.67E+01,4.82E+03,4.31E-02,3.78E+01,4.82E+03,1.29E-02,4.08E+01,4.82E+03,5.15E-03
3.67E+01,4.82E+03,4.33E-02,3.78E+01,4.82E+03,1.27E-02,4.08E+01,4.82E+03,5.19E-03
3.67E+01,4.83E+03,4.35E-02,3.79E+01,4.83E+03,1.26E-02,4.08E+01,4.83E+03,5.22E-03
3.67E+01,4.83E+03,4.36E-02,3.79E+01,4.83E+03,1.24E-02,4.08E+01,4.83E+03,5.25E-03
3.68E+01,4.83E+03,4.38E-02,3.79E+01,4.83E+03,1.23E-02,4.09E+01,4.83E+03,5.26E-03
3.68E+01,4.84E+03,4.39E-02,3.79E+01,4.84E+03,1.22E-02,4.09E+01,4.84E+03,5.27E-03
3.68E+01,4.84E+03,4.40E-02,3.79E+01,4.84E+03,1.21E-02,4.09E+01,4.84E+03,5.27E-03
3.68E+01,4.84E+03,4.41E-02,3.80E+01,4.84E+03,1.20E-02,4.09E+01,4.84E+03,5.27E-03
3.68E+01,4.85E+03,4.41E-02,3.80E+01,4.85E+03,1.19E-02,4.10E+01,4.85E+03,5.25E-03
3.69E+01,4.85E+03,4.41E-02,3.80E+01,4.85E+03,1.18E-02,4.10E+01,4.85E+03,5.24E-03
3.69E+01,4.85E+03,4.41E-02,3.80E+01,4.85E+03,1.17E-02,4.10E+01,4.85E+03,5.21E-03
3.69E+01,4.85E+03,4.40E-02,3.81E+01,4.85E+03,1.17E-02,4.11E+01,4.85E+03,5.19E-03
3.69E+01,4.86E+03,4.40E-02,3.81E+01,4.86E+03,1.17E-02,4.11E+01,4.86E+03,5.16E-03
3.70E+01,4.86E+03,4.39E-02,3.81E+01,4.86E+03,1.17E-02,4.11E+01,4.86E+03,5.13E-03
3.70E+01,4.86E+03,4.38E-02,3.81E+01,4.86E+03,1.18E-02,4.11E+01,4.86E+03,5.11E-03
3.70E+01,4.87E+03,4.36E-02,3.82E+01,4.87E+03,1.19E-02,4.12E+01,4.87E+03,5.09E-03
3.70E+01,4.87E+03,4.35E-02,3.82E+01,4.87E+03,1.19E-02,4.12E+01,4.87E+03,5.07E-03
3.71E+01,4.87E+03,4.33E-02,3.82E+01,4.87E+03,1.20E-02,4.12E+01,4.87E+03,5.07E-03
3.71E+01,4.88E+03,4.31E-02,3.82E+01,4.88E+03,1.20E-02,4.12E+01,4.88E+03,5.09E-03
3.71E+01,4.88E+03,4.28E-02,3.83E+01,4.88E+03,1.21E-02,4.13E+01,4.88E+03,5.11E-03
3.71E+01,4.88E+03,4.26E-02,3.83E+01,4.88E+03,1.22E-02,4.13E+01,4.88E+03,5.13E-03
3.71E+01,4.88E+03,4.23E-02,3.83E+01,4.88E+03,1.23E-02,4.13E+01,4.88E+03,5.14E-03
3.72E+01,4.89E+03,4.21E-02,3.83E+01,4.89E+03,1.24E-02,4.13E+01,4.89E+03,5.14E-03
3.72E+01,4.89E+03,4.18E-02,3.83E+01,4.89E+03,1.25E-02,4.14E+01,4.89E+03,5.13E-03
3.72E+01,4.89E+03,4.16E-02,3.84E+01,4.89E+03,1.25E-02,4.14E+01,4.89E+03,5.12E-03
3.72E+01,4.90E+03,4.14E-02,3.84E+01,4.90E+03,1.26E-02,4.14E+01,4.90E+03,5.10E-03
3.73E+01,4.90E+03,4.11E-02,3.84E+01,4.90E+03,1.26E-02,4.14E+01,4.90E+03,5.08E-03
3.73E+01,4.90E+03,4.09E-02,3.84E+01,4.90E+03,1.27E-02,4.15E+01,4.90E+03,5.05E-03
3.73E+01,4.91E+03,4.08E-02,3.85E+01,4.91E+03,1.27E-02,4.15E+01,4.91E+03,5.01E-03
3.73E+01,4.91E+03,4.06E-02,3.85E+01,4.91E+03,1.28E-02,4.15E+01,4.91E+03,4.96E-03
3.73E+01,4.91E+03,4.06E-02,3.85E+01,4.91E+03,1.28E-02,4.15E+01,4.91E+03,4.93E-03
3.74E+01,4.91E+03,4.05E-02,3.85E+01,4.91E+03,1.28E-02,4.16E+01,4.91E+03,4.90E-03
3.74E+01,4.92E+03,4.04E-02,3.86E+01,4.92E+03,1.28E-02,4.16E+01,4.92E+03,4.85E-03
3.74E+01,4.92E+03,4.04E-02,3.86E+01,4.92E+03,1.27E-02,4.16E+01,4.92E+03,4.81E-03
3.74E+01,4.92E+03,4.03E-02,3.86E+01,4.92E+03,1.27E-02,4.16E+01,4.92E+03,4.76E-03
3.75E+01,4.93E+03,4.01E-02,3.86E+01,4.93E+03,1.26E-02,4.17E+01,4.93E+03,4.72E-03
3.75E+01,4.93E+03,4.01E-02,3.87E+01,4.93E+03,1.26E-02,4.17E+01,4.93E+03,4.67E-03
3.75E+01,4.93E+03,4.01E-02,3.87E+01,4.93E+03,1.25E-02,4.17E+01,4.93E+03,4.61E-03
3.75E+01,4.94E+03,4.02E-02,3.87E+01,4.94E+03,1.24E-02,4.17E+01,4.94E+03,4.56E-03
3.76E+01,4.94E+03,4.03E-02,3.87E+01,4.94E+03,1.23E-02,4.18E+01,4.94E+03,4.54E-03
3.76E+01,4.94E+03,4.04E-02,3.87E+01,4.94E+03,1.22E-02,4.18E+01,4.94E+03,4.52E-03
3.76E+01,4.94E+03,4.05E-02,3.88E+01,4.94E+03,1.22E-02,4.18E+01,4.94E+03,4.53E-03
3.76E+01,4.95E+03,4.05E-02,3.88E+01,4.95E+03,1.22E-02,4.18E+01,4.95E+03,4.56E-03
3.76E+01,4.95E+03,4.05E-02,3.88E+01,4.95E+03,1.21E-02,4.19E+01,4.95E+03,4.64E-03
3.77E+01,4.95E+03,4.05E-02,3.88E+01,4.95E+03,1.22E-02,4.19E+01,4.95E+03,4.74E-03
3.77E+01,4.96E+03,4.06E-02,3.89E+01,4.96E+03,1.22E-02,4.19E+01,4.96E+03,4.87E-03
3.77E+01,4.96E+03,4.06E-02,3.89E+01,4.96E+03,1.22E-02,4.19E+01,4.96E+03,4.99E-03
3.77E+01,4.96E+03,4.06E-02,3.89E+01,4.96E+03,1.22E-02,4.20E+01,4.96E+03,5.10E-03
3.78E+01,4.97E+03,4.06E-02,3.89E+01,4.97E+03,1.23E-02,4.20E+01,4.97E+03,5.20E-03
3.78E+01,4.97E+03,4.05E-02,3.90E+01,4.97E+03,1.23E-02,4.20E+01,4.97E+03,5.30E-03
3.78E+01,4.97E+03,4.05E-02,3.90E+01,4.97E+03,1.23E-02,4.20E+01,4.97E+03,5.40E-03
3.78E+01,4.97E+03,4.05E-02,3.90E+01,4.97E+03,1.24E-02,4.21E+01,4.97E+03,5.48E-03
3.78E+01,4.98E+03,4.04E-02,3.90E+01,4.98E+03,1.24E-02,4.21E+01,4.98E+03,5.56E-03
3.79E+01,4.98E+03,4.04E-02,3.91E+01,4.98E+03,1.24E-02,4.21E+01,4.98E+03,5.64E-03
3.79E+01,4.98E+03,4.04E-02,3.91E+01,4.98E+03,1.24E-02,4.21E+01,4.98E+03,5.72E-03
3.79E+01,4.99E+03,4.03E-02,3.91E+01,4.99E+03,1.24E-02,4.22E+01,4.99E+03,5.79E-03
3.79E+01,4.99E+03,4.02E-02,3.91E+01,4.99E+03,1.24E-02,4.22E+01,4.99E+03,5.85E-03
3.80E+01,4.99E+03,4.02E-02,3.91E+01,4.99E+03,1.24E-02,4.22E+01,4.99E+03,5.92E-03
3.80E+01,5.00E+03,4.00E-02,3.92E+01,5.00E+03,1.25E-02,4.22E+01,5.00E+03,5.98E-03
3.80E+01,5.00E+03,3.99E-02,3.92E+01,5.00E+03,1.25E-02,4.23E+01,5.00E+03,6.05E-03
3.80E+01,5.00E+03,3.98E-02,3.92E+01,5.00E+03,1.25E-02,4.23E+01,5.00E+03,6.10E-03
3.81E+01,5.00E+03,3.96E-02,3.92E+01,5.00E+03,1.25E-02,4.23E+01,5.00E+03,6.15E-03
3.81E+01,5.01E+03,3.95E-02,3.93E+01,5.01E+03,1.25E-02,4.23E+01,5.01E+03,6.20E-03
3.81E+01,5.01E+03,3.93E-02,3.93E+01,5.01E+03,1.25E-02,4.24E+01,5.01E+03,6.23E-03
3.81E+01,5.01E+03,3.92E-02,3.93E+01,5.01E+03,1.24E-02,4.24E+01,5.01E+03,6.26E-03
3.81E+01,5.02E+03,3.91E-02,3.93E+01,5.02E+03,1.24E-02,4.24E+01,5.02E+03,6.28E-03
3.82E+01,5.02E+03,3.90E-02,3.94E+01,5.02E+03,1.24E-02,4.24E+01,5.02E+03,6.30E-03
3.82E+01,5.02E+03,3.89E-02,3.94E+01,5.02E+03,1.24E-02,4.25E+01,5.02E+03,6.32E-03
3.82E+01,5.03E+03,3.88E-02,3.94E+01,5.03E+03,1.23E-02,4.25E+01,5.03E+03,6.34E-03
3.82E+01,5.03E+03,3.86E-02,3.94E+01,5.03E+03,1.23E-02,4.25E+01,5.03E+03,6.35E-03
3.83E+01,5.03E+03,3.84E-02,3.95E+01,5.03E+03,1.22E-02,4.25E+01,5.03E+03,6.35E-03
3.83E+01,5.03E+03,3.82E-02,3.95E+01,5.03E+03,1.22E-02,4.26E+01,5.03E+03,6.35E-03
3.83E+01,5.04E+03,3.80E-02,3.95E+01,5.04E+03,1.21E-02,4.26E+01,5.04E+03,6.34E-03
3.83E+01,5.04E+03,3.79E-02,3.95E+01,5.04E+03,1.20E-02,4.26E+01,5.04E+03,6.33E-03
3.84E+01,5.04E+03,3.77E-02,3.95E+01,5.04E+03,1.19E-02,4.26E+01,5.04E+03,6.31E-03
3.84E+01,5.05E+03,3.75E-02,3.96E+01,5.05E+03,1.18E-02,4.27E+01,5.05E+03,6.28E-03
3.84E+01,5.05E+03,3.73E-02,3.96E+01,5.05E+03,1.17E-02,4.27E+01,5.05E+03,6.26E-03
3.84E+01,5.05E+03,3.70E-02,3.96E+01,5.05E+03,1.16E-02,4.27E+01,5.05E+03,6.24E-03
3.84E+01,5.06E+03,3.69E-02,3.96E+01,5.06E+03,1.15E-02,4.28E+01,5.06E+03,6.23E-03
3.85E+01,5.06E+03,3.68E-02,3.97E+01,5.06E+03,1.13E-02,4.28E+01,5.06E+03,6.22E-03
3.85E+01,5.06E+03,3.67E-02,3.97E+01,5.06E+03,1.12E-02,4.28E+01,5.06E+03,6.20E-03
3.85E+01,5.06E+03,3.66E-02,3.97E+01,5.06E+03,1.11E-02,4.28E+01,5.06E+03,6.18E-03
3.85E+01,5.07E+03,3.65E-02,3.97E+01,5.07E+03,1.10E-02,4.29E+01,5.07E+03,6.15E-03
3.86E+01,5.07E+03,3.64E-02,3.98E+01,5.07E+03,1.09E-02,4.29E+01,5.07E+03,6.12E-03
3.86E+01,5.07E+03,3.63E-02,3.98E+01,5.07E+03,1.08E-02,4.29E+01,5.07E+03,6.08E-03
3.86E+01,5.08E+03,3.62E-02,3.98E+01,5.08E+03,1.08E-02,4.29E+01,5.08E+03,6.04E-03
3.86E+01,5.08E+03,3.61E-02,3.98E+01,5.08E+03,1.08E-02,4.30E+01,5.08E+03,5.99E-03
3.86E+01,5.08E+03,3.59E-02,3.99E+01,5.08E+03,1.09E-02,4.30E+01,5.08E+03,5.94E-03
3.87E+01,5.09E+03,3.59E-02,3.99E+01,5.09E+03,1.09E-02,4.30E+01,5.09E+03,5.89E-03
3.87E+01,5.09E+03,3.59E-02,3.99E+01,5.09E+03,1.09E-02,4.30E+01,5.09E+03,5.83E-03
3.87E+01,5.09E+03,3.59E-02,3.99E+01,5.09E+03,1.09E-02,4.31E+01,5.09E+03,5.77E-03
3.87E+01,5.09E+03,3.59E-02,3.99E+01,5.09E+03,1.09E-02,4.31E+01,5.09E+03,5.69E-03
3.88E+01,5.10E+03,3.59E-02,4.00E+01,5.10E+03,1.09E-02,4.31E+01,5.10E+03,5.63E-03
3.88E+01,5.10E+03,3.59E-02,4.00E+01,5.10E+03,1.08E-02,4.31E+01,5.10E+03,5.56E-03
3.88E+01,5.10E+03,3.60E-02,4.00E+01,5.10E+03,1.08E-02,4.32E+01,5.10E+03,5.47E-03
3.88E+01,5.11E+03,3.60E-02,4.00E+01,5.11E+03,1.07E-02,4.32E+01,5.11E+03,5.38E-03
3.89E+01,5.11E+03,3.61E-02,4.01E+01,5.11E+03,1.06E-02,4.32E+01,5.11E+03,5.28E-03
3.89E+01,5.11E+03,3.62E-02,4.01E+01,5.11E+03,1.05E-02,4.32E+01,5.11E+03,5.18E-03
3.89E+01,5.12E+03,3.62E-02,4.01E+01,5.12E+03,1.04E-02,4.33E+01,5.12E+03,5.08E-03
3.89E+01,5.12E+03,3.62E-02,4.01E+01,5.12E+03,1.03E-02,4.33E+01,5.12E+03,4.98E-03
3.89E+01,5.12E+03,3.61E-02,4.02E+01,5.12E+03,1.02E-02,4.33E+01,5.12E+03,4.92E-03
3.90E+01,5.12E+03,3.60E-02,4.02E+01,5.12E+03,1.01E-02,4.33E+01,5.12E+03,4.92E-03
3.90E+01,5.13E+03,3.59E-02,4.02E+01,5.13E+03,1.01E-02,4.34E+01,5.13E+03,4.93E-03
3.90E+01,5.13E+03,3.58E-02,4.02E+01,5.13E+03,1.00E-02,4.34E+01,5.13E+03,4.94E-03
3.90E+01,5.13E+03,3.57E-02,4.03E+01,5.13E+03,9.99E-03,4.34E+01,5.13E+03,4.94E-03
3.91E+01,5.14E+03,3.55E-02,4.03E+01,5.14E+03,9.94E-03,4.34E+01,5.14E+03,4.94E-03
3.91E+01,5.14E+03,3.54E-02,4.03E+01,5.14E+03,9.88E-03,4.35E+01,5.14E+03,4.95E-03
3.91E+01,5.14E+03,3.52E-02,4.03E+01,5.14E+03,9.81E-03,4.35E+01,5.14E+03,4.95E-03
3.91E+01,5.15E+03,3.51E-02,4.03E+01,5.15E+03,9.73E-03,4.35E+01,5.15E+03,4.96E-03
3.91E+01,5.15E+03,3.50E-02,4.04E+01,5.15E+03,9.68E-03,4.35E+01,5.15E+03,4.96E-03
3.92E+01,5.15E+03,3.49E-02,4.04E+01,5.15E+03,9.71E-03,4.36E+01,5.15E+03,4.97E-03
3.92E+01,5.15E+03,3.49E-02,4.04E+01,5.15E+03,9.78E-03,4.36E+01,5.15E+03,4.98E-03
3.92E+01,5.16E+03,3.49E-02,4.04E+01,5.16E+03,9.86E-03,4.36E+01,5.16E+03,5.00E-03
3.92E+01,5.16E+03,3.48E-02,4.05E+01,5.16E+03,9.97E-03,4.36E+01,5.16E+03,5.01E-03
3.93E+01,5.16E+03,3.48E-02,4.05E+01,5.16E+03,1.01E-02,4.37E+01,5.16E+03,5.02E-03
3.93E+01,5.17E+03,3.48E-02,4.05E+01,5.17E+03,1.02E-02,4.37E+01,5.17E+03,5.01E-03
3.93E+01,5.17E+03,3.47E-02,4.05E+01,5.17E+03,1.02E-02,4.37E+01,5.17E+03,5.01E-03
3.93E+01,5.17E+03,3.46E-02,4.06E+01,5.17E+03,1.03E-02,4.37E+01,5.17E+03,5.00E-03
3.94E+01,5.18E+03,3.46E-02,4.06E+01,5.18E+03,1.04E-02,4.38E+01,5.18E+03,4.99E-03
3.94E+01,5.18E+03,3.45E-02,4.06E+01,5.18E+03,1.04E-02,4.38E+01,5.18E+03,4.97E-03
3.94E+01,5.18E+03,3.44E-02,4.06E+01,5.18E+03,1.05E-02,4.38E+01,5.18E+03,4.94E-03
3.94E+01,5.18E+03,3.44E-02,4.07E+01,5.18E+03,1.05E-02,4.38E+01,5.18E+03,4.91E-03
3.94E+01,5.19E+03,3.44E-02,4.07E+01,5.19E+03,1.05E-02,4.39E+01,5.19E+03,4.86E-03
3.95E+01,5.19E+03,3.44E-02,4.07E+01,5.19E+03,1.04E-02,4.39E+01,5.19E+03,4.81E-03
3.95E+01,5.19E+03,3.44E-02,4.07E+01,5.19E+03,1.04E-02,4.39E+01,5.19E+03,4.75E-03
3.95E+01,5.20E+03,3.44E-02,4.07E+01,5.20E+03,1.03E-02,4.39E+01,5.20E+03,4.68E-03
3.95E+01,5.20E+03,3.44E-02,4.08E+01,5.20E+03,1.03E-02,4.40E+01,5.20E+03,4.60E-03
3.96E+01,5.20E+03,3.45E-02,4.08E+01,5.20E+03,1.03E-02,4.40E+01,5.20E+03,4.52E-03
3.96E+01,5.21E+03,3.45E-02,4.08E+01,5.21E+03,1.02E-02,4.40E+01,5.21E+03,4.44E-03
3.96E+01,5.21E+03,3.46E-02,4.08E+01,5.21E+03,1.01E-02,4.40E+01,5.21E+03,4.36E-03
3.96E+01,5.21E+03,3.47E-02,4.09E+01,5.21E+03,9.99E-03,4.41E+01,5.21E+03,4.28E-03
3.97E+01,5.21E+03,3.47E-02,4.09E+01,5.21E+03,9.87E-03,4.41E+01,5.21E+03,4.19E-03
3.97E+01,5.22E+03,3.48E-02,4.09E+01,5.22E+03,9.74E-03,4.41E+01,5.22E+03,4.09E-03
3.97E+01,5.22E+03,3.49E-02,4.09E+01,5.22E+03,9.61E-03,4.41E+01,5.22E+03,3.99E-03
3.97E+01,5.22E+03,3.49E-02,4.10E+01,5.22E+03,9.46E-03,4.42E+01,5.22E+03,3.90E-03
3.97E+01,5.23E+03,3.49E-02,4.10E+01,5.23E+03,9.30E-03,4.42E+01,5.23E+03,3.81E-03
3.98E+01,5.23E+03,3.50E-02,4.10E+01,5.23E+03,9.15E-03,4.42E+01,5.23E+03,3.74E-03
3.98E+01,5.23E+03,3.50E-02,4.10E+01,5.23E+03,9.01E-03,4.42E+01,5.23E+03,3.68E-03
3.98E+01,5.24E+03,3.50E-02,4.11E+01,5.24E+03,8.87E-03,4.43E+01,5.24E+03,3.63E-03
3.98E+01,5.24E+03,3.50E-02,4.11E+01,5.24E+03,8.76E-03,4.43E+01,5.24E+03,3.58E-03
3.99E+01,5.24E+03,3.49E-02,4.11E+01,5.24E+03,8.67E-03,4.43E+01,5.24E+03,3.53E-03
3.99E+01,5.24E+03,3.48E-02,4.11E+01,5.24E+03,8.60E-03,4.43E+01,5.24E+03,3.47E-03
3.99E+01,5.25E+03,3.47E-02,4.11E+01,5.25E+03,8.57E-03,4.44E+01,5.25E+03,3.42E-03
3.99E+01,5.25E+03,3.45E-02,4.12E+01,5.25E+03,8.55E-03,4.44E+01,5.25E+03,3.37E-03
3.99E+01,5.25E+03,3.44E-02,4.12E+01,5.25E+03,8.53E-03,4.44E+01,5.25E+03,3.33E-03
4.00E+01,5.26E+03,3.42E-02,4.12E+01,5.26E+03,8.51E-03,4.45E+01,5.26E+03,3.30E-03
4.00E+01,5.26E+03,3.40E-02,4.12E+01,5.26E+03,8.50E-03,4.45E+01,5.26E+03,3.28E-03
4.00E+01,5.26E+03,3.38E-02,4.13E+01,5.26E+03,8.49E-03,4.45E+01,5.26E+03,3.26E-03
4.00E+01,5.27E+03,3.36E-02,4.13E+01,5.27E+03,8.49E-03,4.45E+01,5.27E+03,3.26E-03
4.01E+01,5.27E+03,3.34E-02,4.13E+01,5.27E+03,8.51E-03,4.46E+01,5.27E+03,3.28E-03
4.01E+01,5.27E+03,3.32E-02,4.13E+01,5.27E+03,8.51E-03,4.46E+01,5.27E+03,3.31E-03
4.01E+01,5.27E+03,3.29E-02,4.14E+01,5.27E+03,8.52E-03,4.46E+01,5.27E+03,3.33E-03
4.01E+01,5.28E+03,3.28E-02,4.14E+01,5.28E+03,8.53E-03,4.46E+01,5.28E+03,3.35E-03
4.02E+01,5.28E+03,3.26E-02,4.14E+01,5.28E+03,8.53E-03,4.47E+01,5.28E+03,3.36E-03
4.02E+01,5.28E+03,3.23E-02,4.14E+01,5.28E+03,8.54E-03,4.47E+01,5.28E+03,3.38E-03
4.02E+01,5.29E+03,3.21E-02,4.15E+01,5.29E+03,8.55E-03,4.47E+01,5.29E+03,3.39E-03
4.02E+01,5.29E+03,3.20E-02,4.15E+01,5.29E+03,8.54E-03,4.47E+01,5.29E+03,3.39E-03
4.02E+01,5.29E+03,3.18E-02,4.15E+01,5.29E+03,8.53E-03,4.48E+01,5.29E+03,3.40E-03
4.03E+01,5.30E+03,3.16E-02,4.15E+01,5.30E+03,8.52E-03,4.48E+01,5.30E+03,3.45E-03
4.03E+01,5.30E+03,3.15E-02,4.15E+01,5.30E+03,8.50E-03,4.48E+01,5.30E+03,3.51E-03
4.03E+01,5.30E+03,3.14E-02,4.16E+01,5.30E+03,8.46E-03,4.48E+01,5.30E+03,3.57E-03
4.03E+01,5.30E+03,3.13E-02,4.16E+01,5.30E+03,8.42E-03,4.49E+01,5.30E+03,3.62E-03
4.04E+01,5.31E+03,3.12E-02,4.16E+01,5.31E+03,8.37E-03,4.49E+01,5.31E+03,3.67E-03
4.04E+01,5.31E+03,3.10E-02,4.16E+01,5.31E+03,8.32E-03,4.49E+01,5.31E+03,3.71E-03
4.04E+01,5.31E+03,3.09E-02,4.17E+01,5.31E+03,8.27E-03,4.49E+01,5.31E+03,3.75E-03
4.04E+01,5.32E+03,3.08E-02,4.17E+01,5.32E+03,8.20E-03,4.50E+01,5.32E+03,3.78E-03
4.05E+01,5.32E+03,3.07E-02,4.17E+01,5.32E+03,8.12E-03,4.50E+01,5.32E+03,3.81E-03
4.05E+01,5.32E+03,3.07E-02,4.17E+01,5.32E+03,8.04E-03,4.50E+01,5.32E+03,3.83E-03
4.05E+01,5.33E+03,3.06E-02,4.18E+01,5.33E+03,8.01E-03,4.50E+01,5.33E+03,3.86E-03
4.05E+01,5.33E+03,3.05E-02,4.18E+01,5.33E+03,7.98E-03,4.51E+01,5.33E+03,3.89E-03
4.05E+01,5.33E+03,3.04E-02,4.18E+01,5.33E+03,7.95E-03,4.51E+01,5.33E+03,3.93E-03
4.06E+01,5.33E+03,3.03E-02,4.18E+01,5.33E+03,7.91E-03,4.51E+01,5.33E+03,3.95E-03
4.06E+01,5.34E+03,3.02E-02,4.19E+01,5.34E+03,7.87E-03,4.51E+01,5.34E+03,3.98E-03
4.06E+01,5.34E+03,3.01E-02,4.19E+01,5.34E+03,7.83E-03,4.52E+01,5.34E+03,4.00E-03
4.06E+01,5.34E+03,3.01E-02,4.19E+01,5.34E+03,7.78E-03,4.52E+01,5.34E+03,4.02E-03
4.07E+01,5.35E+03,3.02E-02,4.19E+01,5.35E+03,7.72E-03,4.52E+01,5.35E+03,4.03E-03
4.07E+01,5.35E+03,3.02E-02,4.19E+01,5.35E+03,7.65E-03,4.52E+01,5.35E+03,4.05E-03
4.07E+01,5.35E+03,3.02E-02,4.20E+01,5.35E+03,7.58E-03,4.53E+01,5.35E+03,4.05E-03
4.07E+01,5.36E+03,3.02E-02,4.20E+01,5.36E+03,7.49E-03,4.53E+01,5.36E+03,4.06E-03
4.07E+01,5.36E+03,3.02E-02,4.20E+01,5.36E+03,7.42E-03,4.53E+01,5.36E+03,4.06E-03
4.08E+01,5.36E+03,3.02E-02,4.20E+01,5.36E+03,7.35E-03,4.53E+01,5.36E+03,4.05E-03
4.08E+01,5.36E+03,3.02E-02,4.21E+01,5.36E+03,7.30E-03,4.54E+01,5.36E+03,4.04E-03
4.08E+01,5.37E+03,3.03E-02,4.21E+01,5.37E+03,7.34E-03,4.54E+01,5.37E+03,4.03E-03
4.08E+01,5.37E+03,3.02E-02,4.21E+01,5.37E+03,7.43E-03,4.54E+01,5.37E+03,4.02E-03
4.09E+01,5.37E+03,3.02E-02,4.21E+01,5.37E+03,7.55E-03,4.54E+01,5.37E+03,4.01E-03
4.09E+01,5.38E+03,3.03E-02,4.22E+01,5.38E+03,7.67E-03,4.55E+01,5.38E+03,3.99E-03
4.09E+01,5.38E+03,3.02E-02,4.22E+01,5.38E+03,7.80E-03,4.55E+01,5.38E+03,3.96E-03
4.09E+01,5.38E+03,3.02E-02,4.22E+01,5.38E+03,7.92E-03,4.55E+01,5.38E+03,3.93E-03
4.10E+01,5.39E+03,3.02E-02,4.22E+01,5.39E+03,8.03E-03,4.55E+01,5.39E+03,3.88E-03
4.10E+01,5.39E+03,3.02E-02,4.23E+01,5.39E+03,8.14E-03,4.56E+01,5.39E+03,3.84E-03
4.10E+01,5.39E+03,3.02E-02,4.23E+01,5.39E+03,8.23E-03,4.56E+01,5.39E+03,3.78E-03
4.10E+01,5.39E+03,3.01E-02,4.23E+01,5.39E+03,8.31E-03,4.56E+01,5.39E+03,3.73E-03
4.10E+01,5.40E+03,3.00E-02,4.23E+01,5.40E+03,8.38E-03,4.56E+01,5.40E+03,3.67E-03
4.11E+01,5.40E+03,3.00E-02,4.23E+01,5.40E+03,8.47E-03,4.57E+01,5.40E+03,3.61E-03
4.11E+01,5.40E+03,2.99E-02,4.24E+01,5.40E+03,8.56E-03,4.57E+01,5.40E+03,3.54E-03
4.11E+01,5.41E+03,2.98E-02,4.24E+01,5.41E+03,8.63E-03,4.57E+01,5.41E+03,3.49E-03
4.11E+01,5.41E+03,2.98E-02,4.24E+01,5.41E+03,8.71E-03,4.57E+01,5.41E+03,3.46E-03
4.12E+01,5.41E+03,2.97E-02,4.24E+01,5.41E+03,8.77E-03,4.58E+01,5.41E+03,3.44E-03
4.12E+01,5.42E+03,2.96E-02,4.25E+01,5.42E+03,8.82E-03,4.58E+01,5.42E+03,3.42E-03
4.12E+01,5.42E+03,2.95E-02,4.25E+01,5.42E+03,8.86E-03,4.58E+01,5.42E+03,3.40E-03
4.12E+01,5.42E+03,2.94E-02,4.25E+01,5.42E+03,8.88E-03,4.58E+01,5.42E+03,3.39E-03
4.12E+01,5.42E+03,2.93E-02,4.25E+01,5.42E+03,8.88E-03,4.59E+01,5.42E+03,3.37E-03
4.13E+01,5.43E+03,2.93E-02,4.26E+01,5.43E+03,8.87E-03,4.59E+01,5.43E+03,3.36E-03
4.13E+01,5.43E+03,2.93E-02,4.26E+01,5.43E+03,8.85E-03,4.59E+01,5.43E+03,3.35E-03
4.13E+01,5.43E+03,2.92E-02,4.26E+01,5.43E+03,8.83E-03,4.59E+01,5.43E+03,3.34E-03
4.13E+01,5.44E+03,2.91E-02,4.26E+01,5.44E+03,8.80E-03,4.60E+01,5.44E+03,3.33E-03
4.14E+01,5.44E+03,2.91E-02,4.27E+01,5.44E+03,8.75E-03,4.60E+01,5.44E+03,3.32E-03
4.14E+01,5.44E+03,2.91E-02,4.27E+01,5.44E+03,8.70E-03,4.60E+01,5.44E+03,3.30E-03
4.14E+01,5.45E+03,2.91E-02,4.27E+01,5.45E+03,8.63E-03,4.60E+01,5.45E+03,3.28E-03
4.14E+01,5.45E+03,2.91E-02,4.27E+01,5.45E+03,8.57E-03,4.61E+01,5.45E+03,3.25E-03
4.15E+01,5.45E+03,2.91E-02,4.27E+01,5.45E+03,8.50E-03,4.61E+01,5.45E+03,3.22E-03
4.15E+01,5.45E+03,2.92E-02,4.28E+01,5.45E+03,8.42E-03,4.61E+01,5.45E+03,3.18E-03
4.15E+01,5.46E+03,2.92E-02,4.28E+01,5.46E+03,8.34E-03,4.62E+01,5.46E+03,3.13E-03
4.15E+01,5.46E+03,2.92E-02,4.28E+01,5.46E+03,8.27E-03,4.62E+01,5.46E+03,3.08E-03
4.15E+01,5.46E+03,2.92E-02,4.28E+01,5.46E+03,8.21E-03,4.62E+01,5.46E+03,3.03E-03
4.16E+01,5.47E+03,2.93E-02,4.29E+01,5.47E+03,8.14E-03,4.62E+01,5.47E+03,3.02E-03
4.16E+01,5.47E+03,2.94E-02,4.29E+01,5.47E+03,8.07E-03,4.63E+01,5.47E+03,3.01E-03
4.16E+01,5.47E+03,2.95E-02,4.29E+01,5.47E+03,8.00E-03,4.63E+01,5.47E+03,3.00E-03
4.16E+01,5.48E+03,2.96E-02,4.29E+01,5.48E+03,7.94E-03,4.63E+01,5.48E+03,2.99E-03
4.17E+01,5.48E+03,2.97E-02,4.30E+01,5.48E+03,7.89E-03,4.63E+01,5.48E+03,2.98E-03
4.17E+01,5.48E+03,2.98E-02,4.30E+01,5.48E+03,7.85E-03,4.64E+01,5.48E+03,2.97E-03
4.17E+01,5.48E+03,2.99E-02,4.30E+01,5.48E+03,7.81E-03,4.64E+01,5.48E+03,2.96E-03
4.17E+01,5.49E+03,3.00E-02,4.30E+01,5.49E+03,7.78E-03,4.64E+01,5.49E+03,2.94E-03
4.18E+01,5.49E+03,3.01E-02,4.31E+01,5.49E+03,7.76E-03,4.64E+01,5.49E+03,2.93E-03
4.18E+01,5.49E+03,3.02E-02,4.31E+01,5.49E+03,7.73E-03,4.65E+01,5.49E+03,2.92E-03
4.18E+01,5.50E+03,3.03E-02,4.31E+01,5.50E+03,7.72E-03,4.65E+01,5.50E+03,2.91E-03
4.18E+01,5.50E+03,3.03E-02,4.31E+01,5.50E+03,7.72E-03,4.65E+01,5.50E+03,2.91E-03
4.18E+01,5.50E+03,3.03E-02,4.31E+01,5.50E+03,7.72E-03,4.65E+01,5.50E+03,2.91E-03
4.19E+01,5.51E+03,3.04E-02,4.32E+01,5.51E+03,7.71E-03,4.66E+01,5.51E+03,2.91E-03
4.19E+01,5.51E+03,3.04E-02,4.32E+01,5.51E+03,7.68E-03,4.66E+01,5.51E+03,2.90E-03
4.19E+01,5.51E+03,3.04E-02,4.32E+01,5.51E+03,7.66E-03,4.66E+01,5.51E+03,2.89E-03
4.19E+01,5.51E+03,3.04E-02,4.32E+01,5.51E+03,7.63E-03,4.66E+01,5.51E+03,2.88E-03
4.20E+01,5.52E+03,3.03E-02,4.33E+01,5.52E+03,7.61E-03,4.67E+01,5.52E+03,2.87E-03
4.20E+01,5.52E+03,3.03E-02,4.33E+01,5.52E+03,7.57E-03,4.67E+01,5.52E+03,2.85E-03
4.20E+01,5.52E+03,3.02E-02,4.33E+01,5.52E+03,7.53E-03,4.67E+01,5.52E+03,2.82E-03
4.20E+01,5.53E+03,3.02E-02,4.33E+01,5.53E+03,7.50E-03,4.67E+01,5.53E+03,2.79E-03
4.20E+01,5.53E+03,3.01E-02,4.34E+01,5.53E+03,7.47E-03,4.68E+01,5.53E+03,2.76E-03
4.21E+01,5.53E+03,3.00E-02,4.34E+01,5.53E+03,7.43E-03,4.68E+01,5.53E+03,2.72E-03
4.21E+01,5.54E+03,2.99E-02,4.34E+01,5.54E+03,7.38E-03,4.68E+01,5.54E+03,2.68E-03
4.21E+01,5.54E+03,2.97E-02,4.34E+01,5.54E+03,7.32E-03,4.68E+01,5.54E+03,2.63E-03
4.21E+01,5.54E+03,2.96E-02,4.35E+01,5.54E+03,7.26E-03,4.69E+01,5.54E+03,2.60E-03
4.22E+01,5.54E+03,2.94E-02,4.35E+01,5.54E+03,7.19E-03,4.69E+01,5.54E+03,2.57E-03
4.22E+01,5.55E+03,2.92E-02,4.35E+01,5.55E+03,7.12E-03,4.69E+01,5.55E+03,2.54E-03
4.22E+01,5.55E+03,2.90E-02,4.35E+01,5.55E+03,7.03E-03,4.69E+01,5.55E+03,2.51E-03
4.22E+01,5.55E+03,2.87E-02,4.35E+01,5.55E+03,6.93E-03,4.70E+01,5.55E+03,2.49E-03
4.23E+01,5.56E+03,2.85E-02,4.36E+01,5.56E+03,6.83E-03,4.70E+01,5.56E+03,2.49E-03
4.23E+01,5.56E+03,2.83E-02,4.36E+01,5.56E+03,6.74E-03,4.70E+01,5.56E+03,2.49E-03
4.23E+01,5.56E+03,2.81E-02,4.36E+01,5.56E+03,6.63E-03,4.70E+01,5.56E+03,2.49E-03
4.23E+01,5.57E+03,2.79E-02,4.36E+01,5.57E+03,6.52E-03,4.71E+01,5.57E+03,2.50E-03
4.23E+01,5.57E+03,2.77E-02,4.37E+01,5.57E+03,6.44E-03,4.71E+01,5.57E+03,2.51E-03
4.24E+01,5.57E+03,2.76E-02,4.37E+01,5.57E+03,6.37E-03,4.71E+01,5.57E+03,2.51E-03
4.24E+01,5.57E+03,2.75E-02,4.37E+01,5.57E+03,6.31E-03,4.71E+01,5.57E+03,2.52E-03
4.24E+01,5.58E+03,2.74E-02,4.37E+01,5.58E+03,6.27E-03,4.72E+01,5.58E+03,2.52E-03
4.24E+01,5.58E+03,2.73E-02,4.38E+01,5.58E+03,6.28E-03,4.72E+01,5.58E+03,2.52E-03
4.25E+01,5.58E+03,2.72E-02,4.38E+01,5.58E+03,6.32E-03,4.72E+01,5.58E+03,2.52E-03
4.25E+01,5.59E+03,2.72E-02,4.38E+01,5.59E+03,6.37E-03,4.72E+01,5.59E+03,2.51E-03
4.25E+01,5.59E+03,2.71E-02,4.38E+01,5.59E+03,6.41E-03,4.73E+01,5.59E+03,2.51E-03
4.25E+01,5.59E+03,2.71E-02,4.39E+01,5.59E+03,6.44E-03,4.73E+01,5.59E+03,2.50E-03
4.25E+01,5.60E+03,2.71E-02,4.39E+01,5.60E+03,6.47E-03,4.73E+01,5.60E+03,2.48E-03
4.26E+01,5.60E+03,2.71E-02,4.39E+01,5.60E+03,6.49E-03,4.73E+01,5.60E+03,2.47E-03
4.26E+01,5.60E+03,2.71E-02,4.39E+01,5.60E+03,6.52E-03,4.74E+01,5.60E+03,2.45E-03
4.26E+01,5.60E+03,2.70E-02,4.39E+01,5.60E+03,6.54E-03,4.74E+01,5.60E+03,2.42E-03
4.26E+01,5.61E+03,2.70E-02,4.40E+01,5.61E+03,6.55E-03,4.74E+01,5.61E+03,2.40E-03
4.27E+01,5.61E+03,2.69E-02,4.40E+01,5.61E+03,6.57E-03,4.74E+01,5.61E+03,2.38E-03
4.27E+01,5.61E+03,2.68E-02,4.40E+01,5.61E+03,6.60E-03,4.75E+01,5.61E+03,2.36E-03
4.27E+01,5.62E+03,2.68E-02,4.40E+01,5.62E+03,6.70E-03,4.75E+01,5.62E+03,2.34E-03
4.27E+01,5.62E+03,2.67E-02,4.41E+01,5.62E+03,6.85E-03,4.75E+01,5.62E+03,2.33E-03
4.28E+01,5.62E+03,2.67E-02,4.41E+01,5.62E+03,7.02E-03,4.75E+01,5.62E+03,2.33E-03
4.28E+01,5.63E+03,2.68E-02,4.41E+01,5.63E+03,7.20E-03,4.76E+01,5.63E+03,2.36E-03
4.28E+01,5.63E+03,2.69E-02,4.41E+01,5.63E+03,7.38E-03,4.76E+01,5.63E+03,2.40E-03
4.28E+01,5.63E+03,2.71E-02,4.42E+01,5.63E+03,7.57E-03,4.76E+01,5.63E+03,2.45E-03
4.28E+01,5.63E+03,2.72E-02,4.42E+01,5.63E+03,7.74E-03,4.76E+01,5.63E+03,2.52E-03
4.29E+01,5.64E+03,2.74E-02,4.42E+01,5.64E+03,7.91E-03,4.77E+01,5.64E+03,2.64E-03
4.29E+01,5.64E+03,2.76E-02,4.42E+01,5.64E+03,8.06E-03,4.77E+01,5.64E+03,2.76E-03
4.29E+01,5.64E+03,2.77E-02,4.43E+01,5.64E+03,8.21E-03,4.77E+01,5.64E+03,2.88E-03
4.29E+01,5.65E+03,2.78E-02,4.43E+01,5.65E+03,8.34E-03,4.77E+01,5.65E+03,3.01E-03
4.30E+01,5.65E+03,2.79E-02,4.43E+01,5.65E+03,8.46E-03,4.78E+01,5.65E+03,3.12E-03
4.30E+01,5.65E+03,2.81E-02,4.43E+01,5.65E+03,8.58E-03,4.78E+01,5.65E+03,3.24E-03
4.30E+01,5.66E+03,2.82E-02,4.43E+01,5.66E+03,8.69E-03,4.78E+01,5.66E+03,3.35E-03
4.30E+01,5.66E+03,2.83E-02,4.44E+01,5.66E+03,8.79E-03,4.79E+01,5.66E+03,3.46E-03
4.31E+01,5.66E+03,2.84E-02,4.44E+01,5.66E+03,8.88E-03,4.79E+01,5.66E+03,3.56E-03
4.31E+01,5.66E+03,2.85E-02,4.44E+01,5.66E+03,8.96E-03,4.79E+01,5.66E+03,3.66E-03
4.31E+01,5.67E+03,2.86E-02,4.44E+01,5.67E+03,9.03E-03,4.79E+01,5.67E+03,3.76E-03
4.31E+01,5.67E+03,2.86E-02,4.45E+01,5.67E+03,9.12E-03,4.80E+01,5.67E+03,3.85E-03
4.31E+01,5.67E+03,2.87E-02,4.45E+01,5.67E+03,9.22E-03,4.80E+01,5.67E+03,3.94E-03
4.32E+01,5.68E+03,2.88E-02,4.45E+01,5.68E+03,9.30E-03,4.80E+01,5.68E+03,4.02E-03
4.32E+01,5.68E+03,2.89E-02,4.45E+01,5.68E+03,9.38E-03,4.80E+01,5.68E+03,4.10E-03
4.32E+01,5.68E+03,2.89E-02,4.46E+01,5.68E+03,9.45E-03,4.81E+01,5.68E+03,4.18E-03
4.32E+01,5.69E+03,2.90E-02,4.46E+01,5.69E+03,9.52E-03,4.81E+01,5.69E+03,4.25E-03
4.33E+01,5.69E+03,2.90E-02,4.46E+01,5.69E+03,9.58E-03,4.81E+01,5.69E+03,4.31E-03
4.33E+01,5.69E+03,2.90E-02,4.46E+01,5.69E+03,9.64E-03,4.81E+01,5.69E+03,4.37E-03
4.33E+01,5.69E+03,2.90E-02,4.47E+01,5.69E+03,9.70E-03,4.82E+01,5.69E+03,4.43E-03
4.33E+01,5.70E+03,2.90E-02,4.47E+01,5.70E+03,9.77E-03,4.82E+01,5.70E+03,4.48E-03
4.33E+01,5.70E+03,2.90E-02,4.47E+01,5.70E+03,9.83E-03,4.82E+01,5.70E+03,4.53E-03
4.34E+01,5.70E+03,2.90E-02,4.47E+01,5.70E+03,9.88E-03,4.82E+01,5.70E+03,4.57E-03
4.34E+01,5.71E+03,2.89E-02,4.47E+01,5.71E+03,9.91E-03,4.83E+01,5.71E+03,4.61E-03
4.34E+01,5.71E+03,2.89E-02,4.48E+01,5.71E+03,9.94E-03,4.83E+01,5.71E+03,4.64E-03
4.34E+01,5.71E+03,2.88E-02,4.48E+01,5.71E+03,9.96E-03,4.83E+01,5.71E+03,4.67E-03
4.35E+01,5.72E+03,2.88E-02,4.48E+01,5.72E+03,9.97E-03,4.83E+01,5.72E+03,4.69E-03
4.35E+01,5.72E+03,2.87E-02,4.48E+01,5.72E+03,9.97E-03,4.84E+01,5.72E+03,4.70E-03
4.35E+01,5.72E+03,2.87E-02,4.49E+01,5.72E+03,9.96E-03,4.84E+01,5.72E+03,4.71E-03
4.35E+01,5.72E+03,2.86E-02,4.49E+01,5.72E+03,9.94E-03,4.84E+01,5.72E+03,4.71E-03
4.36E+01,5.73E+03,2.85E-02,4.49E+01,5.73E+03,9.91E-03,4.84E+01,5.73E+03,4.72E-03
4.36E+01,5.73E+03,2.84E-02,4.49E+01,5.73E+03,9.88E-03,4.85E+01,5.73E+03,4.72E-03
4.36E+01,5.73E+03,2.84E-02,4.50E+01,5.73E+03,9.86E-03,4.85E+01,5.73E+03,4.71E-03
4.36E+01,5.74E+03,2.83E-02,4.50E+01,5.74E+03,9.83E-03,4.85E+01,5.74E+03,4.69E-03
4.36E+01,5.74E+03,2.81E-02,4.50E+01,5.74E+03,9.78E-03,4.85E+01,5.74E+03,4.67E-03
4.37E+01,5.74E+03,2.81E-02,4.50E+01,5.74E+03,9.74E-03,4.86E+01,5.74E+03,4.64E-03
4.37E+01,5.75E+03,2.81E-02,4.51E+01,5.75E+03,9.69E-03,4.86E+01,5.75E+03,4.61E-03
4.37E+01,5.75E+03,2.81E-02,4.51E+01,5.75E+03,9.63E-03,4.86E+01,5.75E+03,4.57E-03
4.37E+01,5.75E+03,2.81E-02,4.51E+01,5.75E+03,9.56E-03,4.86E+01,5.75E+03,4.53E-03
4.38E+01,5.75E+03,2.81E-02,4.51E+01,5.75E+03,9.48E-03,4.87E+01,5.75E+03,4.48E-03
4.38E+01,5.76E+03,2.81E-02,4.51E+01,5.76E+03,9.40E-03,4.87E+01,5.76E+03,4.42E-03
4.38E+01,5.76E+03,2.82E-02,4.52E+01,5.76E+03,9.31E-03,4.87E+01,5.76E+03,4.36E-03
4.38E+01,5.76E+03,2.82E-02,4.52E+01,5.76E+03,9.21E-03,4.87E+01,5.76E+03,4.30E-03
4.38E+01,5.77E+03,2.82E-02,4.52E+01,5.77E+03,9.10E-03,4.88E+01,5.77E+03,4.23E-03
4.39E+01,5.77E+03,2.82E-02,4.52E+01,5.77E+03,8.98E-03,4.88E+01,5.77E+03,4.15E-03
4.39E+01,5.77E+03,2.82E-02,4.53E+01,5.77E+03,8.87E-03,4.88E+01,5.77E+03,4.08E-03
4.39E+01,5.78E+03,2.82E-02,4.53E+01,5.78E+03,8.76E-03,4.88E+01,5.78E+03,4.00E-03
4.39E+01,5.78E+03,2.81E-02,4.53E+01,5.78E+03,8.64E-03,4.89E+01,5.78E+03,3.91E-03
4.40E+01,5.78E+03,2.81E-02,4.53E+01,5.78E+03,8.54E-03,4.89E+01,5.78E+03,3.83E-03
4.40E+01,5.78E+03,2.80E-02,4.54E+01,5.78E+03,8.44E-03,4.89E+01,5.78E+03,3.73E-03
4.40E+01,5.79E+03,2.80E-02,4.54E+01,5.79E+03,8.34E-03,4.89E+01,5.79E+03,3.64E-03
4.40E+01,5.79E+03,2.80E-02,4.54E+01,5.79E+03,8.26E-03,4.90E+01,5.79E+03,3.54E-03
4.41E+01,5.79E+03,2.81E-02,4.54E+01,5.79E+03,8.18E-03,4.90E+01,5.79E+03,3.43E-03
4.41E+01,5.80E+03,2.81E-02,4.55E+01,5.80E+03,8.10E-03,4.90E+01,5.80E+03,3.32E-03
4.41E+01,5.80E+03,2.82E-02,4.55E+01,5.80E+03,8.02E-03,4.90E+01,5.80E+03,3.21E-03
4.41E+01,5.80E+03,2.82E-02,4.55E+01,5.80E+03,7.94E-03,4.91E+01,5.80E+03,3.11E-03
4.41E+01,5.81E+03,2.82E-02,4.55E+01,5.81E+03,7.86E-03,4.91E+01,5.81E+03,3.05E-03
4.42E+01,5.81E+03,2.82E-02,4.55E+01,5.81E+03,7.77E-03,4.91E+01,5.81E+03,3.02E-03
4.42E+01,5.81E+03,2.82E-02,4.56E+01,5.81E+03,7.69E-03,4.91E+01,5.81E+03,3.01E-03
4.42E+01,5.81E+03,2.81E-02,4.56E+01,5.81E+03,7.63E-03,4.92E+01,5.81E+03,3.00E-03
4.42E+01,5.82E+03,2.80E-02,4.56E+01,5.82E+03,7.57E-03,4.92E+01,5.82E+03,2.99E-03
4.43E+01,5.82E+03,2.79E-02,4.56E+01,5.82E+03,7.50E-03,4.92E+01,5.82E+03,2.97E-03
4.43E+01,5.82E+03,2.78E-02,4.57E+01,5.82E+03,7.43E-03,4.92E+01,5.82E+03,2.96E-03
4.43E+01,5.83E+03,2.77E-02,4.57E+01,5.83E+03,7.36E-03,4.93E+01,5.83E+03,2.95E-03
4.43E+01,5.83E+03,2.76E-02,4.57E+01,5.83E+03,7.30E-03,4.93E+01,5.83E+03,2.94E-03
4.44E+01,5.83E+03,2.74E-02,4.57E+01,5.83E+03,7.27E-03,4.93E+01,5.83E+03,2.94E-03
4.44E+01,5.84E+03,2.73E-02,4.58E+01,5.84E+03,7.28E-03,4.93E+01,5.84E+03,2.94E-03
4.44E+01,5.84E+03,2.72E-02,4.58E+01,5.84E+03,7.32E-03,4.94E+01,5.84E+03,2.95E-03
4.44E+01,5.84E+03,2.71E-02,4.58E+01,5.84E+03,7.38E-03,4.94E+01,5.84E+03,2.95E-03
4.44E+01,5.84E+03,2.70E-02,4.58E+01,5.84E+03,7.43E-03,4.94E+01,5.84E+03,2.96E-03
4.45E+01,5.85E+03,2.68E-02,4.59E+01,5.85E+03,7.47E-03,4.94E+01,5.85E+03,2.96E-03
4.45E+01,5.85E+03,2.67E-02,4.59E+01,5.85E+03,7.51E-03,4.95E+01,5.85E+03,2.96E-03
4.45E+01,5.85E+03,2.66E-02,4.59E+01,5.85E+03,7.57E-03,4.95E+01,5.85E+03,2.95E-03
4.45E+01,5.86E+03,2.64E-02,4.59E+01,5.86E+03,7.62E-03,4.95E+01,5.86E+03,2.94E-03
4.46E+01,5.86E+03,2.63E-02,4.59E+01,5.86E+03,7.67E-03,4.96E+01,5.86E+03,2.92E-03
4.46E+01,5.86E+03,2.62E-02,4.60E+01,5.86E+03,7.73E-03,4.96E+01,5.86E+03,2.91E-03
4.46E+01,5.87E+03,2.60E-02,4.60E+01,5.87E+03,7.78E-03,4.96E+01,5.87E+03,2.88E-03
4.46E+01,5.87E+03,2.58E-02,4.60E+01,5.87E+03,7.82E-03,4.96E+01,5.87E+03,2.86E-03
4.46E+01,5.87E+03,2.57E-02,4.60E+01,5.87E+03,7.84E-03,4.97E+01,5.87E+03,2.83E-03
4.47E+01,5.87E+03,2.56E-02,4.61E+01,5.87E+03,7.85E-03,4.97E+01,5.87E+03,2.79E-03
4.47E+01,5.88E+03,2.55E-02,4.61E+01,5.88E+03,7.85E-03,4.97E+01,5.88E+03,2.75E-03
4.47E+01,5.88E+03,2.54E-02,4.61E+01,5.88E+03,7.84E-03,4.97E+01,5.88E+03,2.71E-03
4.47E+01,5.88E+03,2.54E-02,4.61E+01,5.88E+03,7.82E-03,4.98E+01,5.88E+03,2.66E-03
4.48E+01,5.89E+03,2.54E-02,4.62E+01,5.89E+03,7.79E-03,4.98E+01,5.89E+03,2.61E-03
4.48E+01,5.89E+03,2.55E-02,4.62E+01,5.89E+03,7.76E-03,4.98E+01,5.89E+03,2.55E-03
4.48E+01,5.89E+03,2.55E-02,4.62E+01,5.89E+03,7.73E-03,4.98E+01,5.89E+03,2.50E-03
4.48E+01,5.90E+03,2.55E-02,4.62E+01,5.90E+03,7.68E-03,4.99E+01,5.90E+03,2.43E-03
4.49E+01,5.90E+03,2.55E-02,4.63E+01,5.90E+03,7.63E-03,4.99E+01,5.90E+03,2.37E-03
4.49E+01,5.90E+03,2.55E-02,4.63E+01,5.90E+03,7.59E-03,4.99E+01,5.90E+03,2.30E-03
4.49E+01,5.90E+03,2.55E-02,4.63E+01,5.90E+03,7.54E-03,4.99E+01,5.90E+03,2.22E-03
4.49E+01,5.91E+03,2.55E-02,4.63E+01,5.91E+03,7.48E-03,5.00E+01,5.91E+03,2.16E-03
4.49E+01,5.91E+03,2.54E-02,4.63E+01,5.91E+03,7.43E-03,5.00E+01,5.91E+03,2.09E-03
4.50E+01,5.91E+03,2.54E-02,4.64E+01,5.91E+03,7.39E-03,5.00E+01,5.91E+03,2.04E-03
4.50E+01,5.92E+03,2.54E-02,4.64E+01,5.92E+03,7.36E-03,5.00E+01,5.92E+03,1.99E-03
4.50E+01,5.92E+03,2.53E-02,4.64E+01,5.92E+03,7.35E-03,5.01E+01,5.92E+03,1.95E-03
4.50E+01,5.92E+03,2.53E-02,4.64E+01,5.92E+03,7.34E-03,5.01E+01,5.92E+03,1.91E-03
4.51E+01,5.93E+03,2.52E-02,4.65E+01,5.93E+03,7.34E-03,5.01E+01,5.93E+03,1.88E-03
4.51E+01,5.93E+03,2.52E-02,4.65E+01,5.93E+03,7.35E-03,5.01E+01,5.93E+03,1.84E-03
4.51E+01,5.93E+03,2.51E-02,4.65E+01,5.93E+03,7.37E-03,5.02E+01,5.93E+03,1.81E-03
4.51E+01,5.93E+03,2.50E-02,4.65E+01,5.93E+03,7.39E-03,5.02E+01,5.93E+03,1.79E-03
4.51E+01,5.94E+03,2.49E-02,4.66E+01,5.94E+03,7.42E-03,5.02E+01,5.94E+03,1.76E-03
4.52E+01,5.94E+03,2.49E-02,4.66E+01,5.94E+03,7.45E-03,5.02E+01,5.94E+03,1.73E-03
4.52E+01,5.94E+03,2.48E-02,4.66E+01,5.94E+03,7.48E-03,5.03E+01,5.94E+03,1.70E-03
4.52E+01,5.95E+03,2.47E-02,4.66E+01,5.95E+03,7.50E-03,5.03E+01,5.95E+03,1.66E-03
4.52E+01,5.95E+03,2.46E-02,4.67E+01,5.95E+03,7.53E-03,5.03E+01,5.95E+03,1.64E-03
4.53E+01,5.95E+03,2.45E-02,4.67E+01,5.95E+03,7.54E-03,5.03E+01,5.95E+03,1.62E-03
4.53E+01,5.96E+03,2.44E-02,4.67E+01,5.96E+03,7.56E-03,5.04E+01,5.96E+03,1.61E-03
4.53E+01,5.96E+03,2.44E-02,4.67E+01,5.96E+03,7.57E-03,5.04E+01,5.96E+03,1.61E-03
4.53E+01,5.96E+03,2.44E-02,4.67E+01,5.96E+03,7.58E-03,5.04E+01,5.96E+03,1.62E-03
4.54E+01,5.96E+03,2.44E-02,4.68E+01,5.96E+03,7.57E-03,5.04E+01,5.96E+03,1.63E-03
4.54E+01,5.97E+03,2.44E-02,4.68E+01,5.97E+03,7.56E-03,5.05E+01,5.97E+03,1.63E-03
4.54E+01,5.97E+03,2.44E-02,4.68E+01,5.97E+03,7.54E-03,5.05E+01,5.97E+03,1.64E-03
4.54E+01,5.97E+03,2.44E-02,4.68E+01,5.97E+03,7.52E-03,5.05E+01,5.97E+03,1.68E-03
4.54E+01,5.98E+03,2.44E-02,4.69E+01,5.98E+03,7.50E-03,5.05E+01,5.98E+03,1.75E-03
4.55E+01,5.98E+03,2.45E-02,4.69E+01,5.98E+03,7.47E-03,5.06E+01,5.98E+03,1.81E-03
4.55E+01,5.98E+03,2.45E-02,4.69E+01,5.98E+03,7.43E-03,5.06E+01,5.98E+03,1.88E-03
4.55E+01,5.99E+03,2.45E-02,4.69E+01,5.99E+03,7.40E-03,5.06E+01,5.99E+03,1.94E-03
4.55E+01,5.99E+03,2.46E-02,4.70E+01,5.99E+03,7.36E-03,5.06E+01,5.99E+03,1.99E-03
4.56E+01,5.99E+03,2.46E-02,4.70E+01,5.99E+03,7.30E-03,5.07E+01,5.99E+03,2.04E-03
4.56E+01,5.99E+03,2.47E-02,4.70E+01,5.99E+03,7.23E-03,5.07E+01,5.99E+03,2.09E-03
4.56E+01,6.00E+03,2.48E-02,4.70E+01,6.00E+03,7.16E-03,5.07E+01,6.00E+03,2.14E-03
4.56E+01,6.00E+03,2.48E-02,4.71E+01,6.00E+03,7.09E-03,5.07E+01,6.00E+03,2.19E-03
4.57E+01,6.00E+03,2.48E-02,4.71E+01,6.00E+03,7.03E-03,5.08E+01,6.00E+03,2.24E-03
4.57E+01,6.01E+03,2.49E-02,4.71E+01,6.01E+03,6.95E-03,5.08E+01,6.01E+03,2.28E-03
4.57E+01,6.01E+03,2.49E-02,4.71E+01,6.01E+03,6.87E-03,5.08E+01,6.01E+03,2.32E-03
4.57E+01,6.01E+03,2.49E-02,4.71E+01,6.01E+03,6.78E-03,5.08E+01,6.01E+03,2.36E-03
4.57E+01,6.02E+03,2.49E-02,4.72E+01,6.02E+03,6.69E-03,5.09E+01,6.02E+03,2.40E-03
4.58E+01,6.02E+03,2.49E-02,4.72E+01,6.02E+03,6.58E-03,5.09E+01,6.02E+03,2.43E-03
4.58E+01,6.02E+03,2.49E-02,4.72E+01,6.02E+03,6.47E-03,5.09E+01,6.02E+03,2.46E-03
4.58E+01,6.02E+03,2.50E-02,4.72E+01,6.02E+03,6.37E-03,5.09E+01,6.02E+03,2.48E-03
4.58E+01,6.03E+03,2.51E-02,4.73E+01,6.03E+03,6.25E-03,5.10E+01,6.03E+03,2.51E-03
4.59E+01,6.03E+03,2.52E-02,4.73E+01,6.03E+03,6.13E-03,5.10E+01,6.03E+03,2.53E-03
4.59E+01,6.03E+03,2.52E-02,4.73E+01,6.03E+03,6.02E-03,5.10E+01,6.03E+03,2.56E-03
4.59E+01,6.04E+03,2.53E-02,4.73E+01,6.04E+03,5.90E-03,5.10E+01,6.04E+03,2.58E-03
4.59E+01,6.04E+03,2.53E-02,4.74E+01,6.04E+03,5.81E-03,5.11E+01,6.04E+03,2.60E-03
4.59E+01,6.04E+03,2.53E-02,4.74E+01,6.04E+03,5.76E-03,5.11E+01,6.04E+03,2.61E-03
4.60E+01,6.05E+03,2.53E-02,4.74E+01,6.05E+03,5.75E-03,5.11E+01,6.05E+03,2.62E-03
4.60E+01,6.05E+03,2.53E-02,4.74E+01,6.05E+03,5.73E-03,5.11E+01,6.05E+03,2.63E-03
4.60E+01,6.05E+03,2.53E-02,4.75E+01,6.05E+03,5.71E-03,5.12E+01,6.05E+03,2.63E-03
4.60E+01,6.05E+03,2.53E-02,4.75E+01,6.05E+03,5.69E-03,5.12E+01,6.05E+03,2.63E-03
4.61E+01,6.06E+03,2.53E-02,4.75E+01,6.06E+03,5.68E-03,5.12E+01,6.06E+03,2.62E-03
4.61E+01,6.06E+03,2.52E-02,4.75E+01,6.06E+03,5.66E-03,5.13E+01,6.06E+03,2.61E-03
4.61E+01,6.06E+03,2.52E-02,4.75E+01,6.06E+03,5.64E-03,5.13E+01,6.06E+03,2.60E-03
4.61E+01,6.07E+03,2.52E-02,4.76E+01,6.07E+03,5.60E-03,5.13E+01,6.07E+03,2.58E-03
4.62E+01,6.07E+03,2.51E-02,4.76E+01,6.07E+03,5.58E-03,5.13E+01,6.07E+03,2.55E-03
4.62E+01,6.07E+03,2.51E-02,4.76E+01,6.07E+03,5.55E-03,5.14E+01,6.07E+03,2.52E-03
4.62E+01,6.08E+03,2.50E-02,4.76E+01,6.08E+03,5.51E-03,5.14E+01,6.08E+03,2.49E-03
4.62E+01,6.08E+03,2.50E-02,4.77E+01,6.08E+03,5.48E-03,5.14E+01,6.08E+03,2.46E-03
4.62E+01,6.08E+03,2.49E-02,4.77E+01,6.08E+03,5.45E-03,5.14E+01,6.08E+03,2.42E-03
4.63E+01,6.08E+03,2.47E-02,4.77E+01,6.08E+03,5.42E-03,5.15E+01,6.08E+03,2.39E-03
4.63E+01,6.09E+03,2.46E-02,4.77E+01,6.09E+03,5.38E-03,5.15E+01,6.09E+03,2.36E-03
4.63E+01,6.09E+03,2.45E-02,4.78E+01,6.09E+03,5.36E-03,5.15E+01,6.09E+03,2.33E-03
4.63E+01,6.09E+03,2.43E-02,4.78E+01,6.09E+03,5.35E-03,5.15E+01,6.09E+03,2.32E-03
4.64E+01,6.10E+03,2.42E-02,4.78E+01,6.10E+03,5.34E-03,5.16E+01,6.10E+03,2.31E-03
4.64E+01,6.10E+03,2.40E-02,4.78E+01,6.10E+03,5.35E-03,5.16E+01,6.10E+03,2.29E-03
4.64E+01,6.10E+03,2.39E-02,4.79E+01,6.10E+03,5.36E-03,5.16E+01,6.10E+03,2.27E-03
4.64E+01,6.11E+03,2.37E-02,4.79E+01,6.11E+03,5.37E-03,5.16E+01,6.11E+03,2.26E-03
4.65E+01,6.11E+03,2.35E-02,4.79E+01,6.11E+03,5.38E-03,5.17E+01,6.11E+03,2.24E-03
4.65E+01,6.11E+03,2.34E-02,4.79E+01,6.11E+03,5.39E-03,5.17E+01,6.11E+03,2.22E-03
4.65E+01,6.11E+03,2.32E-02,4.79E+01,6.11E+03,5.40E-03,5.17E+01,6.11E+03,2.20E-03
4.65E+01,6.12E+03,2.31E-02,4.80E+01,6.12E+03,5.42E-03,5.17E+01,6.12E+03,2.18E-03
4.65E+01,6.12E+03,2.29E-02,4.80E+01,6.12E+03,5.44E-03,5.18E+01,6.12E+03,2.15E-03
4.66E+01,6.12E+03,2.27E-02,4.80E+01,6.12E+03,5.47E-03,5.18E+01,6.12E+03,2.12E-03
4.66E+01,6.13E+03,2.25E-02,4.80E+01,6.13E+03,5.51E-03,5.18E+01,6.13E+03,2.09E-03
4.66E+01,6.13E+03,2.24E-02,4.81E+01,6.13E+03,5.57E-03,5.18E+01,6.13E+03,2.05E-03
4.66E+01,6.13E+03,2.22E-02,4.81E+01,6.13E+03,5.65E-03,5.19E+01,6.13E+03,2.01E-03
4.67E+01,6.14E+03,2.21E-02,4.81E+01,6.14E+03,5.74E-03,5.19E+01,6.14E+03,1.97E-03
4.67E+01,6.14E+03,2.21E-02,4.81E+01,6.14E+03,5.82E-03,5.19E+01,6.14E+03,1.93E-03
4.67E+01,6.14E+03,2.21E-02,4.82E+01,6.14E+03,5.91E-03,5.19E+01,6.14E+03,1.94E-03
4.67E+01,6.14E+03,2.21E-02,4.82E+01,6.14E+03,6.00E-03,5.20E+01,6.14E+03,1.95E-03
4.67E+01,6.15E+03,2.21E-02,4.82E+01,6.15E+03,6.08E-03,5.20E+01,6.15E+03,1.95E-03
4.68E+01,6.15E+03,2.22E-02,4.82E+01,6.15E+03,6.15E-03,5.20E+01,6.15E+03,1.96E-03
4.68E+01,6.15E+03,2.22E-02,4.83E+01,6.15E+03,6.22E-03,5.20E+01,6.15E+03,1.97E-03
4.68E+01,6.16E+03,2.23E-02,4.83E+01,6.16E+03,6.28E-03,5.21E+01,6.16E+03,1.97E-03
4.68E+01,6.16E+03,2.24E-02,4.83E+01,6.16E+03,6.33E-03,5.21E+01,6.16E+03,1.98E-03
4.69E+01,6.16E+03,2.24E-02,4.83E+01,6.16E+03,6.36E-03,5.21E+01,6.16E+03,1.99E-03
4.69E+01,6.17E+03,2.25E-02,4.83E+01,6.17E+03,6.38E-03,5.21E+01,6.17E+03,2.00E-03
4.69E+01,6.17E+03,2.25E-02,4.84E+01,6.17E+03,6.40E-03,5.22E+01,6.17E+03,2.00E-03
4.69E+01,6.17E+03,2.26E-02,4.84E+01,6.17E+03,6.41E-03,5.22E+01,6.17E+03,2.02E-03
4.70E+01,6.17E+03,2.26E-02,4.84E+01,6.17E+03,6.41E-03,5.22E+01,6.17E+03,2.02E-03
4.70E+01,6.18E+03,2.27E-02,4.84E+01,6.18E+03,6.40E-03,5.22E+01,6.18E+03,2.03E-03
4.70E+01,6.18E+03,2.27E-02,4.85E+01,6.18E+03,6.38E-03,5.23E+01,6.18E+03,2.04E-03
4.70E+01,6.18E+03,2.28E-02,4.85E+01,6.18E+03,6.34E-03,5.23E+01,6.18E+03,2.04E-03
4.70E+01,6.19E+03,2.28E-02,4.85E+01,6.19E+03,6.30E-03,5.23E+01,6.19E+03,2.04E-03
4.71E+01,6.19E+03,2.28E-02,4.85E+01,6.19E+03,6.24E-03,5.23E+01,6.19E+03,2.04E-03
4.71E+01,6.19E+03,2.28E-02,4.86E+01,6.19E+03,6.18E-03,5.24E+01,6.19E+03,2.04E-03
4.71E+01,6.20E+03,2.28E-02,4.86E+01,6.20E+03,6.11E-03,5.24E+01,6.20E+03,2.04E-03
4.71E+01,6.20E+03,2.28E-02,4.86E+01,6.20E+03,6.04E-03,5.24E+01,6.20E+03,2.04E-03
4.72E+01,6.20E+03,2.28E-02,4.86E+01,6.20E+03,5.97E-03,5.24E+01,6.20E+03,2.04E-03
4.72E+01,6.20E+03,2.28E-02,4.87E+01,6.20E+03,5.89E-03,5.25E+01,6.20E+03,2.03E-03
4.72E+01,6.21E+03,2.27E-02,4.87E+01,6.21E+03,5.81E-03,5.25E+01,6.21E+03,2.03E-03
4.72E+01,6.21E+03,2.26E-02,4.87E+01,6.21E+03,5.73E-03,5.25E+01,6.21E+03,2.02E-03
4.72E+01,6.21E+03,2.26E-02,4.87E+01,6.21E+03,5.65E-03,5.25E+01,6.21E+03,2.00E-03
4.73E+01,6.22E+03,2.25E-02,4.87E+01,6.22E+03,5.57E-03,5.26E+01,6.22E+03,1.99E-03
4.73E+01,6.22E+03,2.24E-02,4.88E+01,6.22E+03,5.52E-03,5.26E+01,6.22E+03,1.97E-03
4.73E+01,6.22E+03,2.23E-02,4.88E+01,6.22E+03,5.48E-03,5.26E+01,6.22E+03,1.95E-03
4.73E+01,6.23E+03,2.22E-02,4.88E+01,6.23E+03,5.44E-03,5.26E+01,6.23E+03,1.93E-03
4.74E+01,6.23E+03,2.22E-02,4.88E+01,6.23E+03,5.42E-03,5.27E+01,6.23E+03,1.91E-03
4.74E+01,6.23E+03,2.21E-02,4.89E+01,6.23E+03,5.41E-03,5.27E+01,6.23E+03,1.89E-03
4.74E+01,6.23E+03,2.20E-02,4.89E+01,6.23E+03,5.40E-03,5.27E+01,6.23E+03,1.87E-03
4.74E+01,6.24E+03,2.19E-02,4.89E+01,6.24E+03,5.38E-03,5.27E+01,6.24E+03,1.85E-03
4.75E+01,6.24E+03,2.18E-02,4.89E+01,6.24E+03,5.39E-03,5.28E+01,6.24E+03,1.85E-03
4.75E+01,6.24E+03,2.17E-02,4.90E+01,6.24E+03,5.39E-03,5.28E+01,6.24E+03,1.85E-03
4.75E+01,6.25E+03,2.17E-02,4.90E+01,6.25E+03,5.39E-03,5.28E+01,6.25E+03,1.87E-03
4.75E+01,6.25E+03,2.16E-02,4.90E+01,6.25E+03,5.39E-03,5.28E+01,6.25E+03,1.88E-03
4.75E+01,6.25E+03,2.15E-02,4.90E+01,6.25E+03,5.38E-03,5.29E+01,6.25E+03,1.89E-03
4.76E+01,6.26E+03,2.15E-02,4.91E+01,6.26E+03,5.37E-03,5.29E+01,6.26E+03,1.90E-03
4.76E+01,6.26E+03,2.15E-02,4.91E+01,6.26E+03,5.36E-03,5.29E+01,6.26E+03,1.90E-03
4.76E+01,6.26E+03,2.15E-02,4.91E+01,6.26E+03,5.35E-03,5.30E+01,6.26E+03,1.91E-03
4.76E+01,6.26E+03,2.15E-02,4.91E+01,6.26E+03,5.35E-03,5.30E+01,6.26E+03,1.92E-03
4.77E+01,6.27E+03,2.15E-02,4.91E+01,6.27E+03,5.33E-03,5.30E+01,6.27E+03,1.92E-03
4.77E+01,6.27E+03,2.15E-02,4.92E+01,6.27E+03,5.30E-03,5.30E+01,6.27E+03,1.91E-03
4.77E+01,6.27E+03,2.16E-02,4.92E+01,6.27E+03,5.26E-03,5.31E+01,6.27E+03,1.91E-03
4.77E+01,6.28E+03,2.16E-02,4.92E+01,6.28E+03,5.23E-03,5.31E+01,6.28E+03,1.90E-03
4.78E+01,6.28E+03,2.16E-02,4.92E+01,6.28E+03,5.18E-03,5.31E+01,6.28E+03,1.89E-03
4.78E+01,6.28E+03,2.17E-02,4.93E+01,6.28E+03,5.13E-03,5.31E+01,6.28E+03,1.88E-03
4.78E+01,6.29E+03,2.17E-02,4.93E+01,6.29E+03,5.08E-03,5.32E+01,6.29E+03,1.87E-03
4.78E+01,6.29E+03,2.16E-02,4.93E+01,6.29E+03,5.01E-03,5.32E+01,6.29E+03,1.86E-03
4.78E+01,6.29E+03,2.16E-02,4.93E+01,6.29E+03,4.94E-03,5.32E+01,6.29E+03,1.85E-03
4.79E+01,6.29E+03,2.16E-02,4.94E+01,6.29E+03,4.86E-03,5.32E+01,6.29E+03,1.84E-03
4.79E+01,6.30E+03,2.16E-02,4.94E+01,6.30E+03,4.79E-03,5.33E+01,6.30E+03,1.83E-03
4.79E+01,6.30E+03,2.16E-02,4.94E+01,6.30E+03,4.76E-03,5.33E+01,6.30E+03,1.82E-03
4.79E+01,6.30E+03,2.15E-02,4.94E+01,6.30E+03,4.73E-03,5.33E+01,6.30E+03,1.81E-03
4.80E+01,6.31E+03,2.15E-02,4.95E+01,6.31E+03,4.70E-03,5.33E+01,6.31E+03,1.83E-03
4.80E+01,6.31E+03,2.14E-02,4.95E+01,6.31E+03,4.68E-03,5.34E+01,6.31E+03,1.88E-03
4.80E+01,6.31E+03,2.14E-02,4.95E+01,6.31E+03,4.66E-03,5.34E+01,6.31E+03,1.94E-03
4.80E+01,6.32E+03,2.13E-02,4.95E+01,6.32E+03,4.63E-03,5.34E+01,6.32E+03,2.01E-03
4.80E+01,6.32E+03,2.12E-02,4.95E+01,6.32E+03,4.60E-03,5.34E+01,6.32E+03,2.09E-03
4.81E+01,6.32E+03,2.11E-02,4.96E+01,6.32E+03,4.59E-03,5.35E+01,6.32E+03,2.19E-03
4.81E+01,6.32E+03,2.11E-02,4.96E+01,6.32E+03,4.58E-03,5.35E+01,6.32E+03,2.30E-03
4.81E+01,6.33E+03,2.10E-02,4.96E+01,6.33E+03,4.57E-03,5.35E+01,6.33E+03,2.40E-03
4.81E+01,6.33E+03,2.10E-02,4.96E+01,6.33E+03,4.59E-03,5.35E+01,6.33E+03,2.51E-03
4.82E+01,6.33E+03,2.09E-02,4.97E+01,6.33E+03,4.64E-03,5.36E+01,6.33E+03,2.61E-03
4.82E+01,6.34E+03,2.09E-02,4.97E+01,6.34E+03,4.70E-03,5.36E+01,6.34E+03,2.71E-03
4.82E+01,6.34E+03,2.08E-02,4.97E+01,6.34E+03,4.78E-03,5.36E+01,6.34E+03,2.81E-03
4.82E+01,6.34E+03,2.08E-02,4.97E+01,6.34E+03,4.85E-03,5.36E+01,6.34E+03,2.91E-03
4.83E+01,6.35E+03,2.07E-02,4.98E+01,6.35E+03,4.93E-03,5.37E+01,6.35E+03,3.00E-03
4.83E+01,6.35E+03,2.07E-02,4.98E+01,6.35E+03,5.02E-03,5.37E+01,6.35E+03,3.08E-03
4.83E+01,6.35E+03,2.06E-02,4.98E+01,6.35E+03,5.12E-03,5.37E+01,6.35E+03,3.16E-03
4.83E+01,6.35E+03,2.06E-02,4.98E+01,6.35E+03,5.23E-03,5.37E+01,6.35E+03,3.24E-03
4.83E+01,6.36E+03,2.05E-02,4.99E+01,6.36E+03,5.34E-03,5.38E+01,6.36E+03,3.31E-03
4.84E+01,6.36E+03,2.04E-02,4.99E+01,6.36E+03,5.44E-03,5.38E+01,6.36E+03,3.38E-03
4.84E+01,6.36E+03,2.04E-02,4.99E+01,6.36E+03,5.53E-03,5.38E+01,6.36E+03,3.44E-03
4.84E+01,6.37E+03,2.03E-02,4.99E+01,6.37E+03,5.61E-03,5.38E+01,6.37E+03,3.50E-03
4.84E+01,6.37E+03,2.03E-02,4.99E+01,6.37E+03,5.69E-03,5.39E+01,6.37E+03,3.56E-03
4.85E+01,6.37E+03,2.03E-02,5.00E+01,6.37E+03,5.76E-03,5.39E+01,6.37E+03,3.61E-03
4.85E+01,6.38E+03,2.03E-02,5.00E+01,6.38E+03,5.82E-03,5.39E+01,6.38E+03,3.66E-03
4.85E+01,6.38E+03,2.03E-02,5.00E+01,6.38E+03,5.88E-03,5.39E+01,6.38E+03,3.71E-03
4.85E+01,6.38E+03,2.03E-02,5.00E+01,6.38E+03,5.92E-03,5.40E+01,6.38E+03,3.75E-03
4.85E+01,6.38E+03,2.04E-02,5.01E+01,6.38E+03,5.97E-03,5.40E+01,6.38E+03,3.78E-03
4.86E+01,6.39E+03,2.04E-02,5.01E+01,6.39E+03,6.00E-03,5.40E+01,6.39E+03,3.81E-03
4.86E+01,6.39E+03,2.04E-02,5.01E+01,6.39E+03,6.03E-03,5.40E+01,6.39E+03,3.83E-03
4.86E+01,6.39E+03,2.04E-02,5.01E+01,6.39E+03,6.04E-03,5.41E+01,6.39E+03,3.85E-03
4.86E+01,6.40E+03,2.04E-02,5.02E+01,6.40E+03,6.05E-03,5.41E+01,6.40E+03,3.87E-03
4.87E+01,6.40E+03,2.04E-02,5.02E+01,6.40E+03,6.05E-03,5.41E+01,6.40E+03,3.87E-03
4.87E+01,6.40E+03,2.04E-02,5.02E+01,6.40E+03,6.04E-03,5.41E+01,6.40E+03,3.88E-03
4.87E+01,6.41E+03,2.04E-02,5.02E+01,6.41E+03,6.02E-03,5.42E+01,6.41E+03,3.87E-03
4.87E+01,6.41E+03,2.04E-02,5.03E+01,6.41E+03,5.99E-03,5.42E+01,6.41E+03,3.87E-03
4.88E+01,6.41E+03,2.04E-02,5.03E+01,6.41E+03,5.95E-03,5.42E+01,6.41E+03,3.85E-03
4.88E+01,6.41E+03,2.05E-02,5.03E+01,6.41E+03,5.90E-03,5.42E+01,6.41E+03,3.83E-03
4.88E+01,6.42E+03,2.05E-02,5.03E+01,6.42E+03,5.85E-03,5.43E+01,6.42E+03,3.81E-03
4.88E+01,6.42E+03,2.05E-02,5.03E+01,6.42E+03,5.79E-03,5.43E+01,6.42E+03,3.78E-03
4.88E+01,6.42E+03,2.06E-02,5.04E+01,6.42E+03,5.73E-03,5.43E+01,6.42E+03,3.75E-03
4.89E+01,6.43E+03,2.06E-02,5.04E+01,6.43E+03,5.66E-03,5.43E+01,6.43E+03,3.71E-03
4.89E+01,6.43E+03,2.06E-02,5.04E+01,6.43E+03,5.58E-03,5.44E+01,6.43E+03,3.66E-03
4.89E+01,6.43E+03,2.06E-02,5.04E+01,6.43E+03,5.50E-03,5.44E+01,6.43E+03,3.61E-03
4.89E+01,6.44E+03,2.06E-02,5.05E+01,6.44E+03,5.42E-03,5.44E+01,6.44E+03,3.56E-03
4.90E+01,6.44E+03,2.07E-02,5.05E+01,6.44E+03,5.36E-03,5.44E+01,6.44E+03,3.50E-03
4.90E+01,6.44E+03,2.07E-02,5.05E+01,6.44E+03,5.29E-03,5.45E+01,6.44E+03,3.43E-03
4.90E+01,6.44E+03,2.07E-02,5.05E+01,6.44E+03,5.23E-03,5.45E+01,6.44E+03,3.36E-03
4.90E+01,6.45E+03,2.07E-02,5.06E+01,6.45E+03,5.17E-03,5.45E+01,6.45E+03,3.29E-03
4.91E+01,6.45E+03,2.07E-02,5.06E+01,6.45E+03,5.11E-03,5.45E+01,6.45E+03,3.21E-03
4.91E+01,6.45E+03,2.07E-02,5.06E+01,6.45E+03,5.06E-03,5.46E+01,6.45E+03,3.13E-03
4.91E+01,6.46E+03,2.08E-02,5.06E+01,6.46E+03,5.02E-03,5.46E+01,6.46E+03,3.04E-03
4.91E+01,6.46E+03,2.08E-02,5.07E+01,6.46E+03,5.00E-03,5.46E+01,6.46E+03,2.95E-03
4.91E+01,6.46E+03,2.08E-02,5.07E+01,6.46E+03,4.97E-03,5.47E+01,6.46E+03,2.86E-03
4.92E+01,6.47E+03,2.08E-02,5.07E+01,6.47E+03,4.95E-03,5.47E+01,6.47E+03,2.77E-03
4.92E+01,6.47E+03,2.08E-02,5.07E+01,6.47E+03,4.94E-03,5.47E+01,6.47E+03,2.68E-03
4.92E+01,6.47E+03,2.08E-02,5.07E+01,6.47E+03,4.92E-03,5.47E+01,6.47E+03,2.60E-03
4.92E+01,6.47E+03,2.08E-02,5.08E+01,6.47E+03,4.89E-03,5.48E+01,6.47E+03,2.55E-03
4.93E+01,6.48E+03,2.07E-02,5.08E+01,6.48E+03,4.87E-03,5.48E+01,6.48E+03,2.52E-03
4.93E+01,6.48E+03,2.07E-02,5.08E+01,6.48E+03,4.85E-03,5.48E+01,6.48E+03,2.48E-03
4.93E+01,6.48E+03,2.06E-02,5.08E+01,6.48E+03,4.83E-03,5.48E+01,6.48E+03,2.44E-03
4.93E+01,6.49E+03,2.05E-02,5.09E+01,6.49E+03,4.81E-03,5.49E+01,6.49E+03,2.41E-03
4.93E+01,6.49E+03,2.04E-02,5.09E+01,6.49E+03,4.79E-03,5.49E+01,6.49E+03,2.37E-03
4.94E+01,6.49E+03,2.04E-02,5.09E+01,6.49E+03,4.77E-03,5.49E+01,6.49E+03,2.34E-03
4.94E+01,6.50E+03,2.03E-02,5.09E+01,6.50E+03,4.74E-03,5.49E+01,6.50E+03,2.32E-03
4.94E+01,6.50E+03,2.02E-02,5.10E+01,6.50E+03,4.71E-03,5.50E+01,6.50E+03,2.31E-03
4.94E+01,6.50E+03,2.01E-02,5.10E+01,6.50E+03,4.68E-03,5.50E+01,6.50E+03,2.31E-03
4.95E+01,6.50E+03,2.00E-02,5.10E+01,6.50E+03,4.65E-03,5.50E+01,6.50E+03,2.30E-03
4.95E+01,6.51E+03,1.99E-02,5.10E+01,6.51E+03,4.61E-03,5.50E+01,6.51E+03,2.30E-03
4.95E+01,6.51E+03,1.98E-02,5.11E+01,6.51E+03,4.57E-03,5.51E+01,6.51E+03,2.29E-03
4.95E+01,6.51E+03,1.97E-02,5.11E+01,6.51E+03,4.53E-03,5.51E+01,6.51E+03,2.28E-03
4.96E+01,6.52E+03,1.96E-02,5.11E+01,6.52E+03,4.49E-03,5.51E+01,6.52E+03,2.28E-03
4.96E+01,6.52E+03,1.95E-02,5.11E+01,6.52E+03,4.43E-03,5.51E+01,6.52E+03,2.27E-03
4.96E+01,6.52E+03,1.93E-02,5.11E+01,6.52E+03,4.38E-03,5.52E+01,6.52E+03,2.26E-03
4.96E+01,6.53E+03,1.92E-02,5.12E+01,6.53E+03,4.33E-03,5.52E+01,6.53E+03,2.25E-03
4.96E+01,6.53E+03,1.92E-02,5.12E+01,6.53E+03,4.27E-03,5.52E+01,6.53E+03,2.24E-03
4.97E+01,6.53E+03,1.92E-02,5.12E+01,6.53E+03,4.20E-03,5.52E+01,6.53E+03,2.23E-03
4.97E+01,6.53E+03,1.92E-02,5.12E+01,6.53E+03,4.13E-03,5.53E+01,6.53E+03,2.22E-03
4.97E+01,6.54E+03,1.92E-02,5.13E+01,6.54E+03,4.08E-03,5.53E+01,6.54E+03,2.20E-03
4.97E+01,6.54E+03,1.92E-02,5.13E+01,6.54E+03,4.03E-03,5.53E+01,6.54E+03,2.19E-03
4.98E+01,6.54E+03,1.92E-02,5.13E+01,6.54E+03,4.00E-03,5.53E+01,6.54E+03,2.17E-03
4.98E+01,6.55E+03,1.92E-02,5.13E+01,6.55E+03,3.98E-03,5.54E+01,6.55E+03,2.14E-03
4.98E+01,6.55E+03,1.93E-02,5.14E+01,6.55E+03,3.99E-03,5.54E+01,6.55E+03,2.13E-03
4.98E+01,6.55E+03,1.93E-02,5.14E+01,6.55E+03,4.01E-03,5.54E+01,6.55E+03,2.11E-03
4.98E+01,6.56E+03,1.93E-02,5.14E+01,6.56E+03,4.05E-03,5.54E+01,6.56E+03,2.08E-03
4.99E+01,6.56E+03,1.93E-02,5.14E+01,6.56E+03,4.10E-03,5.55E+01,6.56E+03,2.06E-03
4.99E+01,6.56E+03,1.94E-02,5.15E+01,6.56E+03,4.15E-03,5.55E+01,6.56E+03,2.03E-03
4.99E+01,6.56E+03,1.94E-02,5.15E+01,6.56E+03,4.20E-03,5.55E+01,6.56E+03,2.01E-03
4.99E+01,6.57E+03,1.95E-02,5.15E+01,6.57E+03,4.26E-03,5.55E+01,6.57E+03,1.98E-03
5.00E+01,6.57E+03,1.95E-02,5.15E+01,6.57E+03,4.31E-03,5.56E+01,6.57E+03,1.95E-03
5.00E+01,6.57E+03,1.96E-02,5.15E+01,6.57E+03,4.37E-03,5.56E+01,6.57E+03,1.92E-03
5.00E+01,6.58E+03,1.96E-02,5.16E+01,6.58E+03,4.44E-03,5.56E+01,6.58E+03,1.88E-03
5.00E+01,6.58E+03,1.96E-02,5.16E+01,6.58E+03,4.51E-03,5.56E+01,6.58E+03,1.84E-03
5.01E+01,6.58E+03,1.97E-02,5.16E+01,6.58E+03,4.58E-03,5.57E+01,6.58E+03,1.80E-03
5.01E+01,6.59E+03,1.97E-02,5.16E+01,6.59E+03,4.65E-03,5.57E+01,6.59E+03,1.76E-03
5.01E+01,6.59E+03,1.96E-02,5.17E+01,6.59E+03,4.73E-03,5.57E+01,6.59E+03,1.71E-03
5.01E+01,6.59E+03,1.96E-02,5.17E+01,6.59E+03,4.85E-03,5.57E+01,6.59E+03,1.66E-03
5.01E+01,6.59E+03,1.96E-02,5.17E+01,6.59E+03,4.97E-03,5.58E+01,6.59E+03,1.61E-03
5.02E+01,6.60E+03,1.95E-02,5.17E+01,6.60E+03,5.09E-03,5.58E+01,6.60E+03,1.57E-03
5.02E+01,6.60E+03,1.94E-02,5.18E+01,6.60E+03,5.21E-03,5.58E+01,6.60E+03,1.54E-03
5.02E+01,6.60E+03,1.93E-02,5.18E+01,6.60E+03,5.33E-03,5.58E+01,6.60E+03,1.51E-03
5.02E+01,6.61E+03,1.92E-02,5.18E+01,6.61E+03,5.45E-03,5.59E+01,6.61E+03,1.48E-03
5.03E+01,6.61E+03,1.92E-02,5.18E+01,6.61E+03,5.56E-03,5.59E+01,6.61E+03,1.45E-03
5.03E+01,6.61E+03,1.91E-02,5.19E+01,6.61E+03,5.66E-03,5.59E+01,6.61E+03,1.43E-03
5.03E+01,6.62E+03,1.90E-02,5.19E+01,6.62E+03,5.76E-03,5.59E+01,6.62E+03,1.40E-03
5.03E+01,6.62E+03,1.89E-02,5.19E+01,6.62E+03,5.84E-03,5.60E+01,6.62E+03,1.37E-03
5.04E+01,6.62E+03,1.88E-02,5.19E+01,6.62E+03,5.92E-03,5.60E+01,6.62E+03,1.33E-03
5.04E+01,6.62E+03,1.87E-02,5.19E+01,6.62E+03,6.00E-03,5.60E+01,6.62E+03,1.30E-03
5.04E+01,6.63E+03,1.86E-02,5.20E+01,6.63E+03,6.06E-03,5.60E+01,6.63E+03,1.26E-03
5.04E+01,6.63E+03,1.85E-02,5.20E+01,6.63E+03,6.12E-03,5.61E+01,6.63E+03,1.22E-03
5.04E+01,6.63E+03,1.84E-02,5.20E+01,6.63E+03,6.17E-03,5.61E+01,6.63E+03,1.18E-03
5.05E+01,6.64E+03,1.83E-02,5.20E+01,6.64E+03,6.21E-03,5.61E+01,6.64E+03,1.15E-03
5.05E+01,6.64E+03,1.82E-02,5.21E+01,6.64E+03,6.26E-03,5.61E+01,6.64E+03,1.17E-03
5.05E+01,6.64E+03,1.81E-02,5.21E+01,6.64E+03,6.31E-03,5.62E+01,6.64E+03,1.20E-03
5.05E+01,6.65E+03,1.80E-02,5.21E+01,6.65E+03,6.36E-03,5.62E+01,6.65E+03,1.23E-03
5.06E+01,6.65E+03,1.79E-02,5.21E+01,6.65E+03,6.40E-03,5.62E+01,6.65E+03,1.27E-03
5.06E+01,6.65E+03,1.78E-02,5.22E+01,6.65E+03,6.44E-03,5.62E+01,6.65E+03,1.32E-03
5.06E+01,6.65E+03,1.78E-02,5.22E+01,6.65E+03,6.47E-03,5.63E+01,6.65E+03,1.37E-03
5.06E+01,6.66E+03,1.78E-02,5.22E+01,6.66E+03,6.50E-03,5.63E+01,6.66E+03,1.41E-03
5.06E+01,6.66E+03,1.78E-02,5.22E+01,6.66E+03,6.53E-03,5.63E+01,6.66E+03,1.46E-03
5.07E+01,6.66E+03,1.78E-02,5.23E+01,6.66E+03,6.55E-03,5.64E+01,6.66E+03,1.50E-03
5.07E+01,6.67E+03,1.78E-02,5.23E+01,6.67E+03,6.57E-03,5.64E+01,6.67E+03,1.54E-03
5.07E+01,6.67E+03,1.78E-02,5.23E+01,6.67E+03,6.58E-03,5.64E+01,6.67E+03,1.58E-03
5.07E+01,6.67E+03,1.78E-02,5.23E+01,6.67E+03,6.58E-03,5.64E+01,6.67E+03,1.62E-03
5.08E+01,6.68E+03,1.78E-02,5.23E+01,6.68E+03,6.58E-03,5.65E+01,6.68E+03,1.66E-03
5.08E+01,6.68E+03,1.78E-02,5.24E+01,6.68E+03,6.57E-03,5.65E+01,6.68E+03,1.69E-03
5.08E+01,6.68E+03,1.78E-02,5.24E+01,6.68E+03,6.56E-03,5.65E+01,6.68E+03,1.72E-03
5.08E+01,6.68E+03,1.78E-02,5.24E+01,6.68E+03,6.55E-03,5.65E+01,6.68E+03,1.74E-03
5.09E+01,6.69E+03,1.77E-02,5.24E+01,6.69E+03,6.53E-03,5.66E+01,6.69E+03,1.77E-03
5.09E+01,6.69E+03,1.77E-02,5.25E+01,6.69E+03,6.50E-03,5.66E+01,6.69E+03,1.78E-03
5.09E+01,6.69E+03,1.76E-02,5.25E+01,6.69E+03,6.47E-03,5.66E+01,6.69E+03,1.80E-03
5.09E+01,6.70E+03,1.75E-02,5.25E+01,6.70E+03,6.44E-03,5.66E+01,6.70E+03,1.80E-03
5.09E+01,6.70E+03,1.75E-02,5.25E+01,6.70E+03,6.42E-03,5.67E+01,6.70E+03,1.81E-03
5.10E+01,6.70E+03,1.74E-02,5.26E+01,6.70E+03,6.38E-03,5.67E+01,6.70E+03,1.81E-03
5.10E+01,6.71E+03,1.74E-02,5.26E+01,6.71E+03,6.35E-03,5.67E+01,6.71E+03,1.81E-03
5.10E+01,6.71E+03,1.74E-02,5.26E+01,6.71E+03,6.31E-03,5.67E+01,6.71E+03,1.81E-03
5.10E+01,6.71E+03,1.73E-02,5.26E+01,6.71E+03,6.26E-03,5.68E+01,6.71E+03,1.80E-03
5.11E+01,6.71E+03,1.73E-02,5.27E+01,6.71E+03,6.21E-03,5.68E+01,6.71E+03,1.79E-03
5.11E+01,6.72E+03,1.72E-02,5.27E+01,6.72E+03,6.15E-03,5.68E+01,6.72E+03,1.78E-03
5.11E+01,6.72E+03,1.71E-02,5.27E+01,6.72E+03,6.10E-03,5.68E+01,6.72E+03,1.77E-03
5.11E+01,6.72E+03,1.71E-02,5.27E+01,6.72E+03,6.03E-03,5.69E+01,6.72E+03,1.75E-03
5.12E+01,6.73E+03,1.70E-02,5.27E+01,6.73E+03,5.96E-03,5.69E+01,6.73E+03,1.73E-03
5.12E+01,6.73E+03,1.70E-02,5.28E+01,6.73E+03,5.88E-03,5.69E+01,6.73E+03,1.71E-03
5.12E+01,6.73E+03,1.69E-02,5.28E+01,6.73E+03,5.80E-03,5.69E+01,6.73E+03,1.69E-03
5.12E+01,6.74E+03,1.69E-02,5.28E+01,6.74E+03,5.72E-03,5.70E+01,6.74E+03,1.66E-03
5.12E+01,6.74E+03,1.68E-02,5.28E+01,6.74E+03,5.63E-03,5.70E+01,6.74E+03,1.63E-03
5.13E+01,6.74E+03,1.68E-02,5.29E+01,6.74E+03,5.55E-03,5.70E+01,6.74E+03,1.60E-03
5.13E+01,6.74E+03,1.67E-02,5.29E+01,6.74E+03,5.47E-03,5.70E+01,6.74E+03,1.57E-03
5.13E+01,6.75E+03,1.66E-02,5.29E+01,6.75E+03,5.39E-03,5.71E+01,6.75E+03,1.54E-03
5.13E+01,6.75E+03,1.66E-02,5.29E+01,6.75E+03,5.31E-03,5.71E+01,6.75E+03,1.51E-03
5.14E+01,6.75E+03,1.66E-02,5.30E+01,6.75E+03,5.24E-03,5.71E+01,6.75E+03,1.48E-03
5.14E+01,6.76E+03,1.65E-02,5.30E+01,6.76E+03,5.17E-03,5.71E+01,6.76E+03,1.45E-03
5.14E+01,6.76E+03,1.65E-02,5.30E+01,6.76E+03,5.12E-03,5.72E+01,6.76E+03,1.41E-03
5.14E+01,6.76E+03,1.65E-02,5.30E+01,6.76E+03,5.05E-03,5.72E+01,6.76E+03,1.38E-03
5.14E+01,6.77E+03,1.65E-02,5.31E+01,6.77E+03,4.99E-03,5.72E+01,6.77E+03,1.34E-03
5.15E+01,6.77E+03,1.65E-02,5.31E+01,6.77E+03,4.92E-03,5.72E+01,6.77E+03,1.30E-03
5.15E+01,6.77E+03,1.65E-02,5.31E+01,6.77E+03,4.85E-03,5.73E+01,6.77E+03,1.26E-03
5.15E+01,6.77E+03,1.65E-02,5.31E+01,6.77E+03,4.79E-03,5.73E+01,6.77E+03,1.23E-03
5.15E+01,6.78E+03,1.64E-02,5.31E+01,6.78E+03,4.73E-03,5.73E+01,6.78E+03,1.22E-03
5.16E+01,6.78E+03,1.64E-02,5.32E+01,6.78E+03,4.66E-03,5.73E+01,6.78E+03,1.19E-03
5.16E+01,6.78E+03,1.64E-02,5.32E+01,6.78E+03,4.60E-03,5.74E+01,6.78E+03,1.17E-03
5.16E+01,6.79E+03,1.64E-02,5.32E+01,6.79E+03,4.54E-03,5.74E+01,6.79E+03,1.15E-03
5.16E+01,6.79E+03,1.64E-02,5.32E+01,6.79E+03,4.48E-03,5.74E+01,6.79E+03,1.12E-03
5.17E+01,6.79E+03,1.65E-02,5.33E+01,6.79E+03,4.42E-03,5.74E+01,6.79E+03,1.10E-03
5.17E+01,6.80E+03,1.65E-02,5.33E+01,6.80E+03,4.37E-03,5.75E+01,6.80E+03,1.07E-03
5.17E+01,6.80E+03,1.66E-02,5.33E+01,6.80E+03,4.32E-03,5.75E+01,6.80E+03,1.04E-03
5.17E+01,6.80E+03,1.68E-02,5.33E+01,6.80E+03,4.27E-03,5.75E+01,6.80E+03,1.02E-03
5.17E+01,6.80E+03,1.69E-02,5.34E+01,6.80E+03,4.24E-03,5.75E+01,6.80E+03,1.05E-03
5.18E+01,6.81E+03,1.71E-02,5.34E+01,6.81E+03,4.23E-03,5.76E+01,6.81E+03,1.07E-03
5.18E+01,6.81E+03,1.72E-02,5.34E+01,6.81E+03,4.25E-03,5.76E+01,6.81E+03,1.09E-03
5.18E+01,6.81E+03,1.73E-02,5.34E+01,6.81E+03,4.28E-03,5.76E+01,6.81E+03,1.12E-03
5.18E+01,6.82E+03,1.75E-02,5.35E+01,6.82E+03,4.32E-03,5.76E+01,6.82E+03,1.14E-03
5.19E+01,6.82E+03,1.76E-02,5.35E+01,6.82E+03,4.38E-03,5.77E+01,6.82E+03,1.16E-03
5.19E+01,6.82E+03,1.77E-02,5.35E+01,6.82E+03,4.44E-03,5.77E+01,6.82E+03,1.18E-03
5.19E+01,6.83E+03,1.78E-02,5.35E+01,6.83E+03,4.50E-03,5.77E+01,6.83E+03,1.20E-03
5.19E+01,6.83E+03,1.79E-02,5.35E+01,6.83E+03,4.55E-03,5.77E+01,6.83E+03,1.21E-03
5.19E+01,6.83E+03,1.80E-02,5.36E+01,6.83E+03,4.60E-03,5.78E+01,6.83E+03,1.23E-03
5.20E+01,6.83E+03,1.80E-02,5.36E+01,6.83E+03,4.64E-03,5.78E+01,6.83E+03,1.24E-03
5.20E+01,6.84E+03,1.81E-02,5.36E+01,6.84E+03,4.68E-03,5.78E+01,6.84E+03,1.26E-03
5.20E+01,6.84E+03,1.82E-02,5.36E+01,6.84E+03,4.71E-03,5.78E+01,6.84E+03,1.27E-03
5.20E+01,6.84E+03,1.82E-02,5.37E+01,6.84E+03,4.74E-03,5.79E+01,6.84E+03,1.28E-03
5.21E+01,6.85E+03,1.83E-02,5.37E+01,6.85E+03,4.76E-03,5.79E+01,6.85E+03,1.28E-03
5.21E+01,6.85E+03,1.83E-02,5.37E+01,6.85E+03,4.77E-03,5.79E+01,6.85E+03,1.29E-03
5.21E+01,6.85E+03,1.84E-02,5.37E+01,6.85E+03,4.78E-03,5.79E+01,6.85E+03,1.29E-03
5.21E+01,6.86E+03,1.84E-02,5.38E+01,6.86E+03,4.79E-03,5.80E+01,6.86E+03,1.30E-03
5.22E+01,6.86E+03,1.84E-02,5.38E+01,6.86E+03,4.79E-03,5.80E+01,6.86E+03,1.30E-03
5.22E+01,6.86E+03,1.85E-02,5.38E+01,6.86E+03,4.79E-03,5.80E+01,6.86E+03,1.30E-03
5.22E+01,6.86E+03,1.85E-02,5.38E+01,6.86E+03,4.78E-03,5.80E+01,6.86E+03,1.29E-03
5.22E+01,6.87E+03,1.85E-02,5.39E+01,6.87E+03,4.77E-03,5.81E+01,6.87E+03,1.29E-03
5.22E+01,6.87E+03,1.84E-02,5.39E+01,6.87E+03,4.76E-03,5.81E+01,6.87E+03,1.28E-03
5.23E+01,6.87E+03,1.84E-02,5.39E+01,6.87E+03,4.75E-03,5.81E+01,6.87E+03,1.27E-03
5.23E+01,6.88E+03,1.84E-02,5.39E+01,6.88E+03,4.72E-03,5.82E+01,6.88E+03,1.27E-03
5.23E+01,6.88E+03,1.84E-02,5.39E+01,6.88E+03,4.70E-03,5.82E+01,6.88E+03,1.25E-03
5.23E+01,6.88E+03,1.84E-02,5.40E+01,6.88E+03,4.68E-03,5.82E+01,6.88E+03,1.24E-03
5.24E+01,6.89E+03,1.83E-02,5.40E+01,6.89E+03,4.67E-03,5.82E+01,6.89E+03,1.23E-03
5.24E+01,6.89E+03,1.83E-02,5.40E+01,6.89E+03,4.67E-03,5.83E+01,6.89E+03,1.21E-03
5.24E+01,6.89E+03,1.82E-02,5.40E+01,6.89E+03,4.69E-03,5.83E+01,6.89E+03,1.20E-03
5.24E+01,6.89E+03,1.82E-02,5.41E+01,6.89E+03,4.70E-03,5.83E+01,6.89E+03,1.18E-03
5.25E+01,6.90E+03,1.81E-02,5.41E+01,6.90E+03,4.72E-03,5.83E+01,6.90E+03,1.16E-03
5.25E+01,6.90E+03,1.80E-02,5.41E+01,6.90E+03,4.73E-03,5.84E+01,6.90E+03,1.14E-03
5.25E+01,6.90E+03,1.79E-02,5.41E+01,6.90E+03,4.75E-03,5.84E+01,6.90E+03,1.12E-03
5.25E+01,6.91E+03,1.78E-02,5.42E+01,6.91E+03,4.78E-03,5.84E+01,6.91E+03,1.10E-03
5.25E+01,6.91E+03,1.78E-02,5.42E+01,6.91E+03,4.80E-03,5.84E+01,6.91E+03,1.07E-03
5.26E+01,6.91E+03,1.77E-02,5.42E+01,6.91E+03,4.83E-03,5.85E+01,6.91E+03,1.05E-03
5.26E+01,6.92E+03,1.77E-02,5.42E+01,6.92E+03,4.86E-03,5.85E+01,6.92E+03,1.02E-03
5.26E+01,6.92E+03,1.76E-02,5.43E+01,6.92E+03,4.89E-03,5.85E+01,6.92E+03,9.98E-04
5.26E+01,6.92E+03,1.76E-02,5.43E+01,6.92E+03,4.92E-03,5.85E+01,6.92E+03,9.75E-04
5.27E+01,6.92E+03,1.75E-02,5.43E+01,6.92E+03,4.95E-03,5.86E+01,6.92E+03,9.58E-04
5.27E+01,6.93E+03,1.75E-02,5.43E+01,6.93E+03,4.97E-03,5.86E+01,6.93E+03,9.50E-04
5.27E+01,6.93E+03,1.74E-02,5.43E+01,6.93E+03,4.99E-03,5.86E+01,6.93E+03,9.53E-04
5.27E+01,6.93E+03,1.74E-02,5.44E+01,6.93E+03,5.02E-03,5.86E+01,6.93E+03,9.57E-04
5.27E+01,6.94E+03,1.73E-02,5.44E+01,6.94E+03,5.04E-03,5.87E+01,6.94E+03,9.60E-04
5.28E+01,6.94E+03,1.73E-02,5.44E+01,6.94E+03,5.06E-03,5.87E+01,6.94E+03,9.61E-04
5.28E+01,6.94E+03,1.72E-02,5.44E+01,6.94E+03,5.09E-03,5.87E+01,6.94E+03,9.61E-04
5.28E+01,6.95E+03,1.71E-02,5.45E+01,6.95E+03,5.11E-03,5.87E+01,6.95E+03,9.60E-04
5.28E+01,6.95E+03,1.70E-02,5.45E+01,6.95E+03,5.12E-03,5.88E+01,6.95E+03,9.57E-04
5.29E+01,6.95E+03,1.70E-02,5.45E+01,6.95E+03,5.12E-03,5.88E+01,6.95E+03,9.53E-04
5.29E+01,6.95E+03,1.69E-02,5.45E+01,6.95E+03,5.13E-03,5.88E+01,6.95E+03,9.48E-04
5.29E+01,6.96E+03,1.68E-02,5.46E+01,6.96E+03,5.13E-03,5.88E+01,6.96E+03,9.44E-04
5.29E+01,6.96E+03,1.67E-02,5.46E+01,6.96E+03,5.12E-03,5.89E+01,6.96E+03,9.38E-04
5.30E+01,6.96E+03,1.66E-02,5.46E+01,6.96E+03,5.10E-03,5.89E+01,6.96E+03,9.31E-04
5.30E+01,6.97E+03,1.65E-02,5.46E+01,6.97E+03,5.07E-03,5.89E+01,6.97E+03,9.50E-04
5.30E+01,6.97E+03,1.64E-02,5.47E+01,6.97E+03,5.04E-03,5.89E+01,6.97E+03,9.92E-04
5.30E+01,6.97E+03,1.63E-02,5.47E+01,6.97E+03,5.00E-03,5.90E+01,6.97E+03,1.03E-03
5.30E+01,6.98E+03,1.62E-02,5.47E+01,6.98E+03,4.96E-03,5.90E+01,6.98E+03,1.08E-03
5.31E+01,6.98E+03,1.61E-02,5.47E+01,6.98E+03,4.92E-03,5.90E+01,6.98E+03,1.12E-03
5.31E+01,6.98E+03,1.61E-02,5.47E+01,6.98E+03,4.87E-03,5.90E+01,6.98E+03,1.16E-03
5.31E+01,6.98E+03,1.60E-02,5.48E+01,6.98E+03,4.81E-03,5.91E+01,6.98E+03,1.20E-03
5.31E+01,6.99E+03,1.60E-02,5.48E+01,6.99E+03,4.75E-03,5.91E+01,6.99E+03,1.24E-03
5.32E+01,6.99E+03,1.61E-02,5.48E+01,6.99E+03,4.68E-03,5.91E+01,6.99E+03,1.28E-03
5.32E+01,6.99E+03,1.61E-02,5.48E+01,6.99E+03,4.62E-03,5.91E+01,6.99E+03,1.32E-03
5.32E+01,7.00E+03,1.61E-02,5.49E+01,7.00E+03,4.55E-03,5.92E+01,7.00E+03,1.36E-03
5.32E+01,7.00E+03,1.61E-02,5.49E+01,7.00E+03,4.49E-03,5.92E+01,7.00E+03,1.39E-03
5.32E+01,7.00E+03,1.61E-02,5.49E+01,7.00E+03,4.43E-03,5.92E+01,7.00E+03,1.43E-03
5.33E+01,7.01E+03,1.61E-02,5.49E+01,7.01E+03,4.37E-03,5.92E+01,7.01E+03,1.47E-03
5.33E+01,7.01E+03,1.62E-02,5.50E+01,7.01E+03,4.34E-03,5.93E+01,7.01E+03,1.52E-03
5.33E+01,7.01E+03,1.62E-02,5.50E+01,7.01E+03,4.34E-03,5.93E+01,7.01E+03,1.58E-03
5.33E+01,7.01E+03,1.62E-02,5.50E+01,7.01E+03,4.36E-03,5.93E+01,7.01E+03,1.64E-03
5.34E+01,7.02E+03,1.62E-02,5.50E+01,7.02E+03,4.38E-03,5.93E+01,7.02E+03,1.70E-03
5.34E+01,7.02E+03,1.63E-02,5.51E+01,7.02E+03,4.40E-03,5.94E+01,7.02E+03,1.76E-03
5.34E+01,7.02E+03,1.63E-02,5.51E+01,7.02E+03,4.42E-03,5.94E+01,7.02E+03,1.82E-03
5.34E+01,7.03E+03,1.64E-02,5.51E+01,7.03E+03,4.44E-03,5.94E+01,7.03E+03,1.88E-03
5.35E+01,7.03E+03,1.65E-02,5.51E+01,7.03E+03,4.47E-03,5.94E+01,7.03E+03,1.93E-03
5.35E+01,7.03E+03,1.66E-02,5.51E+01,7.03E+03,4.50E-03,5.95E+01,7.03E+03,1.99E-03
5.35E+01,7.04E+03,1.67E-02,5.52E+01,7.04E+03,4.53E-03,5.95E+01,7.04E+03,2.03E-03
5.35E+01,7.04E+03,1.68E-02,5.52E+01,7.04E+03,4.56E-03,5.95E+01,7.04E+03,2.08E-03
5.35E+01,7.04E+03,1.69E-02,5.52E+01,7.04E+03,4.60E-03,5.95E+01,7.04E+03,2.12E-03
5.36E+01,7.04E+03,1.70E-02,5.52E+01,7.04E+03,4.64E-03,5.96E+01,7.04E+03,2.16E-03
5.36E+01,7.05E+03,1.72E-02,5.53E+01,7.05E+03,4.68E-03,5.96E+01,7.05E+03,2.19E-03
5.36E+01,7.05E+03,1.73E-02,5.53E+01,7.05E+03,4.71E-03,5.96E+01,7.05E+03,2.22E-03
5.36E+01,7.05E+03,1.74E-02,5.53E+01,7.05E+03,4.73E-03,5.96E+01,7.05E+03,2.25E-03
5.37E+01,7.06E+03,1.74E-02,5.53E+01,7.06E+03,4.76E-03,5.97E+01,7.06E+03,2.27E-03
5.37E+01,7.06E+03,1.75E-02,5.54E+01,7.06E+03,4.77E-03,5.97E+01,7.06E+03,2.30E-03
5.37E+01,7.06E+03,1.76E-02,5.54E+01,7.06E+03,4.78E-03,5.97E+01,7.06E+03,2.32E-03
5.37E+01,7.07E+03,1.76E-02,5.54E+01,7.07E+03,4.78E-03,5.97E+01,7.07E+03,2.34E-03
5.38E+01,7.07E+03,1.77E-02,5.54E+01,7.07E+03,4.78E-03,5.98E+01,7.07E+03,2.35E-03
5.38E+01,7.07E+03,1.77E-02,5.55E+01,7.07E+03,4.77E-03,5.98E+01,7.07E+03,2.36E-03
5.38E+01,7.07E+03,1.78E-02,5.55E+01,7.07E+03,4.76E-03,5.98E+01,7.07E+03,2.36E-03
5.38E+01,7.08E+03,1.78E-02,5.55E+01,7.08E+03,4.74E-03,5.99E+01,7.08E+03,2.36E-03
5.38E+01,7.08E+03,1.78E-02,5.55E+01,7.08E+03,4.72E-03,5.99E+01,7.08E+03,2.36E-03
5.39E+01,7.08E+03,1.78E-02,5.55E+01,7.08E+03,4.70E-03,5.99E+01,7.08E+03,2.35E-03
5.39E+01,7.09E+03,1.77E-02,5.56E+01,7.09E+03,4.67E-03,5.99E+01,7.09E+03,2.33E-03
5.39E+01,7.09E+03,1.77E-02,5.56E+01,7.09E+03,4.64E-03,6.00E+01,7.09E+03,2.32E-03
5.39E+01,7.09E+03,1.77E-02,5.56E+01,7.09E+03,4.61E-03,6.00E+01,7.09E+03,2.30E-03
5.40E+01,7.10E+03,1.76E-02,5.56E+01,7.10E+03,4.58E-03,6.00E+01,7.10E+03,2.28E-03
5.40E+01,7.10E+03,1.76E-02,5.57E+01,7.10E+03,4.54E-03,6.00E+01,7.10E+03,2.25E-03
5.40E+01,7.10E+03,1.75E-02,5.57E+01,7.10E+03,4.52E-03,6.01E+01,7.10E+03,2.23E-03
5.40E+01,7.10E+03,1.74E-02,5.57E+01,7.10E+03,4.49E-03,6.01E+01,7.10E+03,2.19E-03
5.40E+01,7.11E+03,1.74E-02,5.57E+01,7.11E+03,4.48E-03,6.01E+01,7.11E+03,2.15E-03
5.41E+01,7.11E+03,1.73E-02,5.58E+01,7.11E+03,4.47E-03,6.01E+01,7.11E+03,2.11E-03
5.41E+01,7.11E+03,1.72E-02,5.58E+01,7.11E+03,4.47E-03,6.02E+01,7.11E+03,2.07E-03
5.41E+01,7.12E+03,1.72E-02,5.58E+01,7.12E+03,4.48E-03,6.02E+01,7.12E+03,2.02E-03
5.41E+01,7.12E+03,1.71E-02,5.58E+01,7.12E+03,4.47E-03,6.02E+01,7.12E+03,1.97E-03
5.42E+01,7.12E+03,1.70E-02,5.59E+01,7.12E+03,4.47E-03,6.02E+01,7.12E+03,1.92E-03
5.42E+01,7.13E+03,1.70E-02,5.59E+01,7.13E+03,4.46E-03,6.03E+01,7.13E+03,1.86E-03
5.42E+01,7.13E+03,1.69E-02,5.59E+01,7.13E+03,4.45E-03,6.03E+01,7.13E+03,1.81E-03
5.42E+01,7.13E+03,1.69E-02,5.59E+01,7.13E+03,4.43E-03,6.03E+01,7.13E+03,1.79E-03
5.43E+01,7.13E+03,1.69E-02,5.59E+01,7.13E+03,4.41E-03,6.03E+01,7.13E+03,1.78E-03
5.43E+01,7.14E+03,1.69E-02,5.60E+01,7.14E+03,4.38E-03,6.04E+01,7.14E+03,1.76E-03
5.43E+01,7.14E+03,1.68E-02,5.60E+01,7.14E+03,4.34E-03,6.04E+01,7.14E+03,1.74E-03
5.43E+01,7.14E+03,1.68E-02,5.60E+01,7.14E+03,4.30E-03,6.04E+01,7.14E+03,1.72E-03
5.43E+01,7.15E+03,1.68E-02,5.60E+01,7.15E+03,4.25E-03,6.04E+01,7.15E+03,1.70E-03
5.44E+01,7.15E+03,1.67E-02,5.61E+01,7.15E+03,4.20E-03,6.05E+01,7.15E+03,1.67E-03
5.44E+01,7.15E+03,1.67E-02,5.61E+01,7.15E+03,4.15E-03,6.05E+01,7.15E+03,1.65E-03
5.44E+01,7.16E+03,1.67E-02,5.61E+01,7.16E+03,4.09E-03,6.05E+01,7.16E+03,1.62E-03
5.44E+01,7.16E+03,1.67E-02,5.61E+01,7.16E+03,4.03E-03,6.05E+01,7.16E+03,1.60E-03
5.45E+01,7.16E+03,1.66E-02,5.62E+01,7.16E+03,3.96E-03,6.06E+01,7.16E+03,1.57E-03
5.45E+01,7.16E+03,1.66E-02,5.62E+01,7.16E+03,3.89E-03,6.06E+01,7.16E+03,1.54E-03
5.45E+01,7.17E+03,1.67E-02,5.62E+01,7.17E+03,3.82E-03,6.06E+01,7.17E+03,1.51E-03
5.45E+01,7.17E+03,1.67E-02,5.62E+01,7.17E+03,3.75E-03,6.06E+01,7.17E+03,1.48E-03
5.45E+01,7.17E+03,1.68E-02,5.63E+01,7.17E+03,3.69E-03,6.07E+01,7.17E+03,1.46E-03
5.46E+01,7.18E+03,1.68E-02,5.63E+01,7.18E+03,3.62E-03,6.07E+01,7.18E+03,1.43E-03
5.46E+01,7.18E+03,1.69E-02,5.63E+01,7.18E+03,3.55E-03,6.07E+01,7.18E+03,1.40E-03
5.46E+01,7.18E+03,1.69E-02,5.63E+01,7.18E+03,3.49E-03,6.07E+01,7.18E+03,1.38E-03
5.46E+01,7.19E+03,1.70E-02,5.63E+01,7.19E+03,3.42E-03,6.08E+01,7.19E+03,1.36E-03
5.47E+01,7.19E+03,1.70E-02,5.64E+01,7.19E+03,3.35E-03,6.08E+01,7.19E+03,1.35E-03
5.47E+01,7.19E+03,1.70E-02,5.64E+01,7.19E+03,3.30E-03,6.08E+01,7.19E+03,1.34E-03
5.47E+01,7.19E+03,1.71E-02,5.64E+01,7.19E+03,3.24E-03,6.08E+01,7.19E+03,1.33E-03
5.47E+01,7.20E+03,1.71E-02,5.64E+01,7.20E+03,3.19E-03,6.09E+01,7.20E+03,1.32E-03
5.48E+01,7.20E+03,1.71E-02,5.65E+01,7.20E+03,3.14E-03,6.09E+01,7.20E+03,1.31E-03
5.48E+01,7.20E+03,1.71E-02,5.65E+01,7.20E+03,3.09E-03,6.09E+01,7.20E+03,1.29E-03
5.48E+01,7.21E+03,1.70E-02,5.65E+01,7.21E+03,3.04E-03,6.09E+01,7.21E+03,1.28E-03
5.48E+01,7.21E+03,1.70E-02,5.65E+01,7.21E+03,3.00E-03,6.10E+01,7.21E+03,1.26E-03
5.48E+01,7.21E+03,1.70E-02,5.66E+01,7.21E+03,2.96E-03,6.10E+01,7.21E+03,1.25E-03
5.49E+01,7.22E+03,1.70E-02,5.66E+01,7.22E+03,2.92E-03,6.10E+01,7.22E+03,1.23E-03
5.49E+01,7.22E+03,1.70E-02,5.66E+01,7.22E+03,2.88E-03,6.10E+01,7.22E+03,1.22E-03
5.49E+01,7.22E+03,1.70E-02,5.66E+01,7.22E+03,2.84E-03,6.11E+01,7.22E+03,1.20E-03
5.49E+01,7.22E+03,1.70E-02,5.67E+01,7.22E+03,2.79E-03,6.11E+01,7.22E+03,1.19E-03
5.50E+01,7.23E+03,1.69E-02,5.67E+01,7.23E+03,2.75E-03,6.11E+01,7.23E+03,1.17E-03
5.50E+01,7.23E+03,1.70E-02,5.67E+01,7.23E+03,2.71E-03,6.11E+01,7.23E+03,1.15E-03
5.50E+01,7.23E+03,1.70E-02,5.67E+01,7.23E+03,2.66E-03,6.12E+01,7.23E+03,1.13E-03
5.50E+01,7.24E+03,1.69E-02,5.67E+01,7.24E+03,2.60E-03,6.12E+01,7.24E+03,1.11E-03
5.51E+01,7.24E+03,1.69E-02,5.68E+01,7.24E+03,2.54E-03,6.12E+01,7.24E+03,1.08E-03
5.51E+01,7.24E+03,1.69E-02,5.68E+01,7.24E+03,2.49E-03,6.12E+01,7.24E+03,1.06E-03
5.51E+01,7.25E+03,1.68E-02,5.68E+01,7.25E+03,2.44E-03,6.13E+01,7.25E+03,1.03E-03
5.51E+01,7.25E+03,1.68E-02,5.68E+01,7.25E+03,2.38E-03,6.13E+01,7.25E+03,1.01E-03
5.51E+01,7.25E+03,1.69E-02,5.69E+01,7.25E+03,2.33E-03,6.13E+01,7.25E+03,9.79E-04
5.52E+01,7.25E+03,1.69E-02,5.69E+01,7.25E+03,2.27E-03,6.13E+01,7.25E+03,9.48E-04
5.52E+01,7.26E+03,1.69E-02,5.69E+01,7.26E+03,2.21E-03,6.14E+01,7.26E+03,9.16E-04
5.52E+01,7.26E+03,1.69E-02,5.69E+01,7.26E+03,2.16E-03,6.14E+01,7.26E+03,8.81E-04
5.52E+01,7.26E+03,1.68E-02,5.70E+01,7.26E+03,2.10E-03,6.14E+01,7.26E+03,8.45E-04
5.53E+01,7.27E+03,1.68E-02,5.70E+01,7.27E+03,2.06E-03,6.14E+01,7.27E+03,8.07E-04
5.53E+01,7.27E+03,1.68E-02,5.70E+01,7.27E+03,2.01E-03,6.15E+01,7.27E+03,7.67E-04
5.53E+01,7.27E+03,1.67E-02,5.70E+01,7.27E+03,1.98E-03,6.15E+01,7.27E+03,7.27E-04
5.53E+01,7.28E+03,1.67E-02,5.71E+01,7.28E+03,1.98E-03,6.15E+01,7.28E+03,6.87E-04
5.53E+01,7.28E+03,1.66E-02,5.71E+01,7.28E+03,2.00E-03,6.16E+01,7.28E+03,6.48E-04
5.54E+01,7.28E+03,1.66E-02,5.71E+01,7.28E+03,2.02E-03,6.16E+01,7.28E+03,6.12E-04
5.54E+01,7.28E+03,1.66E-02,5.71E+01,7.28E+03,2.04E-03,6.16E+01,7.28E+03,5.82E-04
5.54E+01,7.29E+03,1.66E-02,5.71E+01,7.29E+03,2.05E-03,6.16E+01,7.29E+03,5.58E-04
5.54E+01,7.29E+03,1.66E-02,5.72E+01,7.29E+03,2.07E-03,6.17E+01,7.29E+03,5.40E-04
5.55E+01,7.29E+03,1.66E-02,5.72E+01,7.29E+03,2.09E-03,6.17E+01,7.29E+03,5.56E-04
5.55E+01,7.30E+03,1.66E-02,5.72E+01,7.30E+03,2.12E-03,6.17E+01,7.30E+03,5.89E-04
5.55E+01,7.30E+03,1.66E-02,5.72E+01,7.30E+03,2.17E-03,6.17E+01,7.30E+03,6.22E-04
5.55E+01,7.30E+03,1.66E-02,5.73E+01,7.30E+03,2.23E-03,6.18E+01,7.30E+03,6.54E-04
5.56E+01,7.31E+03,1.66E-02,5.73E+01,7.31E+03,2.29E-03,6.18E+01,7.31E+03,6.84E-04
5.56E+01,7.31E+03,1.66E-02,5.73E+01,7.31E+03,2.35E-03,6.18E+01,7.31E+03,7.13E-04
5.56E+01,7.31E+03,1.66E-02,5.73E+01,7.31E+03,2.41E-03,6.18E+01,7.31E+03,7.40E-04
5.56E+01,7.31E+03,1.66E-02,5.74E+01,7.31E+03,2.47E-03,6.19E+01,7.31E+03,7.64E-04
5.56E+01,7.32E+03,1.66E-02,5.74E+01,7.32E+03,2.53E-03,6.19E+01,7.32E+03,7.87E-04
5.57E+01,7.32E+03,1.66E-02,5.74E+01,7.32E+03,2.59E-03,6.19E+01,7.32E+03,8.08E-04
5.57E+01,7.32E+03,1.65E-02,5.74E+01,7.32E+03,2.65E-03,6.19E+01,7.32E+03,8.27E-04
5.57E+01,7.33E+03,1.65E-02,5.75E+01,7.33E+03,2.71E-03,6.20E+01,7.33E+03,8.45E-04
5.57E+01,7.33E+03,1.65E-02,5.75E+01,7.33E+03,2.76E-03,6.20E+01,7.33E+03,8.65E-04
5.58E+01,7.33E+03,1.65E-02,5.75E+01,7.33E+03,2.82E-03,6.20E+01,7.33E+03,8.89E-04
5.58E+01,7.34E+03,1.65E-02,5.75E+01,7.34E+03,2.89E-03,6.20E+01,7.34E+03,9.16E-04
5.58E+01,7.34E+03,1.64E-02,5.75E+01,7.34E+03,2.96E-03,6.21E+01,7.34E+03,9.45E-04
5.58E+01,7.34E+03,1.64E-02,5.76E+01,7.34E+03,3.03E-03,6.21E+01,7.34E+03,9.74E-04
5.58E+01,7.34E+03,1.64E-02,5.76E+01,7.34E+03,3.09E-03,6.21E+01,7.34E+03,1.00E-03
5.59E+01,7.35E+03,1.64E-02,5.76E+01,7.35E+03,3.15E-03,6.21E+01,7.35E+03,1.03E-03
5.59E+01,7.35E+03,1.63E-02,5.76E+01,7.35E+03,3.20E-03,6.22E+01,7.35E+03,1.06E-03
5.59E+01,7.35E+03,1.63E-02,5.77E+01,7.35E+03,3.24E-03,6.22E+01,7.35E+03,1.08E-03
5.59E+01,7.36E+03,1.62E-02,5.77E+01,7.36E+03,3.28E-03,6.22E+01,7.36E+03,1.10E-03
5.60E+01,7.36E+03,1.62E-02,5.77E+01,7.36E+03,3.31E-03,6.22E+01,7.36E+03,1.11E-03
5.60E+01,7.36E+03,1.61E-02,5.77E+01,7.36E+03,3.34E-03,6.23E+01,7.36E+03,1.13E-03
5.60E+01,7.37E+03,1.61E-02,5.78E+01,7.37E+03,3.36E-03,6.23E+01,7.37E+03,1.14E-03
5.60E+01,7.37E+03,1.60E-02,5.78E+01,7.37E+03,3.38E-03,6.23E+01,7.37E+03,1.15E-03
5.61E+01,7.37E+03,1.59E-02,5.78E+01,7.37E+03,3.38E-03,6.23E+01,7.37E+03,1.15E-03
5.61E+01,7.37E+03,1.59E-02,5.78E+01,7.37E+03,3.39E-03,6.24E+01,7.37E+03,1.16E-03
5.61E+01,7.38E+03,1.58E-02,5.79E+01,7.38E+03,3.38E-03,6.24E+01,7.38E+03,1.16E-03
5.61E+01,7.38E+03,1.58E-02,5.79E+01,7.38E+03,3.37E-03,6.24E+01,7.38E+03,1.15E-03
5.61E+01,7.38E+03,1.57E-02,5.79E+01,7.38E+03,3.35E-03,6.24E+01,7.38E+03,1.15E-03
5.62E+01,7.39E+03,1.57E-02,5.79E+01,7.39E+03,3.33E-03,6.25E+01,7.39E+03,1.14E-03
5.62E+01,7.39E+03,1.57E-02,5.79E+01,7.39E+03,3.30E-03,6.25E+01,7.39E+03,1.13E-03
5.62E+01,7.39E+03,1.56E-02,5.80E+01,7.39E+03,3.27E-03,6.25E+01,7.39E+03,1.11E-03
5.62E+01,7.40E+03,1.56E-02,5.80E+01,7.40E+03,3.24E-03,6.25E+01,7.40E+03,1.09E-03
5.63E+01,7.40E+03,1.56E-02,5.80E+01,7.40E+03,3.20E-03,6.26E+01,7.40E+03,1.07E-03
5.63E+01,7.40E+03,1.56E-02,5.80E+01,7.40E+03,3.16E-03,6.26E+01,7.40E+03,1.05E-03
5.63E+01,7.40E+03,1.56E-02,5.81E+01,7.40E+03,3.12E-03,6.26E+01,7.40E+03,1.03E-03
5.63E+01,7.41E+03,1.56E-02,5.81E+01,7.41E+03,3.09E-03,6.26E+01,7.41E+03,1.00E-03
5.64E+01,7.41E+03,1.56E-02,5.81E+01,7.41E+03,3.05E-03,6.27E+01,7.41E+03,9.72E-04
5.64E+01,7.41E+03,1.56E-02,5.81E+01,7.41E+03,3.02E-03,6.27E+01,7.41E+03,9.41E-04
5.64E+01,7.42E+03,1.57E-02,5.82E+01,7.42E+03,2.99E-03,6.27E+01,7.42E+03,9.08E-04
5.64E+01,7.42E+03,1.57E-02,5.82E+01,7.42E+03,2.97E-03,6.27E+01,7.42E+03,8.74E-04
5.64E+01,7.42E+03,1.57E-02,5.82E+01,7.42E+03,2.94E-03,6.28E+01,7.42E+03,8.38E-04
5.65E+01,7.43E+03,1.57E-02,5.82E+01,7.43E+03,2.91E-03,6.28E+01,7.43E+03,8.00E-04
5.65E+01,7.43E+03,1.57E-02,5.83E+01,7.43E+03,2.89E-03,6.28E+01,7.43E+03,7.60E-04
5.65E+01,7.43E+03,1.57E-02,5.83E+01,7.43E+03,2.85E-03,6.28E+01,7.43E+03,7.18E-04
5.65E+01,7.43E+03,1.57E-02,5.83E+01,7.43E+03,2.82E-03,6.29E+01,7.43E+03,6.75E-04
5.66E+01,7.44E+03,1.56E-02,5.83E+01,7.44E+03,2.80E-03,6.29E+01,7.44E+03,6.31E-04
5.66E+01,7.44E+03,1.56E-02,5.83E+01,7.44E+03,2.77E-03,6.29E+01,7.44E+03,5.86E-04
5.66E+01,7.44E+03,1.56E-02,5.84E+01,7.44E+03,2.75E-03,6.29E+01,7.44E+03,5.39E-04
5.66E+01,7.45E+03,1.56E-02,5.84E+01,7.45E+03,2.72E-03,6.30E+01,7.45E+03,4.93E-04
5.66E+01,7.45E+03,1.55E-02,5.84E+01,7.45E+03,2.70E-03,6.30E+01,7.45E+03,4.47E-04
5.67E+01,7.45E+03,1.55E-02,5.84E+01,7.45E+03,2.67E-03,6.30E+01,7.45E+03,4.02E-04
5.67E+01,7.46E+03,1.54E-02,5.85E+01,7.46E+03,2.64E-03,6.30E+01,7.46E+03,3.86E-04
5.67E+01,7.46E+03,1.53E-02,5.85E+01,7.46E+03,2.61E-03,6.31E+01,7.46E+03,4.00E-04
5.67E+01,7.46E+03,1.53E-02,5.85E+01,7.46E+03,2.58E-03,6.31E+01,7.46E+03,4.20E-04
5.68E+01,7.46E+03,1.52E-02,5.85E+01,7.46E+03,2.56E-03,6.31E+01,7.46E+03,4.39E-04
5.68E+01,7.47E+03,1.51E-02,5.86E+01,7.47E+03,2.53E-03,6.31E+01,7.47E+03,4.59E-04
5.68E+01,7.47E+03,1.49E-02,5.86E+01,7.47E+03,2.49E-03,6.32E+01,7.47E+03,4.81E-04
5.68E+01,7.47E+03,1.48E-02,5.86E+01,7.47E+03,2.46E-03,6.32E+01,7.47E+03,5.03E-04
5.69E+01,7.48E+03,1.47E-02,5.86E+01,7.48E+03,2.43E-03,6.32E+01,7.48E+03,5.24E-04
5.69E+01,7.48E+03,1.46E-02,5.87E+01,7.48E+03,2.40E-03,6.33E+01,7.48E+03,5.45E-04
5.69E+01,7.48E+03,1.45E-02,5.87E+01,7.48E+03,2.37E-03,6.33E+01,7.48E+03,5.65E-04
5.69E+01,7.49E+03,1.44E-02,5.87E+01,7.49E+03,2.34E-03,6.33E+01,7.49E+03,5.84E-04
5.69E+01,7.49E+03,1.43E-02,5.87E+01,7.49E+03,2.31E-03,6.33E+01,7.49E+03,6.01E-04
5.70E+01,7.49E+03,1.42E-02,5.87E+01,7.49E+03,2.29E-03,6.34E+01,7.49E+03,6.17E-04
5.70E+01,7.49E+03,1.40E-02,5.88E+01,7.49E+03,2.27E-03,6.34E+01,7.49E+03,6.32E-04
5.70E+01,7.50E+03,1.39E-02,5.88E+01,7.50E+03,2.25E-03,6.34E+01,7.50E+03,6.47E-04
